Accelerating the Conjugate Gradient Method by Solving Multiple GPU-Parallelized Duplicate Systems

We propose a method to accelerate the conjugate gradient method (CG) on parallel computing hardware by performing block conjugate gradient on one linear system. We aim to reduce the number of iterations until convergence by solving several copies of the system to explore multiple regions of the solution space at once. Although solving multiple systems requires more floating point operations than solving one, these computations are highly parallelizable, even without additional hardware resources. Our method does not replace preconditioning and can be used with any preconditioner. We developed linear regression models to predict iteration reduction and speedup as functions of the coefficient matrix's size, its number of nonzeros, and the solve time with CG. Our experiments show that our method can reduce solve time by up to 6 times in dense systems and up to 5 times in sparse systems that require long solve times with CG relative to their size.

==> data/af_shell4.csv <==
7.14157708813601E-01,8.28E-01,8.73E-01,9.09E-01,9.78E-01
4.69874397004512E-01,5.11E-01,5.32E-01,5.52E-01,5.94E-01
3.57115873294971E-01,4.09E-01,4.17E-01,4.26E-01,4.51E-01
2.99365646508810E-01,3.13E-01,3.24E-01,3.36E-01,3.61E-01
2.67666234916648E-01,2.82E-01,2.90E-01,2.98E-01,3.14E-01
2.58636778221219E-01,2.54E-01,2.67E-01,2.78E-01,2.99E-01
2.32117766305136E-01,2.40E-01,2.48E-01,2.54E-01,2.71E-01
2.06236738008476E-01,2.15E-01,2.20E-01,2.22E-01,2.36E-01
2.06104301717371E-01,2.05E-01,2.19E-01,2.24E-01,2.39E-01
1.87333927493984E-01,1.96E-01,2.04E-01,2.05E-01,2.17E-01
1.73714011077606E-01,1.79E-01,1.85E-01,1.86E-01,1.99E-01
1.59834864055750E-01,1.68E-01,1.72E-01,1.68E-01,1.77E-01
1.40186324110221E-01,1.47E-01,1.51E-01,1.51E-01,1.59E-01
1.25245174935502E-01,1.31E-01,1.35E-01,1.37E-01,1.45E-01
1.16426898307067E-01,1.20E-01,1.24E-01,1.26E-01,1.34E-01
1.11402557818057E-01,1.13E-01,1.18E-01,1.19E-01,1.25E-01
1.03173624168476E-01,1.06E-01,1.09E-01,1.12E-01,1.19E-01
9.99623019809305E-02,1.01E-01,1.04E-01,1.09E-01,1.17E-01
9.88521313096240E-02,1.00E-01,1.03E-01,1.07E-01,1.14E-01
9.67868225250151E-02,9.76E-02,1.01E-01,1.05E-01,1.11E-01
9.34494127535968E-02,9.46E-02,9.74E-02,1.01E-01,1.08E-01
9.19458815851827E-02,9.22E-02,9.54E-02,9.91E-02,1.07E-01
9.04866177548733E-02,9.09E-02,9.44E-02,9.77E-02,1.06E-01
8.99863916853385E-02,8.98E-02,9.44E-02,9.87E-02,1.07E-01
9.07580582537811E-02,9.06E-02,9.52E-02,9.99E-02,1.08E-01
9.19158526940458E-02,9.15E-02,9.61E-02,1.01E-01,1.09E-01
9.25582427647951E-02,9.22E-02,9.74E-02,1.00E-01,1.08E-01
9.15400628696450E-02,9.13E-02,9.70E-02,1.01E-01,1.09E-01
9.18995303317964E-02,9.24E-02,9.76E-02,1.01E-01,1.06E-01
8.93705372919038E-02,9.09E-02,9.49E-02,9.66E-02,1.03E-01
8.73768619048679E-02,8.77E-02,9.21E-02,9.41E-02,1.00E-01
8.48724673112962E-02,8.56E-02,8.89E-02,9.16E-02,9.81E-02
8.30961556201134E-02,8.40E-02,8.64E-02,9.01E-02,9.49E-02
8.10228912256723E-02,8.27E-02,8.44E-02,8.71E-02,9.30E-02
7.93082540111448E-02,7.99E-02,8.29E-02,8.52E-02,9.04E-02
7.69065527614768E-02,7.80E-02,8.04E-02,8.21E-02,8.75E-02
7.46427097077471E-02,7.51E-02,7.74E-02,8.09E-02,8.63E-02
7.40276972400118E-02,7.41E-02,7.68E-02,7.88E-02,8.34E-02
7.12024115532942E-02,7.23E-02,7.45E-02,7.64E-02,8.20E-02
6.99207635909335E-02,7.06E-02,7.32E-02,7.55E-02,8.11E-02
6.96915082255168E-02,7.02E-02,7.24E-02,7.53E-02,8.16E-02
7.03373484087807E-02,6.97E-02,7.29E-02,7.62E-02,8.18E-02
7.05260485992560E-02,7.01E-02,7.35E-02,7.69E-02,8.30E-02
7.11426529056552E-02,7.06E-02,7.44E-02,7.74E-02,8.32E-02
7.13536862744081E-02,7.14E-02,7.42E-02,7.74E-02,8.43E-02
7.16774771122298E-02,7.10E-02,7.48E-02,7.84E-02,8.46E-02
7.22787097272563E-02,7.17E-02,7.56E-02,7.81E-02,8.44E-02
7.20323669994568E-02,7.22E-02,7.52E-02,7.82E-02,8.43E-02
7.20971411266520E-02,7.20E-02,7.52E-02,7.81E-02,8.42E-02
7.15619027318707E-02,7.17E-02,7.50E-02,7.80E-02,8.36E-02
7.12994812065808E-02,7.16E-02,7.46E-02,7.74E-02,8.30E-02
7.08201896558249E-02,7.12E-02,7.39E-02,7.64E-02,8.15E-02
6.98982449188550E-02,7.03E-02,7.26E-02,7.46E-02,8.08E-02
6.80831129444064E-02,6.87E-02,7.11E-02,7.35E-02,7.91E-02
6.67365593107291E-02,6.73E-02,7.04E-02,7.18E-02,7.68E-02
6.53312035149059E-02,6.61E-02,6.88E-02,7.05E-02,7.54E-02
6.45061514068891E-02,6.48E-02,6.77E-02,6.94E-02,7.41E-02
6.33388218140820E-02,6.35E-02,6.64E-02,6.87E-02,7.39E-02
6.24393888272114E-02,6.23E-02,6.57E-02,6.84E-02,7.38E-02
6.25548672339766E-02,6.23E-02,6.54E-02,6.83E-02,7.37E-02
6.26804841882418E-02,6.23E-02,6.55E-02,6.83E-02,7.35E-02
6.27985271805108E-02,6.25E-02,6.55E-02,6.85E-02,7.40E-02
6.27722755143658E-02,6.25E-02,6.59E-02,6.89E-02,7.40E-02
6.30510930592885E-02,6.30E-02,6.62E-02,6.88E-02,7.50E-02
6.30531202845221E-02,6.31E-02,6.65E-02,6.96E-02,7.51E-02
6.38428211040629E-02,6.37E-02,6.76E-02,6.97E-02,7.53E-02
6.38957445782310E-02,6.41E-02,6.74E-02,7.04E-02,7.62E-02
6.44848072153338E-02,6.42E-02,6.77E-02,7.08E-02,7.66E-02
6.50529310092738E-02,6.49E-02,6.78E-02,7.06E-02,7.65E-02
6.46850952263989E-02,6.47E-02,6.76E-02,7.02E-02,7.59E-02
6.44545578839574E-02,6.46E-02,6.74E-02,6.97E-02,7.45E-02
6.40012406194522E-02,6.42E-02,6.69E-02,6.88E-02,7.37E-02
6.32911866538785E-02,6.38E-02,6.59E-02,6.83E-02,7.36E-02
6.29039082576513E-02,6.30E-02,6.56E-02,6.80E-02,7.27E-02
6.35292283035564E-02,6.33E-02,6.54E-02,6.72E-02,7.25E-02
6.42118117706416E-02,6.41E-02,6.47E-02,6.70E-02,7.20E-02
6.48809910972671E-02,6.50E-02,6.44E-02,6.63E-02,7.15E-02
6.31173525151995E-02,6.38E-02,6.39E-02,6.60E-02,7.12E-02
6.15644451578495E-02,6.16E-02,6.36E-02,6.58E-02,7.09E-02
6.09280840371515E-02,6.07E-02,6.34E-02,6.58E-02,7.15E-02
6.04891749217217E-02,6.04E-02,6.34E-02,6.63E-02,7.25E-02
6.05720957650322E-02,6.06E-02,6.39E-02,6.74E-02,7.32E-02
6.13397877125618E-02,6.13E-02,6.50E-02,6.82E-02,7.43E-02
6.23347461493447E-02,6.23E-02,6.59E-02,6.97E-02,7.48E-02
6.32276172280713E-02,6.30E-02,6.71E-02,7.04E-02,7.56E-02
6.40314074589567E-02,6.38E-02,6.79E-02,7.14E-02,7.60E-02
6.41602257294048E-02,6.42E-02,6.87E-02,7.16E-02,7.59E-02
6.46497817439684E-02,6.44E-02,6.94E-02,7.11E-02,7.56E-02
6.46817540652583E-02,6.47E-02,6.93E-02,7.06E-02,7.56E-02
6.46925914411560E-02,6.45E-02,6.88E-02,7.04E-02,7.56E-02
6.45486985982871E-02,6.46E-02,6.83E-02,7.06E-02,7.60E-02
6.43479139039773E-02,6.46E-02,6.82E-02,7.10E-02,7.57E-02
6.43041798402584E-02,6.48E-02,6.81E-02,7.10E-02,7.52E-02
6.43644538392208E-02,6.46E-02,6.79E-02,6.99E-02,7.51E-02
6.40859168806339E-02,6.44E-02,6.70E-02,6.96E-02,7.47E-02
6.36583907026190E-02,6.38E-02,6.68E-02,6.91E-02,7.50E-02
6.37326238685966E-02,6.38E-02,6.67E-02,6.92E-02,7.55E-02
6.35510621164159E-02,6.37E-02,6.65E-02,6.94E-02,7.61E-02
6.40003456132696E-02,6.36E-02,6.66E-02,6.97E-02,7.68E-02
6.40291522691491E-02,6.39E-02,6.67E-02,7.02E-02,7.77E-02
6.43545137006248E-02,6.43E-02,6.72E-02,7.09E-02,7.76E-02
6.47486067037616E-02,6.48E-02,6.79E-02,7.09E-02,7.75E-02
6.51607604568807E-02,6.52E-02,6.83E-02,7.09E-02,7.72E-02
6.49263820704353E-02,6.51E-02,6.79E-02,7.10E-02,7.72E-02
6.49357415699878E-02,6.48E-02,6.81E-02,7.08E-02,7.73E-02
6.51744010971818E-02,6.52E-02,6.80E-02,7.11E-02,7.67E-02
6.50571350046550E-02,6.51E-02,6.81E-02,7.11E-02,7.61E-02
6.49193190861838E-02,6.53E-02,6.78E-02,7.09E-02,7.55E-02
6.43715249472368E-02,6.55E-02,6.76E-02,7.04E-02,7.49E-02
6.45243497778145E-02,6.59E-02,6.75E-02,6.99E-02,7.45E-02
6.49249883782826E-02,6.56E-02,6.72E-02,6.92E-02,7.40E-02
6.50578358876326E-02,6.47E-02,6.68E-02,6.87E-02,7.36E-02
6.43662910160379E-02,6.37E-02,6.66E-02,6.83E-02,7.34E-02
6.34732890881044E-02,6.29E-02,6.70E-02,6.85E-02,7.32E-02
6.25981481430100E-02,6.24E-02,6.72E-02,6.83E-02,7.33E-02
6.22719717561476E-02,6.21E-02,6.66E-02,6.84E-02,7.33E-02
6.18702327359780E-02,6.21E-02,6.59E-02,6.84E-02,7.34E-02
6.16922299872256E-02,6.18E-02,6.58E-02,6.83E-02,7.38E-02
6.16461772987725E-02,6.16E-02,6.57E-02,6.84E-02,7.42E-02
6.15650562417978E-02,6.19E-02,6.55E-02,6.87E-02,7.45E-02
6.18804416855787E-02,6.21E-02,6.55E-02,6.87E-02,7.49E-02
6.22276134705950E-02,6.21E-02,6.59E-02,6.91E-02,7.49E-02
6.23810234751300E-02,6.22E-02,6.60E-02,6.92E-02,7.50E-02
6.23966833578692E-02,6.24E-02,6.63E-02,6.94E-02,7.48E-02
6.27581452949857E-02,6.30E-02,6.62E-02,6.99E-02,7.46E-02
6.26792910513514E-02,6.31E-02,6.63E-02,6.99E-02,7.42E-02
6.27817420884565E-02,6.28E-02,6.63E-02,6.97E-02,7.38E-02
6.25949077848130E-02,6.29E-02,6.58E-02,6.90E-02,7.32E-02
6.22840580057210E-02,6.27E-02,6.53E-02,6.84E-02,7.32E-02
6.20735346348275E-02,6.25E-02,6.49E-02,6.78E-02,7.34E-02
6.16586717312827E-02,6.19E-02,6.49E-02,6.77E-02,7.31E-02
6.14717331216095E-02,6.16E-02,6.47E-02,6.77E-02,7.33E-02
6.15411912245807E-02,6.15E-02,6.49E-02,6.81E-02,7.32E-02
6.19987464533684E-02,6.17E-02,6.46E-02,6.86E-02,7.36E-02
6.20374688037068E-02,6.20E-02,6.49E-02,6.85E-02,7.40E-02
6.22149530354998E-02,6.26E-02,6.50E-02,6.81E-02,7.44E-02
6.26274741522007E-02,6.47E-02,6.50E-02,6.79E-02,7.46E-02
6.38379643390816E-02,6.49E-02,6.49E-02,6.80E-02,7.50E-02
6.50463857373269E-02,6.37E-02,6.49E-02,6.83E-02,7.50E-02
6.44157895685276E-02,6.27E-02,6.52E-02,6.91E-02,7.57E-02
6.36209534922744E-02,6.26E-02,6.57E-02,6.97E-02,7.70E-02
6.31833137811434E-02,6.24E-02,6.64E-02,6.99E-02,7.72E-02
6.33029338656370E-02,6.28E-02,6.70E-02,6.95E-02,7.61E-02
6.30639848803518E-02,6.31E-02,6.77E-02,6.91E-02,7.56E-02
6.32026413936319E-02,6.35E-02,6.77E-02,6.89E-02,7.51E-02
6.31421174002832E-02,6.39E-02,6.72E-02,6.86E-02,7.48E-02
6.29018919426068E-02,6.44E-02,6.66E-02,6.83E-02,7.42E-02
6.27288671545479E-02,6.45E-02,6.62E-02,6.81E-02,7.41E-02
6.26021639728636E-02,6.40E-02,6.57E-02,6.80E-02,7.36E-02
6.24629286428278E-02,6.32E-02,6.53E-02,6.80E-02,7.35E-02
6.24768394653677E-02,6.25E-02,6.49E-02,6.78E-02,7.34E-02
6.22960332302956E-02,6.22E-02,6.46E-02,6.76E-02,7.35E-02
6.23593171677161E-02,6.19E-02,6.44E-02,6.76E-02,7.35E-02
6.24842175830162E-02,6.19E-02,6.43E-02,6.77E-02,7.37E-02
6.28807898417884E-02,6.17E-02,6.44E-02,6.80E-02,7.41E-02
6.33237348108279E-02,6.19E-02,6.47E-02,6.85E-02,7.45E-02
6.33005770089562E-02,6.21E-02,6.53E-02,6.91E-02,7.48E-02
6.32624810790095E-02,6.23E-02,6.58E-02,6.95E-02,7.49E-02
6.35959547978053E-02,6.29E-02,6.62E-02,7.00E-02,7.54E-02
6.39820502544699E-02,6.34E-02,6.66E-02,7.01E-02,7.59E-02
6.42414632818183E-02,6.41E-02,6.71E-02,7.08E-02,7.62E-02
6.45818391866182E-02,6.47E-02,6.72E-02,7.18E-02,7.64E-02
6.50118767467345E-02,6.53E-02,6.77E-02,7.26E-02,7.57E-02
6.54683906968044E-02,6.55E-02,6.79E-02,7.23E-02,7.50E-02
6.60248519647698E-02,6.61E-02,6.81E-02,7.18E-02,7.47E-02
6.60460975271458E-02,6.66E-02,6.80E-02,7.10E-02,7.41E-02
6.61215395432595E-02,6.69E-02,6.77E-02,7.05E-02,7.38E-02
6.60223062417060E-02,6.67E-02,6.76E-02,6.98E-02,7.39E-02
6.58884057837391E-02,6.61E-02,6.85E-02,6.92E-02,7.43E-02
6.58623280747232E-02,6.54E-02,7.01E-02,6.93E-02,7.49E-02
6.56732388362441E-02,6.49E-02,6.88E-02,6.93E-02,7.51E-02
6.48780525335258E-02,6.42E-02,6.70E-02,6.96E-02,7.50E-02
6.44230971354633E-02,6.38E-02,6.63E-02,6.98E-02,7.54E-02
6.42738695740324E-02,6.39E-02,6.66E-02,7.02E-02,7.58E-02
6.41533523077646E-02,6.40E-02,6.71E-02,7.03E-02,7.64E-02
6.44481697193538E-02,6.43E-02,6.76E-02,7.08E-02,7.67E-02
6.46706671118889E-02,6.47E-02,6.80E-02,7.09E-02,7.72E-02
6.49857678131321E-02,6.48E-02,6.83E-02,7.13E-02,7.78E-02
6.52945274970107E-02,6.51E-02,6.84E-02,7.16E-02,7.84E-02
6.54786979069550E-02,6.52E-02,6.86E-02,7.23E-02,7.83E-02
6.55935162646820E-02,6.56E-02,6.90E-02,7.30E-02,7.80E-02
6.60878559766523E-02,6.60E-02,7.00E-02,7.34E-02,7.77E-02
6.65763409753302E-02,6.64E-02,7.09E-02,7.35E-02,7.76E-02
6.71901812864435E-02,6.68E-02,7.12E-02,7.35E-02,7.79E-02
6.71913233703808E-02,6.71E-02,7.12E-02,7.29E-02,7.82E-02
6.71296546023025E-02,6.72E-02,7.06E-02,7.25E-02,7.82E-02
6.71348986425188E-02,6.73E-02,7.02E-02,7.20E-02,7.80E-02
6.70891122601442E-02,6.73E-02,6.97E-02,7.21E-02,7.78E-02
6.70282042784498E-02,6.71E-02,6.95E-02,7.27E-02,7.80E-02
6.68006062536654E-02,6.69E-02,6.94E-02,7.31E-02,7.85E-02
6.65545038730146E-02,6.67E-02,6.97E-02,7.33E-02,7.95E-02
6.65967697612737E-02,6.69E-02,6.99E-02,7.34E-02,8.07E-02
6.66902829120583E-02,6.76E-02,7.02E-02,7.36E-02,8.10E-02
6.67665959396525E-02,6.81E-02,7.10E-02,7.40E-02,8.10E-02
6.70815902727631E-02,6.83E-02,7.19E-02,7.48E-02,8.12E-02
6.72829932431102E-02,6.84E-02,7.27E-02,7.54E-02,8.14E-02
6.73302513793635E-02,6.81E-02,7.28E-02,7.61E-02,8.21E-02
6.76884699496609E-02,6.84E-02,7.26E-02,7.66E-02,8.24E-02
6.83393690999736E-02,6.98E-02,7.25E-02,7.70E-02,8.26E-02
6.94584443812549E-02,7.16E-02,7.30E-02,7.76E-02,8.29E-02
7.09585152929222E-02,7.15E-02,7.31E-02,7.80E-02,8.29E-02
7.21465428365835E-02,7.02E-02,7.35E-02,7.84E-02,8.27E-02
7.19435359348148E-02,7.03E-02,7.36E-02,7.83E-02,8.28E-02
7.16830746755843E-02,7.12E-02,7.35E-02,7.77E-02,8.28E-02
7.16558515673468E-02,7.22E-02,7.35E-02,7.70E-02,8.28E-02
7.13712958806692E-02,7.14E-02,7.33E-02,7.67E-02,8.25E-02
7.07837923228012E-02,7.02E-02,7.29E-02,7.63E-02,8.22E-02
6.99268050697313E-02,6.95E-02,7.24E-02,7.60E-02,8.18E-02
6.95753470728901E-02,6.89E-02,7.21E-02,7.57E-02,8.22E-02
6.97460252452973E-02,6.83E-02,7.19E-02,7.57E-02,8.29E-02
6.98441332685978E-02,6.80E-02,7.20E-02,7.57E-02,8.35E-02
6.90638211830788E-02,6.74E-02,7.21E-02,7.63E-02,8.41E-02
6.81014516707811E-02,6.70E-02,7.21E-02,7.67E-02,8.49E-02
6.73171613450247E-02,6.68E-02,7.21E-02,7.74E-02,8.57E-02
6.70253785496315E-02,6.68E-02,7.24E-02,7.80E-02,8.66E-02
6.69597868086196E-02,6.69E-02,7.25E-02,7.87E-02,8.70E-02
6.72428685931380E-02,6.71E-02,7.27E-02,7.92E-02,8.69E-02
6.73288649828117E-02,6.73E-02,7.30E-02,7.97E-02,8.68E-02
6.74986613327793E-02,6.74E-02,7.39E-02,8.00E-02,8.68E-02
6.77765128700398E-02,6.76E-02,7.50E-02,7.98E-02,8.65E-02
6.80365662881965E-02,6.77E-02,7.57E-02,7.96E-02,8.62E-02
6.80438001633391E-02,6.76E-02,7.51E-02,7.92E-02,8.57E-02
6.79641260363898E-02,6.75E-02,7.40E-02,7.86E-02,8.49E-02
6.79530630493916E-02,6.79E-02,7.37E-02,7.79E-02,8.38E-02
6.76967138938126E-02,6.78E-02,7.32E-02,7.75E-02,8.29E-02
6.76083537425684E-02,6.77E-02,7.26E-02,7.69E-02,8.26E-02
6.72231689854779E-02,6.75E-02,7.19E-02,7.66E-02,8.35E-02
6.67540251671231E-02,6.71E-02,7.15E-02,7.63E-02,8.29E-02
6.64146323184846E-02,6.69E-02,7.12E-02,7.69E-02,8.15E-02
6.61485093722103E-02,6.65E-02,7.17E-02,7.73E-02,8.09E-02
6.55481597381016E-02,6.61E-02,7.21E-02,7.60E-02,8.07E-02
6.52553101352331E-02,6.53E-02,7.16E-02,7.46E-02,8.10E-02
6.48456258835933E-02,6.50E-02,7.08E-02,7.37E-02,8.15E-02
6.45330291436185E-02,6.48E-02,6.99E-02,7.35E-02,8.22E-02
6.44432345930031E-02,6.47E-02,6.93E-02,7.34E-02,8.22E-02
6.41747845801955E-02,6.46E-02,6.89E-02,7.38E-02,8.16E-02
6.40153741102744E-02,6.42E-02,6.88E-02,7.44E-02,8.04E-02
6.39475207711198E-02,6.40E-02,6.88E-02,7.50E-02,7.93E-02
6.40431124308774E-02,6.39E-02,6.91E-02,7.49E-02,7.81E-02
6.43096444348589E-02,6.41E-02,6.92E-02,7.38E-02,7.73E-02
6.45056858059193E-02,6.43E-02,6.98E-02,7.27E-02,7.64E-02
6.46169888145924E-02,6.44E-02,6.98E-02,7.17E-02,7.56E-02
6.44547871223553E-02,6.42E-02,6.94E-02,7.08E-02,7.51E-02
6.40616831949036E-02,6.41E-02,6.83E-02,6.96E-02,7.48E-02
6.35660777231872E-02,6.37E-02,6.74E-02,6.85E-02,7.46E-02
6.29307907481968E-02,6.33E-02,6.64E-02,6.77E-02,7.37E-02
6.25192246432323E-02,6.27E-02,6.55E-02,6.69E-02,7.25E-02
6.19240481473654E-02,6.24E-02,6.48E-02,6.63E-02,7.16E-02
6.13588140890413E-02,6.25E-02,6.41E-02,6.56E-02,7.18E-02
6.08332133242007E-02,6.26E-02,6.35E-02,6.52E-02,7.26E-02
6.05225767243948E-02,6.23E-02,6.30E-02,6.48E-02,7.25E-02
6.01266766115551E-02,6.12E-02,6.26E-02,6.48E-02,7.13E-02
5.97621830850774E-02,6.05E-02,6.23E-02,6.49E-02,7.03E-02
5.94624114048937E-02,6.00E-02,6.20E-02,6.47E-02,6.95E-02
5.90521758971615E-02,5.96E-02,6.21E-02,6.47E-02,6.89E-02
5.88911629742667E-02,5.92E-02,6.22E-02,6.41E-02,6.83E-02
5.88382125225206E-02,5.91E-02,6.23E-02,6.35E-02,6.78E-02
5.90998251046389E-02,5.92E-02,6.25E-02,6.29E-02,6.73E-02
5.91819571081938E-02,5.94E-02,6.23E-02,6.25E-02,6.67E-02
5.94744750245873E-02,5.98E-02,6.20E-02,6.21E-02,6.60E-02
6.04358432932589E-02,6.07E-02,6.17E-02,6.18E-02,6.51E-02
6.27007906287277E-02,6.22E-02,6.14E-02,6.13E-02,6.43E-02
6.27887901319423E-02,6.27E-02,6.12E-02,6.09E-02,6.33E-02
6.02141729450957E-02,6.11E-02,6.08E-02,6.06E-02,6.25E-02
5.90737067679115E-02,5.95E-02,6.03E-02,6.04E-02,6.20E-02
5.87008900531004E-02,5.88E-02,5.97E-02,6.01E-02,6.17E-02
5.84014284980413E-02,5.83E-02,5.96E-02,5.91E-02,6.13E-02
5.81605143571385E-02,5.80E-02,5.96E-02,5.80E-02,6.08E-02
5.83491504797649E-02,5.77E-02,6.01E-02,5.73E-02,6.07E-02
5.86735196804427E-02,5.77E-02,6.04E-02,5.70E-02,6.07E-02
5.90494018979916E-02,5.75E-02,5.99E-02,5.66E-02,6.07E-02
5.88460618436108E-02,5.74E-02,5.91E-02,5.65E-02,6.05E-02
5.77816833879882E-02,5.71E-02,5.83E-02,5.66E-02,6.04E-02
5.69537579922316E-02,5.69E-02,5.73E-02,5.67E-02,6.02E-02
5.65078496519210E-02,5.69E-02,5.67E-02,5.69E-02,6.04E-02
5.62294177138796E-02,5.70E-02,5.66E-02,5.69E-02,6.00E-02
5.62380104733319E-02,5.76E-02,5.66E-02,5.65E-02,5.88E-02
5.64946680669305E-02,5.78E-02,5.65E-02,5.59E-02,5.79E-02
5.68077510732541E-02,5.74E-02,5.62E-02,5.53E-02,5.74E-02
5.70858622359229E-02,5.68E-02,5.60E-02,5.48E-02,5.74E-02
5.69926184939475E-02,5.66E-02,5.58E-02,5.41E-02,5.77E-02
5.67654295149110E-02,5.68E-02,5.57E-02,5.37E-02,5.75E-02
5.64942298681752E-02,5.72E-02,5.60E-02,5.33E-02,5.63E-02
5.62059397319132E-02,5.73E-02,5.62E-02,5.29E-02,5.53E-02
5.60344315362830E-02,5.67E-02,5.56E-02,5.29E-02,5.46E-02
5.55023507752363E-02,5.60E-02,5.45E-02,5.30E-02,5.43E-02
5.47058841009437E-02,5.51E-02,5.35E-02,5.34E-02,5.43E-02
5.42514940381887E-02,5.42E-02,5.30E-02,5.33E-02,5.44E-02
5.38221594979270E-02,5.34E-02,5.27E-02,5.26E-02,5.46E-02
5.33612712862169E-02,5.28E-02,5.25E-02,5.17E-02,5.43E-02
5.28371892456475E-02,5.24E-02,5.22E-02,5.13E-02,5.41E-02
5.22628965509243E-02,5.21E-02,5.16E-02,5.10E-02,5.40E-02
5.16992769934183E-02,5.18E-02,5.11E-02,5.10E-02,5.38E-02
5.13581906738976E-02,5.16E-02,5.06E-02,5.08E-02,5.35E-02
5.14103679571833E-02,5.15E-02,5.04E-02,5.10E-02,5.31E-02
5.19600124717231E-02,5.13E-02,5.01E-02,5.15E-02,5.29E-02
5.22513580618601E-02,5.12E-02,5.01E-02,5.14E-02,5.29E-02
5.15037317079196E-02,5.07E-02,5.01E-02,5.03E-02,5.29E-02
5.05641732096285E-02,5.03E-02,4.98E-02,4.95E-02,5.26E-02
5.00678330230419E-02,4.99E-02,4.96E-02,4.90E-02,5.20E-02
4.95405127995460E-02,4.96E-02,4.92E-02,4.89E-02,5.16E-02
4.92003321766067E-02,4.93E-02,4.89E-02,4.84E-02,5.15E-02
4.89566013511095E-02,4.91E-02,4.86E-02,4.81E-02,5.17E-02
4.85600315068774E-02,4.87E-02,4.85E-02,4.77E-02,5.21E-02
4.83104021043277E-02,4.85E-02,4.84E-02,4.75E-02,5.23E-02
4.80262232353418E-02,4.81E-02,4.81E-02,4.74E-02,5.21E-02
4.78344053733089E-02,4.80E-02,4.77E-02,4.73E-02,5.18E-02
4.75247380711781E-02,4.77E-02,4.74E-02,4.75E-02,5.18E-02
4.70303123168661E-02,4.73E-02,4.71E-02,4.78E-02,5.17E-02
4.66339205253070E-02,4.70E-02,4.68E-02,4.82E-02,5.13E-02
4.64036789027309E-02,4.69E-02,4.63E-02,4.81E-02,5.12E-02
4.62667241192724E-02,4.66E-02,4.59E-02,4.75E-02,5.11E-02
4.61719198891136E-02,4.62E-02,4.57E-02,4.69E-02,5.10E-02
4.58418586866715E-02,4.57E-02,4.54E-02,4.66E-02,5.08E-02
4.54824351250652E-02,4.53E-02,4.53E-02,4.65E-02,5.00E-02
4.49868342719085E-02,4.49E-02,4.53E-02,4.65E-02,4.94E-02
4.45690400406520E-02,4.47E-02,4.54E-02,4.66E-02,4.89E-02
4.42234200571357E-02,4.44E-02,4.55E-02,4.63E-02,4.86E-02
4.38683665504396E-02,4.42E-02,4.52E-02,4.56E-02,4.86E-02
4.35642713060172E-02,4.38E-02,4.46E-02,4.47E-02,4.88E-02
4.30887462087913E-02,4.35E-02,4.40E-02,4.40E-02,4.88E-02
4.27588792023135E-02,4.35E-02,4.38E-02,4.34E-02,4.85E-02
4.23351642712627E-02,4.39E-02,4.41E-02,4.31E-02,4.80E-02
4.21120362283995E-02,4.40E-02,4.41E-02,4.29E-02,4.75E-02
4.22064094353334E-02,4.34E-02,4.31E-02,4.28E-02,4.72E-02
4.28435697877367E-02,4.31E-02,4.22E-02,4.27E-02,4.70E-02
4.33765676950181E-02,4.30E-02,4.16E-02,4.26E-02,4.68E-02
4.18023685839065E-02,4.18E-02,4.12E-02,4.23E-02,4.69E-02
4.02974054180156E-02,4.06E-02,4.09E-02,4.19E-02,4.70E-02
3.95325138555126E-02,4.00E-02,4.08E-02,4.14E-02,4.70E-02
3.92639502604687E-02,3.96E-02,4.08E-02,4.11E-02,4.70E-02
3.89926514365784E-02,3.92E-02,4.09E-02,4.11E-02,4.71E-02
3.89354836073957E-02,3.88E-02,4.09E-02,4.13E-02,4.65E-02
3.88700481580260E-02,3.87E-02,4.06E-02,4.14E-02,4.58E-02
3.88984401179834E-02,3.87E-02,4.01E-02,4.12E-02,4.54E-02
3.87615297400315E-02,3.86E-02,3.99E-02,4.05E-02,4.51E-02
3.85648375368581E-02,3.85E-02,3.96E-02,3.99E-02,4.47E-02
3.80670230037918E-02,3.83E-02,3.93E-02,3.94E-02,4.42E-02
3.76571673303870E-02,3.79E-02,3.90E-02,3.92E-02,4.37E-02
3.73884065671643E-02,3.76E-02,3.87E-02,3.91E-02,4.36E-02
3.71812681561641E-02,3.71E-02,3.83E-02,3.89E-02,4.35E-02
3.69945915697637E-02,3.67E-02,3.79E-02,3.82E-02,4.32E-02
3.67016755292644E-02,3.63E-02,3.74E-02,3.76E-02,4.28E-02
3.62016732632898E-02,3.59E-02,3.69E-02,3.72E-02,4.26E-02
3.56123456156647E-02,3.54E-02,3.64E-02,3.69E-02,4.24E-02
3.51101015155112E-02,3.49E-02,3.61E-02,3.65E-02,4.20E-02
3.46044580475187E-02,3.45E-02,3.57E-02,3.61E-02,4.16E-02
3.41790241262275E-02,3.41E-02,3.54E-02,3.59E-02,4.14E-02
3.35930648420597E-02,3.37E-02,3.51E-02,3.58E-02,4.13E-02
3.31812681011326E-02,3.33E-02,3.49E-02,3.57E-02,4.13E-02
3.26533399142374E-02,3.29E-02,3.47E-02,3.58E-02,4.14E-02
3.24094269388698E-02,3.26E-02,3.43E-02,3.58E-02,4.14E-02
3.21700139792319E-02,3.23E-02,3.40E-02,3.58E-02,4.18E-02
3.20515349391943E-02,3.19E-02,3.38E-02,3.59E-02,4.27E-02
3.19332980422384E-02,3.17E-02,3.38E-02,3.60E-02,4.27E-02
3.17356007588122E-02,3.18E-02,3.39E-02,3.64E-02,4.17E-02
3.15147769205670E-02,3.21E-02,3.40E-02,3.69E-02,4.11E-02
3.12521601908511E-02,3.20E-02,3.41E-02,3.68E-02,4.09E-02
3.10989628288008E-02,3.16E-02,3.41E-02,3.61E-02,4.09E-02
3.09145120383952E-02,3.13E-02,3.39E-02,3.56E-02,4.10E-02
3.08542927356765E-02,3.13E-02,3.36E-02,3.54E-02,4.08E-02
3.08692651510374E-02,3.16E-02,3.35E-02,3.52E-02,4.05E-02
3.08142696854622E-02,3.16E-02,3.33E-02,3.51E-02,4.04E-02
3.08343391818539E-02,3.15E-02,3.32E-02,3.50E-02,4.01E-02
3.07493730618106E-02,3.13E-02,3.32E-02,3.49E-02,3.99E-02
3.06222656602325E-02,3.14E-02,3.34E-02,3.50E-02,3.98E-02
3.04606065093979E-02,3.16E-02,3.36E-02,3.48E-02,3.96E-02
3.01907245309288E-02,3.15E-02,3.31E-02,3.46E-02,3.94E-02
2.99656894939185E-02,3.09E-02,3.25E-02,3.46E-02,3.93E-02
2.97774506377079E-02,3.04E-02,3.21E-02,3.46E-02,3.94E-02
2.97325021914815E-02,3.00E-02,3.21E-02,3.50E-02,3.94E-02
2.97235607745963E-02,2.98E-02,3.23E-02,3.52E-02,3.92E-02
2.97489690791678E-02,2.96E-02,3.25E-02,3.50E-02,3.90E-02
2.98955420219255E-02,2.94E-02,3.23E-02,3.47E-02,3.90E-02
3.00935963337090E-02,2.92E-02,3.19E-02,3.45E-02,3.89E-02
3.02053659296625E-02,2.91E-02,3.16E-02,3.43E-02,3.90E-02
2.99149233795990E-02,2.91E-02,3.14E-02,3.43E-02,3.90E-02
2.95390947771745E-02,2.91E-02,3.12E-02,3.44E-02,3.88E-02
2.92929973531082E-02,2.92E-02,3.11E-02,3.45E-02,3.83E-02
2.92417877976140E-02,2.93E-02,3.09E-02,3.45E-02,3.77E-02
2.92113719571616E-02,2.93E-02,3.08E-02,3.46E-02,3.73E-02
2.91663563869096E-02,2.92E-02,3.06E-02,3.48E-02,3.70E-02
2.90400581497198E-02,2.90E-02,3.06E-02,3.47E-02,3.68E-02
2.89086977210859E-02,2.89E-02,3.05E-02,3.43E-02,3.67E-02
2.88628297782052E-02,2.92E-02,3.02E-02,3.38E-02,3.66E-02
2.91310506966327E-02,2.99E-02,3.02E-02,3.34E-02,3.65E-02
2.99866635798243E-02,3.03E-02,3.01E-02,3.33E-02,3.62E-02
3.02106260217947E-02,2.95E-02,3.01E-02,3.33E-02,3.57E-02
2.92534948212920E-02,2.88E-02,3.01E-02,3.35E-02,3.55E-02
2.86308787695917E-02,2.86E-02,3.02E-02,3.37E-02,3.53E-02
2.83375554052049E-02,2.85E-02,3.02E-02,3.38E-02,3.53E-02
2.83796319356801E-02,2.83E-02,3.00E-02,3.36E-02,3.52E-02
2.85405023239566E-02,2.83E-02,2.98E-02,3.35E-02,3.53E-02
2.87671345450958E-02,2.82E-02,2.96E-02,3.34E-02,3.53E-02
2.88102051063158E-02,2.82E-02,2.96E-02,3.33E-02,3.52E-02
2.88558830387761E-02,2.84E-02,2.96E-02,3.31E-02,3.50E-02
2.87625769290773E-02,2.88E-02,2.96E-02,3.30E-02,3.48E-02
2.87973017867354E-02,2.91E-02,2.97E-02,3.31E-02,3.44E-02
2.88678666405964E-02,2.90E-02,2.98E-02,3.32E-02,3.40E-02
2.89430625137484E-02,2.89E-02,2.99E-02,3.33E-02,3.36E-02
2.89776398181405E-02,2.89E-02,2.99E-02,3.33E-02,3.33E-02
2.89674755237392E-02,2.91E-02,3.01E-02,3.30E-02,3.31E-02
2.89180346638593E-02,2.93E-02,3.02E-02,3.28E-02,3.30E-02
2.88588473031548E-02,2.92E-02,3.03E-02,3.26E-02,3.30E-02
2.89067677532502E-02,2.91E-02,3.05E-02,3.26E-02,3.31E-02
2.90614880265813E-02,2.92E-02,3.06E-02,3.28E-02,3.29E-02
2.92215088341611E-02,2.92E-02,3.05E-02,3.29E-02,3.25E-02
2.93757550780344E-02,2.93E-02,3.02E-02,3.28E-02,3.21E-02
2.96157962233215E-02,2.92E-02,2.99E-02,3.25E-02,3.19E-02
2.98250297135479E-02,2.93E-02,2.98E-02,3.23E-02,3.16E-02
2.99089029843843E-02,2.93E-02,2.99E-02,3.22E-02,3.14E-02
2.96654993403710E-02,2.93E-02,3.00E-02,3.21E-02,3.15E-02
2.93745807304950E-02,2.95E-02,3.02E-02,3.21E-02,3.16E-02
2.94259311696194E-02,2.94E-02,3.02E-02,3.20E-02,3.18E-02
2.95971369845989E-02,2.93E-02,3.02E-02,3.19E-02,3.20E-02
2.97099046071837E-02,2.92E-02,3.02E-02,3.20E-02,3.22E-02
2.94999636213966E-02,2.90E-02,2.99E-02,3.22E-02,3.24E-02
2.92727424261254E-02,2.90E-02,2.97E-02,3.25E-02,3.24E-02
2.90984094293371E-02,2.89E-02,2.96E-02,3.24E-02,3.23E-02
2.90352468263374E-02,2.89E-02,2.95E-02,3.24E-02,3.22E-02
2.88689835402442E-02,2.89E-02,2.94E-02,3.24E-02,3.24E-02
2.88117523376989E-02,2.88E-02,2.96E-02,3.25E-02,3.21E-02
2.88659706823260E-02,2.88E-02,2.99E-02,3.26E-02,3.19E-02
2.87651104503746E-02,2.88E-02,3.05E-02,3.27E-02,3.18E-02
2.87514690434507E-02,2.88E-02,3.15E-02,3.28E-02,3.19E-02
2.87402913934657E-02,2.88E-02,3.13E-02,3.29E-02,3.21E-02
2.88452968533982E-02,2.89E-02,3.06E-02,3.31E-02,3.21E-02
2.88807626327111E-02,2.89E-02,3.03E-02,3.34E-02,3.18E-02
2.90436679164613E-02,2.91E-02,3.05E-02,3.36E-02,3.14E-02
2.90130946349051E-02,2.93E-02,3.07E-02,3.34E-02,3.12E-02
2.90427842738000E-02,2.95E-02,3.06E-02,3.31E-02,3.10E-02
2.90427758688167E-02,2.97E-02,3.03E-02,3.29E-02,3.10E-02
2.91144436742026E-02,2.96E-02,3.01E-02,3.27E-02,3.11E-02
2.91214624097686E-02,2.94E-02,2.99E-02,3.25E-02,3.12E-02
2.92452087867511E-02,2.91E-02,2.99E-02,3.23E-02,3.14E-02
2.93132794812366E-02,2.91E-02,2.99E-02,3.22E-02,3.16E-02
2.95276028641924E-02,2.90E-02,2.98E-02,3.21E-02,3.18E-02
2.95049938323592E-02,2.90E-02,2.97E-02,3.22E-02,3.19E-02
2.92988016631980E-02,2.90E-02,2.95E-02,3.24E-02,3.19E-02
2.90223402990576E-02,2.89E-02,2.95E-02,3.25E-02,3.19E-02
2.88815055096439E-02,2.89E-02,2.95E-02,3.25E-02,3.20E-02
2.87821031975965E-02,2.90E-02,2.96E-02,3.26E-02,3.18E-02
2.86634974574461E-02,2.93E-02,2.98E-02,3.27E-02,3.18E-02
2.85759000395258E-02,3.01E-02,3.01E-02,3.28E-02,3.16E-02
2.84969914985890E-02,3.01E-02,3.05E-02,3.26E-02,3.14E-02
2.85354889325329E-02,2.94E-02,3.07E-02,3.22E-02,3.11E-02
2.86165191874243E-02,2.90E-02,3.06E-02,3.19E-02,3.08E-02
2.88217093654559E-02,2.91E-02,3.02E-02,3.17E-02,3.05E-02
2.92987882381834E-02,2.98E-02,3.01E-02,3.16E-02,3.03E-02
3.02868734186479E-02,3.01E-02,3.00E-02,3.16E-02,3.00E-02
3.09097757775524E-02,2.97E-02,2.99E-02,3.17E-02,2.97E-02
2.99192596236020E-02,2.93E-02,3.00E-02,3.16E-02,2.94E-02
2.92520733025051E-02,2.91E-02,3.02E-02,3.13E-02,2.91E-02
2.90719588197602E-02,2.89E-02,3.06E-02,3.09E-02,2.90E-02
2.91138691674583E-02,2.89E-02,3.09E-02,3.04E-02,2.89E-02
2.91643830053935E-02,2.89E-02,3.05E-02,3.02E-02,2.88E-02
2.91578956374341E-02,2.90E-02,2.98E-02,3.00E-02,2.85E-02
2.90425049693299E-02,2.93E-02,2.95E-02,2.98E-02,2.84E-02
2.88363695824359E-02,2.94E-02,2.94E-02,2.96E-02,2.83E-02
2.86571200341862E-02,2.93E-02,2.92E-02,2.91E-02,2.81E-02
2.84760215468947E-02,2.89E-02,2.91E-02,2.90E-02,2.78E-02
2.83302203680580E-02,2.85E-02,2.90E-02,2.90E-02,2.76E-02
2.81521347592401E-02,2.83E-02,2.88E-02,2.92E-02,2.76E-02
2.79226524493525E-02,2.82E-02,2.86E-02,2.95E-02,2.76E-02
2.78101313434458E-02,2.79E-02,2.84E-02,2.94E-02,2.75E-02
2.79981009577304E-02,2.77E-02,2.82E-02,2.88E-02,2.74E-02
2.85051825305138E-02,2.75E-02,2.82E-02,2.83E-02,2.74E-02
2.84294163317316E-02,2.75E-02,2.84E-02,2.80E-02,2.73E-02
2.77381763460986E-02,2.76E-02,2.84E-02,2.79E-02,2.74E-02
2.73492815462114E-02,2.77E-02,2.85E-02,2.79E-02,2.74E-02
2.73159868231807E-02,2.77E-02,2.85E-02,2.78E-02,2.73E-02
2.74148002216434E-02,2.78E-02,2.85E-02,2.77E-02,2.70E-02
2.74346277244224E-02,2.79E-02,2.84E-02,2.75E-02,2.67E-02
2.74531177244739E-02,2.81E-02,2.85E-02,2.75E-02,2.66E-02
2.74995258586300E-02,2.82E-02,2.89E-02,2.73E-02,2.65E-02
2.74116826247628E-02,2.79E-02,3.00E-02,2.70E-02,2.65E-02
2.73300347716930E-02,2.76E-02,3.02E-02,2.69E-02,2.65E-02
2.71658113641993E-02,2.74E-02,2.91E-02,2.69E-02,2.64E-02
2.71508753872151E-02,2.73E-02,2.85E-02,2.69E-02,2.63E-02
2.71260130459502E-02,2.73E-02,2.83E-02,2.71E-02,2.61E-02
2.71361176911334E-02,2.72E-02,2.83E-02,2.72E-02,2.60E-02
2.71679558779000E-02,2.71E-02,2.82E-02,2.71E-02,2.61E-02
2.72780799908097E-02,2.71E-02,2.82E-02,2.70E-02,2.64E-02
2.73296939400486E-02,2.70E-02,2.82E-02,2.69E-02,2.62E-02
2.74238957863243E-02,2.70E-02,2.81E-02,2.68E-02,2.53E-02
2.74728810592828E-02,2.69E-02,2.80E-02,2.66E-02,2.46E-02
2.74688426817609E-02,2.69E-02,2.81E-02,2.61E-02,2.41E-02
2.72904530796520E-02,2.69E-02,2.81E-02,2.57E-02,2.36E-02
2.70022610525367E-02,2.70E-02,2.83E-02,2.53E-02,2.32E-02
2.68952320464999E-02,2.71E-02,2.85E-02,2.48E-02,2.30E-02
2.69306698138204E-02,2.71E-02,2.87E-02,2.44E-02,2.27E-02
2.71292061238450E-02,2.71E-02,2.86E-02,2.41E-02,2.26E-02
2.72562817582423E-02,2.71E-02,2.81E-02,2.39E-02,2.25E-02
2.73123951759232E-02,2.72E-02,2.77E-02,2.37E-02,2.24E-02
2.71750091228371E-02,2.71E-02,2.73E-02,2.37E-02,2.22E-02
2.70072850600615E-02,2.70E-02,2.69E-02,2.36E-02,2.20E-02
2.67237844764616E-02,2.69E-02,2.67E-02,2.33E-02,2.19E-02
2.63423713508852E-02,2.66E-02,2.64E-02,2.30E-02,2.17E-02
2.60830524010079E-02,2.64E-02,2.61E-02,2.28E-02,2.16E-02
2.57788970508202E-02,2.63E-02,2.59E-02,2.28E-02,2.14E-02
2.56669373194152E-02,2.60E-02,2.57E-02,2.26E-02,2.10E-02
2.56820773339450E-02,2.58E-02,2.57E-02,2.25E-02,2.06E-02
2.57326276135022E-02,2.56E-02,2.56E-02,2.23E-02,2.04E-02
2.55236195088572E-02,2.58E-02,2.54E-02,2.20E-02,2.02E-02
2.50865119377764E-02,2.61E-02,2.51E-02,2.18E-02,1.99E-02
2.46254024817713E-02,2.58E-02,2.50E-02,2.15E-02,1.97E-02
2.44265276629850E-02,2.50E-02,2.52E-02,2.13E-02,1.94E-02
2.42848040379819E-02,2.46E-02,2.56E-02,2.14E-02,1.91E-02
2.41690245010834E-02,2.46E-02,2.55E-02,2.13E-02,1.88E-02
2.40266800814525E-02,2.47E-02,2.49E-02,2.10E-02,1.86E-02
2.40171483452148E-02,2.44E-02,2.44E-02,2.05E-02,1.84E-02
2.41914744471780E-02,2.41E-02,2.41E-02,2.03E-02,1.83E-02
2.47360405881923E-02,2.38E-02,2.39E-02,2.02E-02,1.82E-02
2.49216086972635E-02,2.36E-02,2.37E-02,2.00E-02,1.82E-02
2.41713204234539E-02,2.34E-02,2.36E-02,1.98E-02,1.83E-02
2.35447427659546E-02,2.32E-02,2.34E-02,1.96E-02,1.83E-02
2.31101580603094E-02,2.30E-02,2.32E-02,1.95E-02,1.81E-02
2.28176100536521E-02,2.28E-02,2.29E-02,1.95E-02,1.78E-02
2.25766111168702E-02,2.27E-02,2.27E-02,1.97E-02,1.77E-02
2.23641916313663E-02,2.26E-02,2.25E-02,1.98E-02,1.77E-02
2.22515257447416E-02,2.24E-02,2.25E-02,1.96E-02,1.77E-02
2.21204308949463E-02,2.23E-02,2.24E-02,1.95E-02,1.78E-02
2.20210939654497E-02,2.22E-02,2.26E-02,1.93E-02,1.79E-02
2.19574211816602E-02,2.21E-02,2.28E-02,1.90E-02,1.78E-02
2.20101471349190E-02,2.19E-02,2.28E-02,1.88E-02,1.75E-02
2.22460354562296E-02,2.18E-02,2.27E-02,1.89E-02,1.74E-02
2.23746013792057E-02,2.18E-02,2.29E-02,1.88E-02,1.75E-02
2.20928923650918E-02,2.18E-02,2.28E-02,1.89E-02,1.77E-02
2.17886524994507E-02,2.17E-02,2.25E-02,1.88E-02,1.79E-02
2.16273748366707E-02,2.16E-02,2.26E-02,1.86E-02,1.80E-02
2.14939812797077E-02,2.15E-02,2.24E-02,1.85E-02,1.81E-02
2.13579060170015E-02,2.15E-02,2.21E-02,1.84E-02,1.82E-02
2.13068763208411E-02,2.15E-02,2.19E-02,1.84E-02,1.83E-02
2.12630527432555E-02,2.17E-02,2.18E-02,1.86E-02,1.82E-02
2.12886173596305E-02,2.20E-02,2.19E-02,1.87E-02,1.81E-02
2.13334822535202E-02,2.20E-02,2.20E-02,1.87E-02,1.80E-02
2.14318246234869E-02,2.17E-02,2.17E-02,1.86E-02,1.79E-02
2.13871394703918E-02,2.14E-02,2.14E-02,1.86E-02,1.79E-02
2.11224255914883E-02,2.14E-02,2.13E-02,1.86E-02,1.80E-02
2.08186551693280E-02,2.12E-02,2.13E-02,1.88E-02,1.80E-02
2.06672346923240E-02,2.10E-02,2.15E-02,1.89E-02,1.78E-02
2.06799241136783E-02,2.09E-02,2.17E-02,1.89E-02,1.76E-02
2.08182341014217E-02,2.08E-02,2.18E-02,1.89E-02,1.74E-02
2.09151441832933E-02,2.08E-02,2.17E-02,1.87E-02,1.74E-02
2.08655969818173E-02,2.07E-02,2.16E-02,1.85E-02,1.75E-02
2.08423619829246E-02,2.07E-02,2.15E-02,1.84E-02,1.76E-02
2.08613813979931E-02,2.07E-02,2.13E-02,1.83E-02,1.75E-02
2.08378108125528E-02,2.09E-02,2.11E-02,1.80E-02,1.74E-02
2.07858477510752E-02,2.09E-02,2.09E-02,1.78E-02,1.73E-02
2.06616190858859E-02,2.09E-02,2.08E-02,1.78E-02,1.73E-02
2.06023621294922E-02,2.08E-02,2.05E-02,1.79E-02,1.74E-02
2.05026751291175E-02,2.07E-02,2.03E-02,1.77E-02,1.76E-02
2.03974974212938E-02,2.05E-02,2.02E-02,1.75E-02,1.78E-02
2.02260804775217E-02,2.04E-02,2.01E-02,1.73E-02,1.78E-02
2.00844056868183E-02,2.02E-02,2.00E-02,1.72E-02,1.79E-02
1.98314985759882E-02,2.00E-02,1.99E-02,1.72E-02,1.79E-02
1.96259074270146E-02,1.98E-02,1.96E-02,1.72E-02,1.78E-02
1.94798985440367E-02,1.96E-02,1.93E-02,1.72E-02,1.77E-02
1.93745738606611E-02,1.94E-02,1.91E-02,1.71E-02,1.76E-02
1.93642323611504E-02,1.91E-02,1.90E-02,1.70E-02,1.75E-02
1.94308950646715E-02,1.90E-02,1.89E-02,1.69E-02,1.75E-02
1.93845578234737E-02,1.89E-02,1.89E-02,1.69E-02,1.75E-02
1.91695762389869E-02,1.91E-02,1.88E-02,1.69E-02,1.74E-02
1.87561791660988E-02,1.96E-02,1.85E-02,1.69E-02,1.74E-02
1.84130494148710E-02,1.94E-02,1.83E-02,1.70E-02,1.73E-02
1.82168159681143E-02,1.86E-02,1.82E-02,1.71E-02,1.74E-02
1.80920149927562E-02,1.82E-02,1.82E-02,1.70E-02,1.74E-02
1.80033591069332E-02,1.81E-02,1.81E-02,1.70E-02,1.74E-02
1.78562516077866E-02,1.81E-02,1.80E-02,1.69E-02,1.73E-02
1.76974153778471E-02,1.81E-02,1.80E-02,1.68E-02,1.73E-02
1.76928987133056E-02,1.80E-02,1.80E-02,1.67E-02,1.72E-02
1.77020881800684E-02,1.78E-02,1.80E-02,1.66E-02,1.71E-02
1.79659527973711E-02,1.77E-02,1.81E-02,1.67E-02,1.70E-02
1.84486865184280E-02,1.77E-02,1.82E-02,1.67E-02,1.69E-02
1.82818414632143E-02,1.76E-02,1.81E-02,1.67E-02,1.69E-02
1.76840185803558E-02,1.76E-02,1.78E-02,1.67E-02,1.70E-02
1.74028738811747E-02,1.76E-02,1.76E-02,1.67E-02,1.70E-02
1.72233646675859E-02,1.75E-02,1.74E-02,1.67E-02,1.71E-02
1.71248424067120E-02,1.74E-02,1.74E-02,1.66E-02,1.70E-02
1.70064739288993E-02,1.73E-02,1.79E-02,1.64E-02,1.70E-02
1.70210597816649E-02,1.71E-02,1.84E-02,1.63E-02,1.72E-02
1.70628196484344E-02,1.70E-02,1.78E-02,1.61E-02,1.72E-02
1.69806252677940E-02,1.70E-02,1.73E-02,1.60E-02,1.71E-02
1.68365841836899E-02,1.69E-02,1.72E-02,1.59E-02,1.70E-02
1.67412229989410E-02,1.67E-02,1.73E-02,1.59E-02,1.70E-02
1.67507991538405E-02,1.67E-02,1.72E-02,1.59E-02,1.71E-02
1.66899832471272E-02,1.66E-02,1.69E-02,1.59E-02,1.71E-02
1.66632779968844E-02,1.66E-02,1.66E-02,1.58E-02,1.72E-02
1.66010439340419E-02,1.65E-02,1.66E-02,1.58E-02,1.71E-02
1.65676953292051E-02,1.65E-02,1.64E-02,1.57E-02,1.70E-02
1.64085795664976E-02,1.64E-02,1.63E-02,1.56E-02,1.69E-02
1.62093818722929E-02,1.62E-02,1.63E-02,1.56E-02,1.68E-02
1.60078226882822E-02,1.61E-02,1.63E-02,1.56E-02,1.67E-02
1.58672236517975E-02,1.59E-02,1.62E-02,1.58E-02,1.68E-02
1.57547275370547E-02,1.58E-02,1.61E-02,1.59E-02,1.68E-02
1.56492187253752E-02,1.57E-02,1.59E-02,1.59E-02,1.65E-02
1.55244592211701E-02,1.56E-02,1.57E-02,1.57E-02,1.62E-02
1.53755691234503E-02,1.57E-02,1.55E-02,1.56E-02,1.60E-02
1.52818697076370E-02,1.57E-02,1.54E-02,1.55E-02,1.58E-02
1.52330123276945E-02,1.56E-02,1.54E-02,1.54E-02,1.56E-02
1.51705552948151E-02,1.55E-02,1.53E-02,1.53E-02,1.55E-02
1.51187296777036E-02,1.52E-02,1.54E-02,1.52E-02,1.54E-02
1.50848471905288E-02,1.50E-02,1.54E-02,1.51E-02,1.53E-02
1.50319382413783E-02,1.49E-02,1.53E-02,1.51E-02,1.53E-02
1.49023592754964E-02,1.48E-02,1.53E-02,1.49E-02,1.51E-02
1.47082096470987E-02,1.47E-02,1.51E-02,1.48E-02,1.49E-02
1.45607024559933E-02,1.47E-02,1.50E-02,1.47E-02,1.47E-02
1.45004195823960E-02,1.46E-02,1.48E-02,1.48E-02,1.45E-02
1.44714226357920E-02,1.46E-02,1.47E-02,1.51E-02,1.44E-02
1.44542807189632E-02,1.46E-02,1.46E-02,1.47E-02,1.43E-02
1.43807653744515E-02,1.45E-02,1.45E-02,1.43E-02,1.42E-02
1.43238926453231E-02,1.43E-02,1.42E-02,1.41E-02,1.41E-02
1.43041392822181E-02,1.42E-02,1.39E-02,1.40E-02,1.41E-02
1.42017758895172E-02,1.41E-02,1.38E-02,1.39E-02,1.41E-02
1.39148905054275E-02,1.39E-02,1.37E-02,1.38E-02,1.40E-02
1.36118147819805E-02,1.38E-02,1.37E-02,1.36E-02,1.39E-02
1.34165763097042E-02,1.37E-02,1.36E-02,1.34E-02,1.39E-02
1.32260003003320E-02,1.36E-02,1.34E-02,1.33E-02,1.38E-02
1.30948889661602E-02,1.34E-02,1.32E-02,1.31E-02,1.38E-02
1.29341817809387E-02,1.31E-02,1.30E-02,1.31E-02,1.37E-02
1.27912298871933E-02,1.30E-02,1.28E-02,1.30E-02,1.36E-02
1.26002972127040E-02,1.31E-02,1.27E-02,1.29E-02,1.37E-02
1.24389990365633E-02,1.31E-02,1.27E-02,1.27E-02,1.37E-02
1.22511884601450E-02,1.30E-02,1.26E-02,1.26E-02,1.37E-02
1.21694231508008E-02,1.28E-02,1.26E-02,1.25E-02,1.36E-02
1.20636099660181E-02,1.26E-02,1.24E-02,1.24E-02,1.34E-02
1.19562972704383E-02,1.24E-02,1.23E-02,1.24E-02,1.34E-02
1.18282600203973E-02,1.23E-02,1.22E-02,1.24E-02,1.35E-02
1.17238160554019E-02,1.23E-02,1.24E-02,1.23E-02,1.35E-02
1.16441078834183E-02,1.21E-02,1.24E-02,1.22E-02,1.35E-02
1.15730891998732E-02,1.19E-02,1.22E-02,1.20E-02,1.34E-02
1.15596172413225E-02,1.17E-02,1.19E-02,1.19E-02,1.32E-02
1.16221664038775E-02,1.15E-02,1.17E-02,1.18E-02,1.30E-02
1.17248735757362E-02,1.14E-02,1.15E-02,1.17E-02,1.28E-02
1.16840361254303E-02,1.13E-02,1.14E-02,1.17E-02,1.28E-02
1.15142778580541E-02,1.12E-02,1.14E-02,1.16E-02,1.26E-02
1.13642872562472E-02,1.11E-02,1.14E-02,1.15E-02,1.25E-02
1.12591783256205E-02,1.10E-02,1.15E-02,1.13E-02,1.25E-02
1.10899984935700E-02,1.09E-02,1.14E-02,1.13E-02,1.24E-02
1.09097778443570E-02,1.09E-02,1.12E-02,1.12E-02,1.22E-02
1.07513929691806E-02,1.08E-02,1.11E-02,1.12E-02,1.20E-02
1.06802313264851E-02,1.07E-02,1.09E-02,1.11E-02,1.18E-02
1.06663336997453E-02,1.06E-02,1.08E-02,1.11E-02,1.17E-02
1.07033829130537E-02,1.05E-02,1.08E-02,1.13E-02,1.16E-02
1.06533230210062E-02,1.05E-02,1.09E-02,1.13E-02,1.15E-02
1.05279598862335E-02,1.04E-02,1.10E-02,1.11E-02,1.13E-02
1.04400731491270E-02,1.03E-02,1.10E-02,1.10E-02,1.12E-02
1.03914158673687E-02,1.02E-02,1.07E-02,1.10E-02,1.12E-02
1.03276473837440E-02,1.02E-02,1.05E-02,1.10E-02,1.11E-02
1.02419992008072E-02,1.01E-02,1.04E-02,1.10E-02,1.09E-02
1.01314928278976E-02,1.01E-02,1.04E-02,1.09E-02,1.08E-02
1.00256756726586E-02,1.00E-02,1.04E-02,1.08E-02,1.06E-02
9.97733271895301E-03,1.00E-02,1.04E-02,1.08E-02,1.05E-02
9.93666474745364E-03,9.98E-03,1.03E-02,1.09E-02,1.03E-02
9.89204616530646E-03,9.91E-03,1.02E-02,1.10E-02,1.02E-02
9.83027836502199E-03,9.82E-03,1.02E-02,1.08E-02,1.00E-02
9.75708511524658E-03,9.77E-03,1.01E-02,1.07E-02,9.94E-03
9.72468305334174E-03,9.72E-03,1.01E-02,1.07E-02,9.87E-03
9.70630534707925E-03,9.73E-03,1.00E-02,1.06E-02,9.80E-03
9.78486462109492E-03,9.72E-03,9.98E-03,1.05E-02,9.74E-03
9.96446657667296E-03,9.74E-03,1.00E-02,1.03E-02,9.63E-03
9.98785443858196E-03,9.68E-03,1.00E-02,1.02E-02,9.50E-03
9.77226691639943E-03,9.60E-03,1.01E-02,1.01E-02,9.41E-03
9.59351841267355E-03,9.53E-03,1.01E-02,1.01E-02,9.38E-03
9.52220237057995E-03,9.51E-03,1.01E-02,1.00E-02,9.33E-03
9.48463924828576E-03,9.50E-03,1.00E-02,9.95E-03,9.26E-03
9.47151411695277E-03,9.50E-03,9.98E-03,9.82E-03,9.12E-03
9.45981907017851E-03,9.49E-03,9.89E-03,9.75E-03,8.97E-03
9.43389580070888E-03,9.47E-03,9.67E-03,9.70E-03,8.84E-03
9.41567643677140E-03,9.44E-03,9.51E-03,9.65E-03,8.72E-03
9.42912151510845E-03,9.45E-03,9.41E-03,9.57E-03,8.63E-03
9.41993432806405E-03,9.48E-03,9.36E-03,9.53E-03,8.53E-03
9.37876402090805E-03,9.46E-03,9.33E-03,9.49E-03,8.44E-03
9.26517932456118E-03,9.36E-03,9.33E-03,9.42E-03,8.32E-03
9.18371535565451E-03,9.23E-03,9.33E-03,9.37E-03,8.22E-03
9.13326148748772E-03,9.18E-03,9.35E-03,9.38E-03,8.12E-03
9.11722189245761E-03,9.17E-03,9.30E-03,9.44E-03,8.01E-03
9.12387930990454E-03,9.25E-03,9.20E-03,9.33E-03,7.87E-03
9.12004120830527E-03,9.41E-03,9.15E-03,9.20E-03,7.76E-03
9.09015967958592E-03,9.53E-03,9.22E-03,9.10E-03,7.65E-03
9.05111197419861E-03,9.36E-03,9.14E-03,9.03E-03,7.54E-03
9.04347558925539E-03,9.17E-03,8.96E-03,8.93E-03,7.47E-03
8.98854754857249E-03,9.06E-03,8.89E-03,8.82E-03,7.37E-03
8.90041816981819E-03,9.00E-03,8.87E-03,8.71E-03,7.26E-03
8.79219876760521E-03,8.93E-03,8.89E-03,8.59E-03,7.16E-03
8.74323013845060E-03,8.90E-03,8.85E-03,8.50E-03,7.05E-03
8.74216429089961E-03,8.93E-03,8.82E-03,8.43E-03,6.90E-03
8.72631231910267E-03,8.97E-03,8.80E-03,8.33E-03,6.74E-03
8.68514003488427E-03,8.86E-03,8.80E-03,8.24E-03,6.64E-03
8.59734251791734E-03,8.71E-03,8.69E-03,8.21E-03,6.59E-03
8.51027166719705E-03,8.59E-03,8.49E-03,8.22E-03,6.52E-03
8.40457968729045E-03,8.50E-03,8.33E-03,8.20E-03,6.35E-03
8.32795223339233E-03,8.43E-03,8.21E-03,8.04E-03,6.14E-03
8.24997639373917E-03,8.35E-03,8.13E-03,7.90E-03,5.96E-03
8.18841631753802E-03,8.27E-03,8.09E-03,7.80E-03,5.82E-03
8.14616845229705E-03,8.21E-03,8.10E-03,7.64E-03,5.71E-03
8.13523071444464E-03,8.13E-03,8.13E-03,7.51E-03,5.63E-03
8.09410316716358E-03,8.08E-03,8.16E-03,7.40E-03,5.59E-03
8.05738595894727E-03,8.02E-03,8.06E-03,7.31E-03,5.55E-03
8.08758095119681E-03,8.00E-03,7.92E-03,7.29E-03,5.50E-03
8.27855604753579E-03,7.95E-03,7.81E-03,7.24E-03,5.46E-03
8.23198398542997E-03,7.93E-03,7.72E-03,7.18E-03,5.41E-03
7.93889441456114E-03,7.89E-03,7.66E-03,7.10E-03,5.38E-03
7.74451731783566E-03,7.84E-03,7.64E-03,7.08E-03,5.40E-03
7.67746035976791E-03,7.79E-03,7.67E-03,7.03E-03,5.39E-03
7.63092778607314E-03,7.74E-03,7.63E-03,6.99E-03,5.34E-03
7.58974476127359E-03,7.70E-03,7.43E-03,6.96E-03,5.27E-03
7.55094058681647E-03,7.66E-03,7.26E-03,6.95E-03,5.21E-03
7.47984733237585E-03,7.70E-03,7.19E-03,6.96E-03,5.18E-03
7.43021322900697E-03,7.73E-03,7.17E-03,6.98E-03,5.17E-03
7.34819737417210E-03,7.64E-03,7.19E-03,6.99E-03,5.12E-03
7.29597419405599E-03,7.45E-03,7.26E-03,7.04E-03,5.04E-03
7.24178497974272E-03,7.30E-03,7.36E-03,7.04E-03,4.99E-03
7.19365285005281E-03,7.20E-03,7.40E-03,7.05E-03,4.95E-03
7.12700454793539E-03,7.12E-03,7.35E-03,7.03E-03,4.91E-03
7.09338147672473E-03,7.06E-03,7.28E-03,6.99E-03,4.85E-03
7.05548009091333E-03,7.03E-03,7.23E-03,6.94E-03,4.75E-03
7.03977306132771E-03,7.03E-03,7.21E-03,6.87E-03,4.65E-03
7.01761326230354E-03,7.05E-03,7.19E-03,6.81E-03,4.58E-03
6.98673366377015E-03,7.05E-03,7.16E-03,6.78E-03,4.54E-03
6.95268511123173E-03,7.02E-03,7.12E-03,6.74E-03,4.50E-03
6.95978856881055E-03,6.98E-03,7.11E-03,6.72E-03,4.46E-03
6.99580215370141E-03,6.99E-03,7.12E-03,6.66E-03,4.42E-03
7.02871464938631E-03,7.05E-03,7.16E-03,6.59E-03,4.39E-03
7.05961087370177E-03,7.07E-03,7.23E-03,6.51E-03,4.36E-03
7.10937817096988E-03,7.11E-03,7.30E-03,6.47E-03,4.31E-03
7.15180258452617E-03,7.13E-03,7.30E-03,6.43E-03,4.27E-03
7.26318900304411E-03,7.15E-03,7.21E-03,6.40E-03,4.26E-03
7.37083474370401E-03,7.19E-03,7.13E-03,6.37E-03,4.24E-03
7.33333556635046E-03,7.23E-03,7.09E-03,6.33E-03,4.17E-03
7.22195059549835E-03,7.23E-03,7.09E-03,6.32E-03,4.10E-03
7.14181057930182E-03,7.18E-03,7.11E-03,6.31E-03,4.04E-03
7.15333119991621E-03,7.15E-03,7.07E-03,6.26E-03,3.98E-03
7.16761308297969E-03,7.13E-03,7.01E-03,6.21E-03,3.93E-03
7.19256510621050E-03,7.14E-03,6.95E-03,6.20E-03,3.90E-03
7.17360338894307E-03,7.20E-03,6.93E-03,6.20E-03,3.86E-03
7.12013498058214E-03,7.27E-03,6.94E-03,6.21E-03,3.80E-03
7.04129308973551E-03,7.25E-03,6.93E-03,6.25E-03,3.73E-03
6.97323733433686E-03,7.11E-03,6.87E-03,6.30E-03,3.66E-03
6.91318731293520E-03,6.99E-03,6.82E-03,6.31E-03,3.58E-03
6.89875314642145E-03,6.97E-03,6.77E-03,6.26E-03,3.52E-03
6.89687290580582E-03,7.02E-03,6.77E-03,6.20E-03,3.47E-03
6.92428814815892E-03,7.16E-03,6.76E-03,6.18E-03,3.42E-03
6.92522334169531E-03,7.29E-03,6.73E-03,6.20E-03,3.39E-03
6.92756842989799E-03,7.20E-03,6.74E-03,6.23E-03,3.37E-03
6.94314216657754E-03,7.03E-03,6.76E-03,6.27E-03,3.32E-03
7.00100460872367E-03,6.94E-03,6.84E-03,6.28E-03,3.25E-03
7.05158549111316E-03,6.91E-03,6.93E-03,6.28E-03,3.21E-03
7.06422846871042E-03,6.88E-03,6.90E-03,6.23E-03,3.19E-03
7.01196538226890E-03,6.85E-03,6.78E-03,6.15E-03,3.17E-03
6.93528371111898E-03,6.81E-03,6.70E-03,6.10E-03,3.14E-03
6.85732677519770E-03,6.79E-03,6.69E-03,6.07E-03,3.11E-03
6.81241457381337E-03,6.78E-03,6.75E-03,6.05E-03,3.09E-03
6.77603854278274E-03,6.79E-03,6.79E-03,6.06E-03,3.11E-03
6.75746432619347E-03,6.78E-03,6.73E-03,6.08E-03,3.13E-03
6.72242425699963E-03,6.78E-03,6.62E-03,6.09E-03,3.06E-03
6.68819455968443E-03,6.80E-03,6.54E-03,6.09E-03,3.00E-03
6.64700085742554E-03,6.86E-03,6.51E-03,6.08E-03,2.98E-03
6.64550689306407E-03,6.86E-03,6.48E-03,6.09E-03,2.98E-03
6.67666321534140E-03,6.77E-03,6.45E-03,6.09E-03,2.95E-03
6.73776648167555E-03,6.67E-03,6.38E-03,6.06E-03,2.92E-03
6.80376146761690E-03,6.62E-03,6.32E-03,6.06E-03,2.88E-03
6.87045238709008E-03,6.58E-03,6.29E-03,6.08E-03,2.84E-03
6.77392223921451E-03,6.52E-03,6.26E-03,6.07E-03,2.80E-03
6.58269504544535E-03,6.45E-03,6.24E-03,6.07E-03,2.76E-03
6.48414876575279E-03,6.40E-03,6.26E-03,6.05E-03,2.72E-03
6.47345909243639E-03,6.37E-03,6.33E-03,6.00E-03,2.67E-03
6.50665057378568E-03,6.36E-03,6.47E-03,5.98E-03,2.61E-03
6.49319775544026E-03,6.36E-03,6.60E-03,6.01E-03,2.54E-03
6.45063591998951E-03,6.35E-03,6.59E-03,6.04E-03,2.49E-03
6.39465010633460E-03,6.35E-03,6.52E-03,6.01E-03,2.45E-03
6.33856431441719E-03,6.34E-03,6.49E-03,5.95E-03,2.42E-03
6.29908939885392E-03,6.31E-03,6.50E-03,5.91E-03,2.38E-03
6.29330290557100E-03,6.28E-03,6.50E-03,5.89E-03,2.33E-03
6.32104960955958E-03,6.28E-03,6.48E-03,5.89E-03,2.28E-03
6.35233044958461E-03,6.32E-03,6.47E-03,5.89E-03,2.25E-03
6.38747944349671E-03,6.38E-03,6.47E-03,5.90E-03,2.20E-03
6.40723637135311E-03,6.43E-03,6.54E-03,5.91E-03,2.15E-03
6.43004632695234E-03,6.46E-03,6.65E-03,5.88E-03,2.11E-03
6.46392385878836E-03,6.49E-03,6.75E-03,5.86E-03,2.07E-03
6.48578113136146E-03,6.52E-03,6.69E-03,5.80E-03,2.02E-03
6.49165087534877E-03,6.56E-03,6.54E-03,5.78E-03,1.98E-03
6.48997874956046E-03,6.54E-03,6.52E-03,5.78E-03,1.94E-03
6.47354559253762E-03,6.51E-03,6.53E-03,5.82E-03,1.88E-03
6.46342888002448E-03,6.47E-03,6.45E-03,5.89E-03,1.84E-03
6.45891472728200E-03,6.44E-03,6.36E-03,5.91E-03,1.81E-03
6.45061021661923E-03,6.41E-03,6.32E-03,5.89E-03,1.79E-03
6.40624822145549E-03,6.37E-03,6.30E-03,5.87E-03,1.77E-03
6.35298627907713E-03,6.29E-03,6.30E-03,5.86E-03,1.76E-03
6.27173893390043E-03,6.25E-03,6.30E-03,5.85E-03,1.73E-03
6.20220317462658E-03,6.18E-03,6.30E-03,5.87E-03,1.69E-03
6.13341346064172E-03,6.15E-03,6.29E-03,5.94E-03,1.66E-03
6.10446514371611E-03,6.11E-03,6.28E-03,6.01E-03,1.64E-03
6.10717077807637E-03,6.09E-03,6.28E-03,5.92E-03,1.62E-03
6.09510024720217E-03,6.13E-03,6.26E-03,5.83E-03,1.61E-03
6.06486884813369E-03,6.19E-03,6.24E-03,5.77E-03,1.61E-03
5.99761932866987E-03,6.17E-03,6.24E-03,5.75E-03,1.59E-03
5.94577753254751E-03,6.04E-03,6.24E-03,5.75E-03,1.58E-03
5.90809662512486E-03,5.94E-03,6.25E-03,5.75E-03,1.57E-03
5.91267138449392E-03,5.94E-03,6.27E-03,5.78E-03,1.57E-03
5.89101465979310E-03,6.07E-03,6.28E-03,5.79E-03,1.57E-03
5.89005101421667E-03,6.26E-03,6.24E-03,5.77E-03,1.56E-03
5.87709829802617E-03,6.25E-03,6.20E-03,5.72E-03,1.56E-03
5.86053996110688E-03,6.06E-03,6.17E-03,5.68E-03,1.56E-03
5.84496518936068E-03,6.00E-03,6.17E-03,5.65E-03,1.55E-03
5.83790068568193E-03,6.03E-03,6.17E-03,5.62E-03,1.53E-03
5.84722978779717E-03,6.08E-03,6.14E-03,5.60E-03,1.50E-03
5.86622217936127E-03,6.01E-03,6.08E-03,5.58E-03,1.48E-03
5.86772089265310E-03,5.88E-03,6.02E-03,5.54E-03,1.46E-03
5.84475498943225E-03,5.81E-03,5.97E-03,5.48E-03,1.44E-03
5.81746923119886E-03,5.77E-03,5.95E-03,5.44E-03,1.42E-03
5.79633016997851E-03,5.74E-03,5.94E-03,5.42E-03,1.40E-03
5.79371589577049E-03,5.72E-03,5.94E-03,5.38E-03,1.38E-03
5.77813288351984E-03,5.72E-03,5.94E-03,5.26E-03,1.34E-03
5.75270004256619E-03,5.75E-03,5.93E-03,5.15E-03,1.31E-03
5.74653319177876E-03,5.75E-03,5.93E-03,5.09E-03,1.29E-03
5.72576782895357E-03,5.78E-03,5.93E-03,5.07E-03,1.27E-03
5.71862084070878E-03,5.79E-03,5.93E-03,5.03E-03,1.28E-03
5.70339842539500E-03,5.80E-03,5.89E-03,4.92E-03,1.27E-03
5.69480096826613E-03,5.79E-03,5.80E-03,4.81E-03,1.24E-03
5.70140869596768E-03,5.80E-03,5.69E-03,4.72E-03,1.21E-03
5.71766440202834E-03,5.79E-03,5.59E-03,4.66E-03,1.19E-03
5.79097381294217E-03,5.77E-03,5.50E-03,4.61E-03,1.18E-03
6.00919078112195E-03,5.76E-03,5.42E-03,4.57E-03,1.18E-03
6.13076295767113E-03,5.77E-03,5.38E-03,4.54E-03,1.17E-03
5.89254805604010E-03,5.76E-03,5.36E-03,4.52E-03,1.16E-03
5.71682207835243E-03,5.76E-03,5.39E-03,4.50E-03,1.15E-03
5.65375787509440E-03,5.76E-03,5.41E-03,4.47E-03,1.13E-03
5.62644629200075E-03,5.72E-03,5.32E-03,4.43E-03,1.13E-03
5.59292648482025E-03,5.63E-03,5.23E-03,4.40E-03,1.12E-03
5.54396679303311E-03,5.53E-03,5.17E-03,4.40E-03,1.11E-03
5.47775442290635E-03,5.44E-03,5.07E-03,4.39E-03,1.10E-03
5.41117733621461E-03,5.38E-03,4.97E-03,4.40E-03,1.09E-03
5.35321833582202E-03,5.32E-03,4.87E-03,4.38E-03,1.07E-03
5.31301549944427E-03,5.27E-03,4.82E-03,4.40E-03,1.05E-03
5.32934246813923E-03,5.22E-03,4.80E-03,4.44E-03,1.03E-03
5.34842889322328E-03,5.17E-03,4.77E-03,4.49E-03,1.01E-03
5.29150807146223E-03,5.12E-03,4.74E-03,4.52E-03,9.87E-04
5.15214458708104E-03,5.08E-03,4.68E-03,4.45E-03,9.68E-04
5.06174810753581E-03,5.03E-03,4.64E-03,4.35E-03,9.52E-04
5.01522192286843E-03,5.01E-03,4.63E-03,4.30E-03,9.34E-04
5.00262869342878E-03,5.00E-03,4.62E-03,4.30E-03,9.13E-04
5.00899649473471E-03,4.99E-03,4.64E-03,4.28E-03,8.94E-04
5.08799347330724E-03,4.98E-03,4.66E-03,4.25E-03,8.80E-04
5.15467225096595E-03,4.98E-03,4.67E-03,4.19E-03,8.68E-04
5.13047853219386E-03,5.00E-03,4.65E-03,4.15E-03,8.51E-04
5.03614522109061E-03,5.06E-03,4.63E-03,4.13E-03,8.30E-04
4.98137503840080E-03,5.12E-03,4.64E-03,4.07E-03,8.10E-04
4.95508163778083E-03,5.14E-03,4.66E-03,4.01E-03,7.96E-04
4.93618032750024E-03,5.07E-03,4.57E-03,3.92E-03,7.81E-04
4.92285927028894E-03,4.99E-03,4.51E-03,3.87E-03,7.69E-04
4.92521571316318E-03,4.95E-03,4.45E-03,3.84E-03,7.53E-04
4.92647483743133E-03,4.93E-03,4.43E-03,3.81E-03,7.34E-04
4.92012466627469E-03,4.93E-03,4.38E-03,3.78E-03,7.17E-04
4.89969921249669E-03,4.92E-03,4.35E-03,3.74E-03,7.01E-04
4.86866951159065E-03,4.90E-03,4.31E-03,3.71E-03,6.87E-04
4.85013564465456E-03,4.90E-03,4.26E-03,3.70E-03,6.69E-04
4.82900690508303E-03,4.95E-03,4.18E-03,3.72E-03,6.44E-04
4.78847195560313E-03,5.09E-03,4.10E-03,3.73E-03,6.15E-04
4.75408636656498E-03,5.09E-03,4.03E-03,3.67E-03,5.93E-04
4.71060476319711E-03,4.93E-03,3.99E-03,3.62E-03,5.83E-04
4.68040176182599E-03,4.81E-03,3.97E-03,3.58E-03,5.70E-04
4.65718529665396E-03,4.74E-03,3.96E-03,3.55E-03,5.58E-04
4.64382027776892E-03,4.67E-03,3.96E-03,3.54E-03,5.39E-04
4.60813588025302E-03,4.62E-03,3.96E-03,3.53E-03,5.19E-04
4.54028285330439E-03,4.57E-03,3.94E-03,3.55E-03,5.01E-04
4.45984181067430E-03,4.53E-03,3.92E-03,3.56E-03,4.89E-04
4.40442846656840E-03,4.50E-03,3.92E-03,3.56E-03,4.78E-04
4.35915567684546E-03,4.45E-03,3.94E-03,3.54E-03,4.67E-04
4.33624235818822E-03,4.40E-03,3.92E-03,3.53E-03,4.57E-04
4.33041795421724E-03,4.36E-03,3.88E-03,3.52E-03,4.45E-04
4.36615872316347E-03,4.31E-03,3.84E-03,3.50E-03,4.37E-04
4.40170038510625E-03,4.29E-03,3.83E-03,3.50E-03,4.28E-04
4.40908358214699E-03,4.28E-03,3.82E-03,3.52E-03,4.18E-04
4.38055668126402E-03,4.29E-03,3.83E-03,3.53E-03,4.04E-04
4.34639629540436E-03,4.31E-03,3.81E-03,3.53E-03,3.88E-04
4.30851508599403E-03,4.36E-03,3.77E-03,3.53E-03,3.75E-04
4.27710114314486E-03,4.39E-03,3.72E-03,3.53E-03,3.66E-04
4.24226929563730E-03,4.38E-03,3.70E-03,3.56E-03,3.58E-04
4.20497886493364E-03,4.32E-03,3.70E-03,3.58E-03,3.50E-04
4.17765846247947E-03,4.26E-03,3.73E-03,3.60E-03,3.43E-04
4.15884833428745E-03,4.24E-03,3.77E-03,3.59E-03,3.34E-04
4.22634582303848E-03,4.25E-03,3.79E-03,3.56E-03,3.25E-04
4.38216733607117E-03,4.25E-03,3.76E-03,3.54E-03,3.18E-04
4.29127179915483E-03,4.18E-03,3.74E-03,3.53E-03,3.10E-04
4.10909310280482E-03,4.12E-03,3.73E-03,3.58E-03,3.00E-04
4.04265770044854E-03,4.07E-03,3.74E-03,3.62E-03,2.92E-04
4.03771748319832E-03,4.05E-03,3.77E-03,3.59E-03,2.85E-04
4.05882050601730E-03,4.06E-03,3.81E-03,3.57E-03,2.80E-04
4.08545060847539E-03,4.08E-03,3.84E-03,3.56E-03,2.72E-04
4.10380748204800E-03,4.09E-03,3.83E-03,3.55E-03,2.64E-04
4.07720271126187E-03,4.09E-03,3.81E-03,3.58E-03,2.57E-04
4.03684846209846E-03,4.05E-03,3.79E-03,3.62E-03,2.52E-04
4.01902846292319E-03,4.04E-03,3.78E-03,3.63E-03,2.46E-04
4.00884582234502E-03,4.04E-03,3.78E-03,3.63E-03,2.42E-04
4.02650178753844E-03,4.06E-03,3.79E-03,3.66E-03,2.38E-04
4.04578782390093E-03,4.08E-03,3.79E-03,3.66E-03,2.34E-04
4.07357489155966E-03,4.10E-03,3.80E-03,3.65E-03,2.27E-04
4.09029145623598E-03,4.08E-03,3.82E-03,3.66E-03,2.21E-04
4.07703256149102E-03,4.06E-03,3.84E-03,3.68E-03,2.15E-04
4.04794904667908E-03,4.03E-03,3.85E-03,3.70E-03,2.10E-04
3.98760119457827E-03,4.00E-03,3.85E-03,3.71E-03,2.06E-04
3.93712809009819E-03,3.96E-03,3.86E-03,3.69E-03,2.03E-04
3.91894167561809E-03,3.93E-03,3.87E-03,3.64E-03,1.98E-04
3.91207487981909E-03,3.93E-03,3.85E-03,3.61E-03,1.93E-04
3.93613248663178E-03,3.94E-03,3.83E-03,3.58E-03,1.89E-04
3.95819531051192E-03,4.01E-03,3.81E-03,3.56E-03,1.86E-04
3.96519260119437E-03,4.04E-03,3.83E-03,3.53E-03,1.84E-04
3.93515885421684E-03,3.99E-03,3.86E-03,3.51E-03,1.81E-04
3.87338003801686E-03,3.90E-03,3.85E-03,3.51E-03,1.77E-04
3.82629068989897E-03,3.85E-03,3.82E-03,3.53E-03,1.73E-04
3.80446466003417E-03,3.81E-03,3.83E-03,3.52E-03,1.70E-04
3.78440677398747E-03,3.79E-03,3.85E-03,3.45E-03,1.66E-04
3.77462829712167E-03,3.77E-03,3.84E-03,3.38E-03,1.64E-04
3.76665071959133E-03,3.75E-03,3.75E-03,3.34E-03,1.61E-04
3.76789787265416E-03,3.75E-03,3.67E-03,3.30E-03,1.59E-04
3.79534970526381E-03,3.77E-03,3.64E-03,3.29E-03,1.56E-04
3.84035054814381E-03,3.84E-03,3.64E-03,3.28E-03,1.52E-04
3.81948851326460E-03,3.92E-03,3.63E-03,3.28E-03,1.49E-04
3.74519132644742E-03,3.91E-03,3.57E-03,3.27E-03,1.47E-04
3.67179998917513E-03,3.84E-03,3.51E-03,3.24E-03,1.44E-04
3.63180979249524E-03,3.79E-03,3.48E-03,3.20E-03,1.41E-04
3.58631139455478E-03,3.73E-03,3.46E-03,3.17E-03,1.38E-04
3.56353995049391E-03,3.65E-03,3.43E-03,3.16E-03,1.36E-04
3.54491333069486E-03,3.58E-03,3.38E-03,3.15E-03,1.34E-04
3.56002283272172E-03,3.54E-03,3.33E-03,3.11E-03,1.33E-04
3.59794688830966E-03,3.51E-03,3.29E-03,3.09E-03,1.29E-04
3.57912694403918E-03,3.48E-03,3.32E-03,3.06E-03,1.26E-04
3.48583002984602E-03,3.48E-03,3.41E-03,2.98E-03,1.22E-04
3.40977825771749E-03,3.46E-03,3.40E-03,2.91E-03,1.19E-04
3.39194235305079E-03,3.44E-03,3.27E-03,2.87E-03,1.17E-04
3.37496881095875E-03,3.41E-03,3.20E-03,2.85E-03,1.14E-04
3.37456066091539E-03,3.36E-03,3.15E-03,2.83E-03,1.12E-04
3.34109688506775E-03,3.32E-03,3.09E-03,2.83E-03,1.09E-04
3.29688395006522E-03,3.29E-03,3.05E-03,2.81E-03,1.07E-04
3.25292170494455E-03,3.28E-03,3.04E-03,2.77E-03,1.05E-04
3.23600547468731E-03,3.27E-03,3.06E-03,2.72E-03,1.02E-04
3.21812424654904E-03,3.26E-03,3.11E-03,2.69E-03,9.96E-05
3.20240709201720E-03,3.24E-03,3.07E-03,2.66E-03,9.73E-05
3.19366359586977E-03,3.23E-03,2.98E-03,2.65E-03,9.52E-05
3.20255888117394E-03,3.24E-03,2.92E-03,2.62E-03,9.33E-05
3.23318055094619E-03,3.24E-03,2.88E-03,2.58E-03,9.26E-05
3.26569253514504E-03,3.22E-03,2.85E-03,2.55E-03,9.16E-05
3.26235958909357E-03,3.18E-03,2.84E-03,2.53E-03,8.96E-05
3.26994454222277E-03,3.16E-03,2.83E-03,2.52E-03,8.72E-05
3.29001011363451E-03,3.14E-03,2.83E-03,2.53E-03,8.48E-05
3.23659002572327E-03,3.14E-03,2.83E-03,2.51E-03,8.28E-05
3.15653616561423E-03,3.15E-03,2.80E-03,2.47E-03,8.12E-05
3.10265539894388E-03,3.16E-03,2.79E-03,2.44E-03,7.97E-05
3.07747951854503E-03,3.13E-03,2.79E-03,2.42E-03,7.82E-05
3.04417429538513E-03,3.09E-03,2.77E-03,2.42E-03,7.64E-05
3.03678417797634E-03,3.05E-03,2.75E-03,2.42E-03,7.46E-05
3.03193179857356E-03,3.03E-03,2.72E-03,2.43E-03,7.32E-05
3.06630959881384E-03,3.02E-03,2.70E-03,2.45E-03,7.22E-05
3.11705232341774E-03,3.00E-03,2.70E-03,2.45E-03,7.04E-05
3.11578144491420E-03,3.01E-03,2.71E-03,2.46E-03,6.85E-05
3.05909558782904E-03,3.04E-03,2.74E-03,2.45E-03,6.64E-05
3.02407011760948E-03,3.10E-03,2.73E-03,2.43E-03,6.47E-05
3.01207122909126E-03,3.13E-03,2.70E-03,2.42E-03,6.33E-05
3.01644863996794E-03,3.07E-03,2.68E-03,2.40E-03,6.19E-05
3.02287097928532E-03,3.02E-03,2.68E-03,2.39E-03,6.06E-05
3.03417892453867E-03,3.00E-03,2.69E-03,2.38E-03,5.92E-05
3.02896613831729E-03,3.03E-03,2.70E-03,2.40E-03,5.76E-05
3.02233056194265E-03,3.09E-03,2.69E-03,2.43E-03,5.61E-05
3.01426447125418E-03,3.13E-03,2.69E-03,2.42E-03,5.49E-05
3.00712516282898E-03,3.07E-03,2.68E-03,2.36E-03,5.39E-05
3.00123576739717E-03,3.02E-03,2.68E-03,2.31E-03,5.29E-05
3.01416075793964E-03,3.00E-03,2.69E-03,2.29E-03,5.15E-05
3.02857581723719E-03,3.02E-03,2.69E-03,2.28E-03,5.01E-05
3.05800466539142E-03,3.05E-03,2.68E-03,2.30E-03,4.86E-05
3.08581797558820E-03,3.09E-03,2.65E-03,2.32E-03,4.74E-05
3.12236505525813E-03,3.13E-03,2.62E-03,2.31E-03,4.60E-05
3.13585695599068E-03,3.15E-03,2.60E-03,2.29E-03,4.42E-05
3.14806735011890E-03,3.15E-03,2.58E-03,2.32E-03,4.23E-05
3.14747882455163E-03,3.15E-03,2.58E-03,2.34E-03,4.06E-05
3.15983720839702E-03,3.17E-03,2.56E-03,2.29E-03,3.90E-05
3.16077709194741E-03,3.29E-03,2.56E-03,2.26E-03,3.75E-05
3.15129164953360E-03,3.37E-03,2.53E-03,2.25E-03,3.62E-05
3.15228300892055E-03,3.25E-03,2.51E-03,2.26E-03,3.50E-05
3.15037289452472E-03,3.17E-03,2.50E-03,2.26E-03,3.39E-05
3.16144166392523E-03,3.16E-03,2.49E-03,2.26E-03,3.29E-05
3.16082295675301E-03,3.18E-03,2.49E-03,2.24E-03,3.21E-05
3.16982104292710E-03,3.19E-03,2.49E-03,2.21E-03,3.11E-05
3.15892637540751E-03,3.19E-03,2.48E-03,2.18E-03,3.01E-05
3.14594555114932E-03,3.18E-03,2.46E-03,2.15E-03,2.90E-05
3.12907839377507E-03,3.15E-03,2.44E-03,2.14E-03,2.78E-05
3.12300253507221E-03,3.12E-03,2.44E-03,2.14E-03,2.68E-05
3.11090941839717E-03,3.10E-03,2.44E-03,2.13E-03,2.59E-05
3.10420045800215E-03,3.09E-03,2.46E-03,2.11E-03,2.51E-05
3.10474066262002E-03,3.08E-03,2.48E-03,2.10E-03,2.43E-05
3.11411439380319E-03,3.08E-03,2.46E-03,2.11E-03,2.34E-05
3.12016840544114E-03,3.08E-03,2.42E-03,2.12E-03,2.27E-05
3.12723742096198E-03,3.09E-03,2.39E-03,2.12E-03,2.20E-05
3.13821049892343E-03,3.08E-03,2.38E-03,2.11E-03,2.13E-05
3.14561554283994E-03,3.09E-03,2.39E-03,2.11E-03,2.06E-05
3.14067415885109E-03,3.09E-03,2.39E-03,2.09E-03,1.99E-05
3.10710269845716E-03,3.12E-03,2.38E-03,2.07E-03,1.90E-05
3.07525981558422E-03,3.12E-03,2.35E-03,2.06E-03,1.81E-05
3.05962791748563E-03,3.10E-03,2.32E-03,2.04E-03,1.74E-05
3.04843004481360E-03,3.07E-03,2.31E-03,2.02E-03,1.68E-05
3.03130201601738E-03,3.06E-03,2.31E-03,2.00E-03,1.60E-05
3.02044581154507E-03,3.03E-03,2.31E-03,1.98E-03,1.54E-05
2.99769823681283E-03,3.01E-03,2.30E-03,1.97E-03,1.48E-05
2.97455729130180E-03,2.99E-03,2.28E-03,1.93E-03,1.41E-05
2.98404162397845E-03,2.97E-03,2.28E-03,1.89E-03,1.36E-05
3.06287817681250E-03,2.96E-03,2.28E-03,1.86E-03,1.31E-05
3.10054830507414E-03,2.95E-03,2.30E-03,1.84E-03,1.26E-05
2.97197043534173E-03,2.93E-03,2.30E-03,1.82E-03,1.19E-05
2.88299370359968E-03,2.90E-03,2.28E-03,1.80E-03,1.13E-05
2.85545826092684E-03,2.88E-03,2.25E-03,1.79E-03,1.07E-05
2.85721741033148E-03,2.87E-03,2.22E-03,1.78E-03,1.03E-05
2.85787737450695E-03,2.88E-03,2.20E-03,1.78E-03,9.89E-06
2.86557680744087E-03,2.92E-03,2.20E-03,1.78E-03,9.46E-06
2.88107466074524E-03,2.95E-03,2.19E-03,1.78E-03,8.98E-06
2.87819714006247E-03,2.90E-03,2.17E-03,1.78E-03,8.54E-06
2.84192911676813E-03,2.84E-03,2.13E-03,1.77E-03,8.17E-06
2.78257582316806E-03,2.80E-03,2.10E-03,1.75E-03,7.88E-06
2.75374075868680E-03,2.77E-03,2.06E-03,1.74E-03,7.71E-06
2.74017753747446E-03,2.76E-03,2.03E-03,1.74E-03,7.45E-06
2.76418785782553E-03,2.73E-03,2.01E-03,1.75E-03,7.12E-06
2.78660219853252E-03,2.74E-03,1.99E-03,1.76E-03,6.86E-06
2.75603898258409E-03,2.74E-03,1.99E-03,1.76E-03,6.64E-06
2.67240815657274E-03,2.73E-03,2.00E-03,1.77E-03,6.40E-06
2.61798683064009E-03,2.66E-03,2.00E-03,1.76E-03,6.14E-06
2.58581331936805E-03,2.60E-03,1.99E-03,1.75E-03,5.93E-06
2.57544566440235E-03,2.56E-03,1.99E-03,1.73E-03,5.76E-06
2.55880884535703E-03,2.55E-03,2.03E-03,1.73E-03,5.59E-06
2.52110401857484E-03,2.54E-03,2.10E-03,1.73E-03,5.38E-06
2.48417114345527E-03,2.54E-03,2.02E-03,1.73E-03,5.17E-06
2.45858420132339E-03,2.51E-03,1.93E-03,1.73E-03,4.98E-06
2.44068619732396E-03,2.48E-03,1.90E-03,1.72E-03,4.80E-06
2.42282304576996E-03,2.46E-03,1.89E-03,1.70E-03,4.63E-06
2.41274379799060E-03,2.50E-03,1.89E-03,1.68E-03,4.47E-06
2.40099962560238E-03,2.59E-03,1.89E-03,1.68E-03,4.31E-06
2.39692486532810E-03,2.55E-03,1.86E-03,1.66E-03,4.12E-06
2.38906166173806E-03,2.44E-03,1.83E-03,1.67E-03,3.94E-06
2.37830362234488E-03,2.39E-03,1.81E-03,1.67E-03,3.77E-06
2.36393762508432E-03,2.37E-03,1.79E-03,1.64E-03,3.64E-06
2.34098528537687E-03,2.36E-03,1.80E-03,1.61E-03,3.55E-06
2.32012889488569E-03,2.34E-03,1.79E-03,1.59E-03,3.44E-06
2.30161647591836E-03,2.33E-03,1.77E-03,1.57E-03,3.26E-06
2.28175588421029E-03,2.31E-03,1.74E-03,1.56E-03,3.11E-06
2.26287285101010E-03,2.30E-03,1.72E-03,1.56E-03,2.99E-06
2.23787216898819E-03,2.28E-03,1.71E-03,1.56E-03,2.89E-06
2.21141743908207E-03,2.25E-03,1.71E-03,1.57E-03,2.79E-06
2.18909935428828E-03,2.23E-03,1.71E-03,1.57E-03,2.67E-06
2.17093830402617E-03,2.23E-03,1.70E-03,1.56E-03,2.54E-06
2.17189599619582E-03,2.26E-03,1.67E-03,1.55E-03,2.43E-06
2.18857423072881E-03,2.25E-03,1.65E-03,1.53E-03,2.33E-06
2.20442615948541E-03,2.20E-03,1.66E-03,1.53E-03,2.23E-06
2.18595631317007E-03,2.15E-03,1.64E-03,1.54E-03,2.13E-06
2.14422892342584E-03,2.13E-03,1.59E-03,1.54E-03,2.03E-06
2.10842150658914E-03,2.12E-03,1.56E-03,1.54E-03,1.94E-06
2.08523600635838E-03,2.12E-03,1.54E-03,1.51E-03,1.88E-06
2.06824498149351E-03,2.11E-03,1.53E-03,1.49E-03,1.82E-06
2.05639399317523E-03,2.10E-03,1.53E-03,1.49E-03,1.77E-06
2.04278713787356E-03,2.09E-03,1.52E-03,1.47E-03,1.70E-06
2.03637079043803E-03,2.08E-03,1.51E-03,1.45E-03,1.64E-06
2.01828088402631E-03,2.05E-03,1.49E-03,1.43E-03,1.58E-06
1.99484306852815E-03,2.02E-03,1.48E-03,1.42E-03,1.53E-06
1.96828172825001E-03,1.98E-03,1.48E-03,1.41E-03,1.48E-06
1.96270579147916E-03,1.96E-03,1.48E-03,1.41E-03,1.42E-06
2.00085414203542E-03,1.95E-03,1.49E-03,1.42E-03,1.38E-06
2.02610623403135E-03,1.94E-03,1.48E-03,1.44E-03,1.33E-06
1.97571703761381E-03,1.93E-03,1.46E-03,1.42E-03,1.28E-06
1.94610128346568E-03,1.92E-03,1.45E-03,1.37E-03,1.24E-06
1.97119258425465E-03,1.91E-03,1.45E-03,1.35E-03,1.20E-06
1.97933795977036E-03,1.90E-03,1.44E-03,1.36E-03,1.16E-06
1.91943397177303E-03,1.90E-03,1.45E-03,1.36E-03,1.11E-06
1.87568234690000E-03,1.89E-03,1.44E-03,1.35E-03,1.07E-06
1.85925203325644E-03,1.88E-03,1.43E-03,1.33E-03,1.03E-06
1.85795171588650E-03,1.87E-03,1.42E-03,1.33E-03,9.91E-07
1.85897798924210E-03,1.88E-03,1.42E-03,1.33E-03,9.58E-07
1.87183479844178E-03,1.92E-03,1.42E-03,1.35E-03,9.21E-07
1.87838884329939E-03,1.94E-03,1.42E-03,1.36E-03,8.85E-07
1.88527663918247E-03,1.90E-03,1.41E-03,1.34E-03,8.54E-07
1.87457624096327E-03,1.86E-03,1.40E-03,1.32E-03,8.29E-07
1.86485283125104E-03,1.85E-03,1.41E-03,1.31E-03,8.05E-07
1.85789799990521E-03,1.84E-03,1.42E-03,1.31E-03,7.79E-07
1.85034656897791E-03,1.85E-03,1.42E-03,1.31E-03,7.47E-07
1.84729598810907E-03,1.85E-03,1.42E-03,1.33E-03,7.15E-07
1.84326700627697E-03,1.85E-03,1.41E-03,1.35E-03,6.86E-07
1.83455427068303E-03,1.84E-03,1.41E-03,1.34E-03,6.61E-07
1.81957920773809E-03,1.83E-03,1.41E-03,1.32E-03,6.38E-07
1.80658907693182E-03,1.81E-03,1.42E-03,1.30E-03,6.16E-07
1.79753641741173E-03,1.81E-03,1.43E-03,1.30E-03,5.96E-07
1.79589862242135E-03,1.81E-03,1.44E-03,1.30E-03,5.74E-07
1.79912549150185E-03,1.83E-03,1.46E-03,1.30E-03,5.49E-07
1.80150296445741E-03,1.84E-03,1.47E-03,1.30E-03,5.24E-07
1.80551684065957E-03,1.84E-03,1.48E-03,1.29E-03,5.00E-07
1.80945948838494E-03,1.86E-03,1.48E-03,1.28E-03,4.75E-07
1.81569131349808E-03,1.91E-03,1.49E-03,1.26E-03,4.52E-07
1.82242670554317E-03,1.90E-03,1.50E-03,1.25E-03,4.32E-07
1.83748969910998E-03,1.85E-03,1.53E-03,1.24E-03,4.13E-07
1.85066087193519E-03,1.84E-03,1.55E-03,1.23E-03,3.95E-07
1.86472033948367E-03,1.85E-03,1.55E-03,1.23E-03,3.77E-07
1.87465848262609E-03,1.86E-03,1.55E-03,1.24E-03,3.61E-07
1.88533057758498E-03,1.88E-03,1.55E-03,1.25E-03,3.46E-07
1.89700643646671E-03,1.89E-03,1.54E-03,1.25E-03,3.32E-07
1.91669224205617E-03,1.89E-03,1.54E-03,1.24E-03,3.19E-07
1.93385005050137E-03,1.90E-03,1.54E-03,1.24E-03,3.06E-07
1.94071899979175E-03,1.90E-03,1.55E-03,1.25E-03,2.95E-07
1.94573720169775E-03,1.91E-03,1.55E-03,1.26E-03,2.87E-07
1.95401967989116E-03,1.92E-03,1.54E-03,1.26E-03,2.79E-07
1.97139110167335E-03,1.94E-03,1.52E-03,1.27E-03,2.67E-07
1.98518141067024E-03,1.96E-03,1.52E-03,1.26E-03,2.55E-07
1.99312661407437E-03,1.96E-03,1.52E-03,1.26E-03,2.44E-07
1.99231867937370E-03,1.95E-03,1.52E-03,1.26E-03,2.35E-07
1.99566369366815E-03,1.95E-03,1.52E-03,1.29E-03,2.26E-07
1.99934125737182E-03,1.95E-03,1.54E-03,1.29E-03,2.19E-07
2.00051070250478E-03,1.95E-03,1.57E-03,1.26E-03,2.11E-07
1.99936720997771E-03,1.95E-03,1.56E-03,1.25E-03,2.03E-07
1.99881093859038E-03,1.95E-03,1.55E-03,1.25E-03,1.96E-07
1.98725225096507E-03,1.94E-03,1.53E-03,1.25E-03,1.90E-07
1.97951405913698E-03,1.94E-03,1.53E-03,1.24E-03,1.83E-07
1.97742935612512E-03,1.94E-03,1.54E-03,1.22E-03,1.77E-07
1.97760091268206E-03,1.94E-03,1.55E-03,1.21E-03,1.70E-07
1.96474844683342E-03,1.94E-03,1.58E-03,1.20E-03,1.64E-07
1.94714708658366E-03,1.94E-03,1.59E-03,1.18E-03,1.58E-07
1.93718528337326E-03,1.94E-03,1.59E-03,1.17E-03,1.52E-07
1.93736083776689E-03,1.96E-03,1.59E-03,1.16E-03,1.46E-07
1.94249986703735E-03,1.98E-03,1.58E-03,1.15E-03,1.41E-07
1.94187124611586E-03,1.98E-03,1.57E-03,1.15E-03,1.35E-07
1.93515434027345E-03,1.96E-03,1.57E-03,1.15E-03,1.30E-07
1.93231424929733E-03,1.96E-03,1.58E-03,1.13E-03,1.24E-07
1.92442887162087E-03,1.96E-03,1.63E-03,1.11E-03,1.19E-07
1.93505806923134E-03,1.96E-03,1.63E-03,1.10E-03,1.14E-07
1.98235404081536E-03,1.95E-03,1.57E-03,1.09E-03,1.10E-07
2.04471313857027E-03,1.96E-03,1.54E-03,1.08E-03,1.07E-07
1.99958714459673E-03,1.97E-03,1.52E-03,1.08E-03,1.04E-07
1.93595695167524E-03,1.97E-03,1.51E-03,1.06E-03,9.90E-08
1.90986354416379E-03,1.96E-03,1.50E-03,1.05E-03,9.35E-08
1.89590968134607E-03,1.93E-03,1.51E-03,1.03E-03,8.92E-08
1.88724827867981E-03,1.91E-03,1.51E-03,1.02E-03,8.58E-08
1.88176893697210E-03,1.90E-03,1.50E-03,1.01E-03,8.32E-08
1.87324866643986E-03,1.90E-03,1.49E-03,9.99E-04,8.05E-08
1.86102492407598E-03,1.89E-03,1.48E-03,9.88E-04,7.75E-08
1.84423874072955E-03,1.87E-03,1.48E-03,9.77E-04,7.40E-08
1.82334784885803E-03,1.85E-03,1.48E-03,9.64E-04,7.06E-08
1.80149199812317E-03,1.83E-03,1.48E-03,9.54E-04,6.76E-08
1.77813460256579E-03,1.82E-03,1.47E-03,9.45E-04,6.49E-08
1.75766568483557E-03,1.81E-03,1.45E-03,9.42E-04,6.20E-08
1.74326599701110E-03,1.78E-03,1.45E-03,9.42E-04,5.92E-08
1.73967113932567E-03,1.75E-03,1.45E-03,9.40E-04,5.65E-08
1.74193494946931E-03,1.73E-03,1.47E-03,9.27E-04,5.43E-08
1.73874382753905E-03,1.72E-03,1.48E-03,9.12E-04,5.19E-08
1.72679795344034E-03,1.73E-03,1.44E-03,9.05E-04,4.97E-08
1.71785730933993E-03,1.77E-03,1.40E-03,8.99E-04,4.76E-08
1.71515375521250E-03,1.81E-03,1.38E-03,8.98E-04,4.57E-08
1.71643073157806E-03,1.79E-03,1.38E-03,8.96E-04,4.41E-08
1.70494226822839E-03,1.73E-03,1.40E-03,8.91E-04,4.29E-08
1.68972114813684E-03,1.71E-03,1.42E-03,8.86E-04,4.13E-08
1.67057438432951E-03,1.69E-03,1.41E-03,8.86E-04,3.91E-08
1.65716500043840E-03,1.68E-03,1.38E-03,8.75E-04,3.71E-08
1.63869969038370E-03,1.67E-03,1.36E-03,8.55E-04,3.55E-08
1.62499274797063E-03,1.65E-03,1.35E-03,8.46E-04,3.40E-08
1.62034043766284E-03,1.64E-03,1.34E-03,8.38E-04,3.25E-08
1.61678837016148E-03,1.65E-03,1.34E-03,8.22E-04,3.11E-08
1.62226565297300E-03,1.67E-03,1.32E-03,8.11E-04,2.99E-08
1.62958554418920E-03,1.66E-03,1.32E-03,7.99E-04,2.87E-08
1.62044064950394E-03,1.62E-03,1.31E-03,7.82E-04,2.76E-08
1.60579552884057E-03,1.59E-03,1.31E-03,7.63E-04,2.64E-08
1.58792782598528E-03,1.58E-03,1.30E-03,7.56E-04,2.53E-08
1.58538674324940E-03,1.57E-03,1.28E-03,7.53E-04,2.42E-08
1.57955959166046E-03,1.58E-03,1.26E-03,7.48E-04,2.31E-08
1.57204226629453E-03,1.58E-03,1.24E-03,7.38E-04,2.20E-08
1.55747963719276E-03,1.58E-03,1.22E-03,7.27E-04,2.11E-08
1.54652804495979E-03,1.57E-03,1.21E-03,7.16E-04,2.03E-08
1.54088649689944E-03,1.55E-03,1.21E-03,7.03E-04,1.96E-08
1.53797018308772E-03,1.54E-03,1.20E-03,6.93E-04,1.88E-08
1.53997565392561E-03,1.52E-03,1.19E-03,6.87E-04,1.79E-08
1.55105022121466E-03,1.51E-03,1.19E-03,6.85E-04,1.71E-08
1.54560535651233E-03,1.50E-03,1.18E-03,6.76E-04,1.65E-08
1.50985270714767E-03,1.50E-03,1.17E-03,6.62E-04,1.59E-08
1.47117884985626E-03,1.49E-03,1.18E-03,6.50E-04,1.54E-08
1.44989933637742E-03,1.49E-03,1.19E-03,6.41E-04,1.49E-08
1.44105705106737E-03,1.47E-03,1.18E-03,6.33E-04,1.42E-08
1.43981893738752E-03,1.45E-03,1.16E-03,6.25E-04,1.36E-08
1.44104585534633E-03,1.43E-03,1.15E-03,6.16E-04,1.30E-08
1.43693229404983E-03,1.43E-03,1.14E-03,6.08E-04,1.25E-08
1.42402250710676E-03,1.43E-03,1.14E-03,5.99E-04,1.20E-08
1.41466537341921E-03,1.44E-03,1.14E-03,5.88E-04,1.16E-08
1.41876778030042E-03,1.44E-03,1.17E-03,5.79E-04,1.12E-08
1.46051842218090E-03,1.43E-03,1.19E-03,5.70E-04,1.08E-08
1.51512216629047E-03,1.43E-03,1.17E-03,5.65E-04,1.03E-08
1.46984557661345E-03,1.43E-03,1.14E-03,5.60E-04,9.80E-09
1.41985920047453E-03,1.45E-03,1.13E-03,5.55E-04,9.39E-09
1.41341466651231E-03,1.46E-03,1.12E-03,5.46E-04,9.03E-09
1.42417134535875E-03,1.44E-03,1.11E-03,5.36E-04,8.71E-09
1.44917667560812E-03,1.42E-03,1.11E-03,5.27E-04,8.43E-09
1.46650863950039E-03,1.41E-03,1.12E-03,5.22E-04,8.09E-09
1.44811878058193E-03,1.41E-03,1.12E-03,5.17E-04,7.77E-09
1.42653251440401E-03,1.42E-03,1.11E-03,5.07E-04,7.49E-09
1.41734298022163E-03,1.42E-03,1.11E-03,4.97E-04,7.11E-09
1.42001314552656E-03,1.42E-03,1.10E-03,4.95E-04,6.79E-09
1.42307163981557E-03,1.42E-03,1.10E-03,4.98E-04,6.55E-09
1.42497639943547E-03,1.41E-03,1.09E-03,4.89E-04,6.36E-09
1.41672322657548E-03,1.41E-03,1.08E-03,4.73E-04,6.12E-09
1.40547573067583E-03,1.40E-03,1.07E-03,4.64E-04,5.83E-09
1.39605913510320E-03,1.40E-03,1.06E-03,4.62E-04,5.56E-09
1.39155515410119E-03,1.41E-03,1.04E-03,4.61E-04,5.31E-09
1.39291601663689E-03,1.43E-03,1.02E-03,4.55E-04,5.11E-09
1.40601795170656E-03,1.47E-03,1.01E-03,4.46E-04,4.93E-09
1.43579670404286E-03,1.47E-03,1.01E-03,4.39E-04,4.73E-09
1.44368437016000E-03,1.43E-03,1.01E-03,4.36E-04,4.49E-09
1.41317814544994E-03,1.41E-03,1.01E-03,4.33E-04,4.25E-09
1.39122819737921E-03,1.40E-03,9.87E-04,4.29E-04,4.03E-09
1.38363397373153E-03,1.40E-03,9.64E-04,4.20E-04,3.85E-09
1.38036814634825E-03,1.40E-03,9.47E-04,4.12E-04,3.69E-09
1.36941929686459E-03,1.40E-03,9.28E-04,4.04E-04,3.52E-09
1.35376722791497E-03,1.39E-03,9.08E-04,3.98E-04,3.33E-09
1.33488704374707E-03,1.39E-03,8.92E-04,3.94E-04,3.15E-09
1.31305003681393E-03,1.39E-03,8.82E-04,3.89E-04,3.01E-09
1.29849523277585E-03,1.37E-03,8.72E-04,3.86E-04,2.87E-09
1.28876453784791E-03,1.33E-03,8.57E-04,3.85E-04,2.75E-09
1.28503862994882E-03,1.30E-03,8.46E-04,3.83E-04,2.62E-09
1.28079635221689E-03,1.29E-03,8.42E-04,3.80E-04,2.50E-09
1.26297188315477E-03,1.28E-03,8.35E-04,3.79E-04,2.40E-09
1.23586522587737E-03,1.27E-03,8.20E-04,3.81E-04,2.29E-09
1.21168099426507E-03,1.24E-03,8.11E-04,3.78E-04,2.19E-09
1.19870573626896E-03,1.21E-03,8.06E-04,3.69E-04,2.08E-09
1.18817115016935E-03,1.19E-03,8.07E-04,3.62E-04,1.99E-09
1.17434073858767E-03,1.17E-03,8.13E-04,3.59E-04,1.90E-09
1.15228281945546E-03,1.16E-03,8.30E-04,3.55E-04,1.83E-09
1.12942259917341E-03,1.15E-03,8.38E-04,3.49E-04,1.76E-09
1.11177311504147E-03,1.14E-03,8.21E-04,3.46E-04,1.69E-09
1.10009897088722E-03,1.14E-03,8.01E-04,3.42E-04,1.61E-09
1.09529476309703E-03,1.13E-03,7.87E-04,3.38E-04,1.53E-09
1.09809161637403E-03,1.12E-03,7.83E-04,3.33E-04,1.46E-09
1.10862967162112E-03,1.10E-03,7.84E-04,3.27E-04,1.40E-09
1.11528833050922E-03,1.08E-03,7.88E-04,3.24E-04,1.34E-09
1.10120298190347E-03,1.08E-03,7.87E-04,3.20E-04,1.28E-09
1.08385990117314E-03,1.08E-03,7.80E-04,3.18E-04,1.22E-09
1.07353621578680E-03,1.08E-03,7.72E-04,3.18E-04,1.18E-09
1.07301444873799E-03,1.07E-03,7.66E-04,3.18E-04,1.13E-09
1.07059701189051E-03,1.06E-03,7.64E-04,3.17E-04,1.06E-09
1.06415586229035E-03,1.06E-03,7.63E-04,3.16E-04,9.97E-10
1.05764916532632E-03,1.05E-03,7.53E-04,3.11E-04,9.48E-10
1.05234439250407E-03,1.05E-03,7.38E-04,3.04E-04,9.02E-10
1.05843165317295E-03,1.05E-03,7.27E-04,3.01E-04,8.54E-10
1.06377103252999E-03,1.07E-03,7.25E-04,2.98E-04,8.06E-10
1.06551721013748E-03,1.08E-03,7.24E-04,2.97E-04,7.63E-10
1.06905881947973E-03,1.06E-03,7.18E-04,2.95E-04,7.23E-10
1.09243751803357E-03,1.04E-03,7.07E-04,2.91E-04,6.89E-10
1.09086700802093E-03,1.03E-03,7.02E-04,2.85E-04,6.61E-10
1.04624216783879E-03,1.03E-03,6.95E-04,2.80E-04,6.28E-10
1.01415137840602E-03,1.02E-03,6.88E-04,2.76E-04,5.89E-10
9.93774570424217E-04,1.02E-03,6.86E-04,2.72E-04,5.56E-10
9.83922369908216E-04,1.01E-03,6.91E-04,2.69E-04,5.25E-10
9.74139221129368E-04,1.00E-03,6.93E-04,2.65E-04,4.97E-10
9.64941100949582E-04,9.86E-04,6.94E-04,2.61E-04,4.67E-10
9.60637114265999E-04,9.74E-04,6.83E-04,2.57E-04,4.41E-10
9.55975103871893E-04,9.68E-04,6.66E-04,2.54E-04,4.18E-10
9.53531372086577E-04,9.67E-04,6.48E-04,2.52E-04,3.95E-10
9.47343167112507E-04,9.69E-04,6.37E-04,2.48E-04,3.75E-10
9.36794630224529E-04,9.62E-04,6.28E-04,2.42E-04,3.54E-10
9.24209429955448E-04,9.42E-04,6.21E-04,2.37E-04,3.33E-10
9.10964585067594E-04,9.23E-04,6.15E-04,2.33E-04,3.15E-10
8.98575003832651E-04,9.20E-04,6.09E-04,2.32E-04,3.01E-10
8.94914160153293E-04,9.33E-04,6.03E-04,2.30E-04,2.89E-10
8.97940739777237E-04,9.54E-04,6.00E-04,2.25E-04,2.78E-10
9.00125403690644E-04,9.32E-04,5.96E-04,2.19E-04,2.64E-10
8.87467075034385E-04,9.00E-04,5.91E-04,2.13E-04,2.51E-10
8.66688686511833E-04,8.88E-04,5.81E-04,2.08E-04,2.41E-10
8.48919086477032E-04,8.80E-04,5.73E-04,2.05E-04,2.32E-10
8.32463063554706E-04,8.66E-04,5.66E-04,2.02E-04,2.21E-10
8.23124036544496E-04,8.49E-04,5.58E-04,1.98E-04,2.09E-10
8.17212567928137E-04,8.33E-04,5.49E-04,1.94E-04,2.00E-10
8.16436856926473E-04,8.24E-04,5.40E-04,1.90E-04,1.91E-10
8.18931634199372E-04,8.23E-04,5.37E-04,1.86E-04,1.83E-10
8.19970689126434E-04,8.23E-04,5.39E-04,1.83E-04,1.76E-10
8.10462544314154E-04,8.20E-04,5.47E-04,1.80E-04,1.69E-10
7.92110606063953E-04,8.07E-04,5.37E-04,1.76E-04,1.63E-10
7.79256753610274E-04,7.92E-04,5.25E-04,1.72E-04,1.57E-10
7.73095739910193E-04,7.84E-04,5.19E-04,1.68E-04,1.51E-10
7.73175972778316E-04,7.80E-04,5.11E-04,1.66E-04,1.45E-10
7.81525038968220E-04,7.79E-04,5.00E-04,1.64E-04,1.39E-10
7.89364666682949E-04,7.79E-04,4.90E-04,1.62E-04,1.33E-10
7.81113905567456E-04,7.78E-04,4.82E-04,1.60E-04,1.26E-10
7.64514950701284E-04,7.72E-04,4.72E-04,1.60E-04,1.20E-10
7.51826948909170E-04,7.61E-04,4.62E-04,1.59E-04,1.15E-10
7.44787491879452E-04,7.52E-04,4.56E-04,1.56E-04,1.10E-10
7.41400242709993E-04,7.45E-04,4.52E-04,1.52E-04,1.04E-10
7.35839073577835E-04,7.46E-04,4.50E-04,1.49E-04,9.91E-11
7.29536008223664E-04,7.45E-04,4.46E-04,1.47E-04,9.41E-11
7.20837965820520E-04,7.36E-04,4.40E-04,1.45E-04,8.91E-11
7.13699643181771E-04,7.27E-04,4.34E-04,1.44E-04,8.45E-11
7.09468947993445E-04,7.20E-04,4.28E-04,1.43E-04,8.06E-11
7.08345116232801E-04,7.20E-04,4.25E-04,1.40E-04,7.68E-11
7.08364711107593E-04,7.17E-04,4.23E-04,1.38E-04,7.34E-11
7.06240036295039E-04,7.08E-04,4.22E-04,1.37E-04,7.02E-11
7.02744027440461E-04,6.99E-04,4.25E-04,1.36E-04,6.74E-11
6.97300154617729E-04,6.99E-04,4.25E-04,1.33E-04,6.41E-11
6.90587912966685E-04,6.99E-04,4.12E-04,1.30E-04,6.11E-11
6.80047361929577E-04,6.96E-04,4.00E-04,1.27E-04,5.81E-11
6.72862563599115E-04,6.88E-04,3.91E-04,1.25E-04,5.54E-11
6.65122369281319E-04,6.86E-04,3.86E-04,1.23E-04,5.31E-11
6.64401249372524E-04,6.87E-04,3.80E-04,1.22E-04,5.10E-11
6.71526791871291E-04,6.82E-04,3.74E-04,1.22E-04,4.83E-11
6.97418414636568E-04,6.73E-04,3.68E-04,1.21E-04,4.55E-11
7.07349516535015E-04,6.64E-04,3.62E-04,1.21E-04,4.31E-11
6.80208707479589E-04,6.58E-04,3.58E-04,1.21E-04,4.07E-11
6.63951153240958E-04,6.56E-04,3.52E-04,1.20E-04,3.84E-11
6.56387023660948E-04,6.55E-04,3.44E-04,1.19E-04,3.63E-11
6.53934940844689E-04,6.52E-04,3.38E-04,1.17E-04,3.45E-11
6.49893473991598E-04,6.51E-04,3.34E-04,1.15E-04,3.30E-11
6.42081301473984E-04,6.56E-04,3.32E-04,1.14E-04,3.13E-11
6.30049827646183E-04,6.64E-04,3.31E-04,1.13E-04,2.93E-11
6.22009076200780E-04,6.55E-04,3.28E-04,1.11E-04,2.75E-11
6.19064271216253E-04,6.31E-04,3.25E-04,1.09E-04,2.58E-11
6.20854640654372E-04,6.16E-04,3.21E-04,1.07E-04,2.44E-11
6.14269849994327E-04,6.06E-04,3.18E-04,1.05E-04,2.32E-11
5.98602684101137E-04,6.04E-04,3.18E-04,1.04E-04,2.22E-11
5.83981709073202E-04,6.03E-04,3.23E-04,1.03E-04,2.12E-11
5.75960220997059E-04,6.03E-04,3.27E-04,1.01E-04,2.01E-11
5.71364523639034E-04,5.93E-04,3.23E-04,9.86E-05,1.90E-11
5.70224070027221E-04,5.83E-04,3.20E-04,9.65E-05,1.82E-11
5.69856780856472E-04,5.76E-04,3.22E-04,9.54E-05,1.72E-11
5.72673294121718E-04,5.78E-04,3.21E-04,9.50E-05,1.62E-11
5.73560383397711E-04,5.92E-04,3.14E-04,9.42E-05,1.53E-11
5.74766394543046E-04,6.07E-04,3.10E-04,9.21E-05,1.43E-11
5.72864878859884E-04,5.94E-04,3.07E-04,9.00E-05,1.34E-11
5.72725820661193E-04,5.81E-04,3.06E-04,8.83E-05,1.26E-11
5.74667187554451E-04,5.74E-04,3.05E-04,8.68E-05,1.18E-11
5.78562317240184E-04,5.69E-04,3.05E-04,8.50E-05,1.11E-11
5.76094442962896E-04,5.65E-04,3.04E-04,8.32E-05,1.05E-11
5.73621651152370E-04,5.62E-04,3.02E-04,8.20E-05,9.89E-12
5.70946170077947E-04,5.62E-04,3.00E-04,8.08E-05,9.34E-12
5.70651183237242E-04,5.65E-04,2.97E-04,8.01E-05,8.79E-12
5.72353500035764E-04,5.68E-04,2.97E-04,7.93E-05,8.32E-12
5.77388176154315E-04,5.75E-04,2.99E-04,7.84E-05,7.85E-12
5.83914552512302E-04,5.80E-04,3.03E-04,7.74E-05,7.37E-12
5.84279724667857E-04,5.84E-04,3.06E-04,7.64E-05,6.94E-12
5.79441935568154E-04,5.79E-04,3.08E-04,7.56E-05,6.52E-12
5.75813500917561E-04,5.76E-04,3.03E-04,7.52E-05,6.13E-12
5.73538790254164E-04,5.75E-04,2.96E-04,7.43E-05,5.77E-12
5.74245374086314E-04,5.76E-04,2.91E-04,7.32E-05,5.46E-12
5.75789359095591E-04,5.75E-04,2.87E-04,7.23E-05,5.18E-12
5.81203612425492E-04,5.75E-04,2.85E-04,7.10E-05,4.93E-12
5.86496273248031E-04,5.75E-04,2.83E-04,6.97E-05,4.68E-12
5.85531325984864E-04,5.76E-04,2.81E-04,6.90E-05,4.45E-12
5.79791030029679E-04,5.78E-04,2.79E-04,6.85E-05,4.23E-12
5.75659754754952E-04,5.77E-04,2.79E-04,6.79E-05,4.02E-12
5.77474457186173E-04,5.73E-04,2.80E-04,6.69E-05,3.81E-12
5.83505749813183E-04,5.71E-04,2.80E-04,6.57E-05,3.61E-12
5.93132694400502E-04,5.70E-04,2.77E-04,6.46E-05,3.41E-12
5.94033723093249E-04,5.69E-04,2.74E-04,6.37E-05,3.22E-12
5.82947234523414E-04,5.72E-04,2.73E-04,6.33E-05,3.06E-12
5.71353144153786E-04,5.76E-04,2.73E-04,6.26E-05,2.90E-12
5.63687858763152E-04,5.78E-04,2.74E-04,6.16E-05,2.78E-12
5.58187403694092E-04,5.73E-04,2.75E-04,6.03E-05,2.69E-12
5.53551760399993E-04,5.61E-04,2.73E-04,5.89E-05,2.56E-12
5.48942894475240E-04,5.55E-04,2.71E-04,5.80E-05,2.40E-12
5.43428034269410E-04,5.57E-04,2.69E-04,5.73E-05,2.24E-12
5.46883557025142E-04,5.63E-04,2.69E-04,5.68E-05,2.13E-12
5.63409303680663E-04,5.57E-04,2.69E-04,5.60E-05,2.01E-12
5.76791266854406E-04,5.45E-04,2.68E-04,5.50E-05,1.90E-12
5.53390921648690E-04,5.37E-04,2.66E-04,5.39E-05,1.79E-12
5.34922968968469E-04,5.33E-04,2.64E-04,5.29E-05,1.70E-12
5.29393472953525E-04,5.31E-04,2.63E-04,5.18E-05,1.61E-12
5.27590703694342E-04,5.30E-04,2.62E-04,5.07E-05,1.53E-12
5.26913154541555E-04,5.30E-04,2.58E-04,4.94E-05,1.46E-12
5.26797986211860E-04,5.32E-04,2.54E-04,4.85E-05,1.37E-12
5.23283346537092E-04,5.32E-04,2.52E-04,4.78E-05,1.30E-12
5.20228654765573E-04,5.28E-04,2.50E-04,4.73E-05,1.24E-12
5.18233783996109E-04,5.22E-04,2.50E-04,4.68E-05,1.18E-12
5.16115064807648E-04,5.15E-04,2.51E-04,4.59E-05,1.13E-12
5.12037171908465E-04,5.11E-04,2.53E-04,4.48E-05,1.08E-12
5.06407840462221E-04,5.11E-04,2.53E-04,4.39E-05,1.03E-12
5.00310405591462E-04,5.19E-04,2.51E-04,4.35E-05,9.92E-13
4.96195293508177E-04,5.28E-04,2.49E-04,4.28E-05,9.52E-13
4.94114080994861E-04,5.19E-04,2.47E-04,4.18E-05,9.07E-13
4.92977327972995E-04,5.04E-04,2.45E-04,4.07E-05,8.64E-13
4.90467424144977E-04,5.01E-04,2.43E-04,3.99E-05,8.30E-13
4.83022971521252E-04,5.08E-04,2.39E-04,3.93E-05,8.03E-13
4.76085023092445E-04,5.08E-04,2.36E-04,3.86E-05,7.78E-13
4.73569944084537E-04,4.89E-04,2.34E-04,3.75E-05,7.52E-13
4.77486452285563E-04,4.77E-04,2.33E-04,3.67E-05,7.30E-13
4.83926653123511E-04,4.72E-04,2.32E-04,3.65E-05,7.08E-13
4.73979897793179E-04,4.70E-04,2.30E-04,3.59E-05,6.87E-13
4.59799076213347E-04,4.66E-04,2.29E-04,3.41E-05,6.69E-13
4.52143021736378E-04,4.62E-04,2.29E-04,3.26E-05,6.53E-13
4.47595395063864E-04,4.56E-04,2.31E-04,3.15E-05,6.36E-13
4.44147659187586E-04,4.52E-04,2.28E-04,3.07E-05,6.21E-13
4.41002430511868E-04,4.49E-04,2.22E-04,3.02E-05,6.05E-13
4.40859985329202E-04,4.47E-04,2.20E-04,2.97E-05,5.85E-13
4.41312018035453E-04,4.44E-04,2.20E-04,2.93E-05,5.69E-13
4.40254417866365E-04,4.40E-04,2.22E-04,2.85E-05,5.54E-13
4.39093482785957E-04,4.35E-04,2.21E-04,2.80E-05,5.41E-13
4.39642332476112E-04,4.32E-04,2.18E-04,2.76E-05,5.29E-13
4.37104805734330E-04,4.33E-04,2.16E-04,2.69E-05,5.16E-13
4.29532860299734E-04,4.34E-04,2.17E-04,2.61E-05,5.00E-13
4.24630306428207E-04,4.30E-04,2.18E-04,2.53E-05,4.82E-13
4.22760752369770E-04,4.26E-04,2.18E-04,2.47E-05,4.65E-13
4.22772182392680E-04,4.23E-04,2.17E-04,2.42E-05,4.51E-13
4.25797616287060E-04,4.20E-04,2.15E-04,2.39E-05,4.40E-13
4.28739156720815E-04,4.18E-04,2.13E-04,2.37E-05,4.25E-13
4.27720256127006E-04,4.18E-04,2.12E-04,2.34E-05,4.09E-13
4.25000856539219E-04,4.20E-04,2.10E-04,2.30E-05,3.92E-13
4.22888368431839E-04,4.23E-04,2.08E-04,2.25E-05,3.76E-13
4.24544328614146E-04,4.26E-04,2.07E-04,2.21E-05,3.60E-13
4.30009093114580E-04,4.27E-04,2.06E-04,2.20E-05,3.44E-13
4.33783489791863E-04,4.26E-04,2.05E-04,2.19E-05,3.29E-13
4.33154594694886E-04,4.26E-04,2.04E-04,2.18E-05,3.15E-13
4.29688233028743E-04,4.26E-04,2.02E-04,2.15E-05,3.03E-13
4.28929855073385E-04,4.27E-04,2.01E-04,2.13E-05,2.91E-13
4.27870214926101E-04,4.32E-04,1.99E-04,2.09E-05,2.80E-13
4.28601946039711E-04,4.41E-04,2.00E-04,2.05E-05,2.68E-13
4.29587625285344E-04,4.45E-04,2.01E-04,1.99E-05,2.57E-13
4.30908489572919E-04,4.37E-04,2.01E-04,1.96E-05,2.47E-13
4.37726156841033E-04,4.30E-04,2.01E-04,1.93E-05,2.36E-13
4.49635078126589E-04,4.29E-04,2.00E-04,1.92E-05,2.24E-13
4.53195493490983E-04,4.33E-04,1.98E-04,1.88E-05,2.13E-13
4.41411874100144E-04,4.38E-04,1.98E-04,1.83E-05,2.04E-13
4.33655744982284E-04,4.38E-04,1.99E-04,1.77E-05,1.95E-13
4.29116204867752E-04,4.35E-04,2.01E-04,1.74E-05,1.86E-13
4.26622902583637E-04,4.34E-04,2.03E-04,1.71E-05,1.76E-13
4.25185480216326E-04,4.33E-04,2.04E-04,1.69E-05,1.66E-13
4.25008287033254E-04,4.29E-04,2.05E-04,1.69E-05,1.58E-13
4.28918883790688E-04,4.25E-04,2.09E-04,1.67E-05,1.49E-13
4.29352480600086E-04,4.22E-04,2.10E-04,1.64E-05,1.41E-13
4.25900649716784E-04,4.20E-04,2.04E-04,1.61E-05,1.34E-13
4.21206420059931E-04,4.20E-04,1.99E-04,1.58E-05,1.26E-13
4.20392255223488E-04,4.21E-04,1.97E-04,1.54E-05,1.19E-13
4.23649271923909E-04,4.24E-04,1.96E-04,1.52E-05,1.13E-13
4.29525874229681E-04,4.27E-04,1.95E-04,1.50E-05,1.07E-13
4.35924446626841E-04,4.32E-04,1.94E-04,1.49E-05,1.02E-13
4.38519935620166E-04,4.39E-04,1.92E-04,1.49E-05,9.75E-14
4.36094984925641E-04,4.47E-04,1.90E-04,1.49E-05,9.36E-14
4.33085911253328E-04,4.54E-04,1.89E-04,1.47E-05,8.96E-14
4.30983001102346E-04,4.52E-04,1.89E-04,1.45E-05,8.59E-14
4.30610637300101E-04,4.42E-04,1.87E-04,1.44E-05,8.20E-14
4.31427878988987E-04,4.34E-04,1.85E-04,1.44E-05,7.79E-14
4.29957750734845E-04,4.32E-04,1.82E-04,1.43E-05,7.40E-14
4.29472854282475E-04,4.33E-04,1.81E-04,1.41E-05,7.07E-14
4.26978043986268E-04,4.33E-04,1.81E-04,1.38E-05,6.67E-14
4.23602410598905E-04,4.32E-04,1.79E-04,1.35E-05,6.29E-14
4.20328671225964E-04,4.26E-04,1.76E-04,1.33E-05,5.99E-14
4.16827765806451E-04,4.22E-04,1.74E-04,1.31E-05,5.70E-14
4.14508630497007E-04,4.21E-04,1.73E-04,1.30E-05,5.42E-14
4.14310286475940E-04,4.21E-04,1.74E-04,1.29E-05,5.14E-14
4.15996938770531E-04,4.21E-04,1.75E-04,1.26E-05,4.87E-14
4.17039940839244E-04,4.20E-04,1.73E-04,1.23E-05,4.59E-14
4.12672778598542E-04,4.15E-04,1.70E-04,1.21E-05,4.36E-14
4.05725299753465E-04,4.09E-04,1.68E-04,1.19E-05,4.18E-14
4.00481244416271E-04,4.04E-04,1.67E-04,1.17E-05,4.01E-14
4.00026708799049E-04,4.03E-04,1.67E-04,1.14E-05,3.79E-14
4.02185272246024E-04,4.03E-04,1.67E-04,1.12E-05,3.59E-14
4.03964603583408E-04,4.05E-04,1.66E-04,1.11E-05,3.40E-14
3.99780603316572E-04,4.04E-04,1.61E-04,1.10E-05,3.25E-14
3.95110509072074E-04,3.99E-04,1.58E-04,1.10E-05,3.11E-14
3.92096742962896E-04,3.95E-04,1.56E-04,1.09E-05,2.98E-14
3.92374281329111E-04,3.92E-04,1.54E-04,1.07E-05,2.84E-14
3.91379685670832E-04,3.91E-04,1.53E-04,1.03E-05,2.70E-14
3.88081195981166E-04,3.94E-04,1.51E-04,1.01E-05,2.57E-14
3.85027634712071E-04,3.96E-04,1.50E-04,9.96E-06,2.45E-14
3.86270567426712E-04,3.93E-04,1.50E-04,9.84E-06,2.34E-14
3.86525565741103E-04,3.87E-04,1.50E-04,9.71E-06,2.23E-14
3.81500667142222E-04,3.84E-04,1.48E-04,9.60E-06,2.14E-14
3.74151876920360E-04,3.82E-04,1.45E-04,9.47E-06,2.06E-14
3.68580284567566E-04,3.77E-04,1.43E-04,9.33E-06,1.99E-14
3.67264422334831E-04,3.71E-04,1.42E-04,9.24E-06,1.91E-14
3.68729308913924E-04,3.68E-04,1.40E-04,9.20E-06,1.82E-14
3.67098176785584E-04,3.65E-04,1.37E-04,9.19E-06,1.73E-14
3.58735544800342E-04,3.63E-04,1.35E-04,9.16E-06,1.64E-14
3.53010446909896E-04,3.58E-04,1.34E-04,9.01E-06,1.56E-14
3.51582578182456E-04,3.53E-04,1.34E-04,8.84E-06,1.50E-14
3.59542642052865E-04,3.49E-04,1.33E-04,8.70E-06,1.43E-14
3.64366547294289E-04,3.46E-04,1.32E-04,8.54E-06,1.36E-14
3.56759326178242E-04,3.48E-04,1.32E-04,8.42E-06,1.29E-14
3.51483271621586E-04,3.54E-04,1.35E-04,8.28E-06,1.23E-14
3.55046632936429E-04,3.56E-04,1.33E-04,8.10E-06,1.16E-14
3.56635073455287E-04,3.49E-04,1.26E-04,7.87E-06,1.10E-14
3.51529902917146E-04,3.43E-04,1.23E-04,7.64E-06,1.04E-14
3.45959092905152E-04,3.43E-04,1.21E-04,7.46E-06,9.93E-15
3.42208686959622E-04,3.47E-04,1.20E-04,7.33E-06,9.36E-15
3.39304364463544E-04,3.48E-04,1.19E-04,7.20E-06,8.84E-15
3.35994519280884E-04,3.42E-04,1.19E-04,7.04E-06,8.36E-15
3.34689989358119E-04,3.36E-04,1.18E-04,6.86E-06,7.96E-15
3.33756367586854E-04,3.34E-04,1.17E-04,6.71E-06,7.58E-15
3.32242027987115E-04,3.34E-04,1.16E-04,6.54E-06,7.21E-15
3.30007058907131E-04,3.36E-04,1.16E-04,6.38E-06,6.88E-15
3.27680944856936E-04,3.35E-04,1.18E-04,6.23E-06,6.57E-15
3.25864294495163E-04,3.31E-04,1.17E-04,6.09E-06,6.24E-15
3.25576774418373E-04,3.27E-04,1.15E-04,5.95E-06,5.98E-15
3.25532775210943E-04,3.24E-04,1.14E-04,5.80E-06,5.73E-15
3.26457185492691E-04,3.25E-04,1.14E-04,5.64E-06,5.44E-15
3.26290930737878E-04,3.34E-04,1.14E-04,5.49E-06,5.14E-15
3.25158590143599E-04,3.48E-04,1.14E-04,5.36E-06,4.94E-15
3.24708317320241E-04,3.41E-04,1.12E-04,5.27E-06,4.70E-15
3.25431429640440E-04,3.28E-04,1.09E-04,5.19E-06,4.50E-15
3.27079311402295E-04,3.25E-04,1.07E-04,5.12E-06,4.28E-15
3.31059254117757E-04,3.25E-04,1.06E-04,5.04E-06,4.09E-15
3.33738246644550E-04,3.26E-04,1.06E-04,4.97E-06,3.90E-15
3.34069117413384E-04,3.29E-04,1.05E-04,4.90E-06,3.73E-15
3.32415218122037E-04,3.32E-04,1.03E-04,4.85E-06,3.54E-15
3.33558663554640E-04,3.34E-04,1.02E-04,4.76E-06,3.37E-15
3.37353938022771E-04,3.34E-04,1.01E-04,4.62E-06,3.20E-15
3.42957366112773E-04,3.36E-04,1.00E-04,4.50E-06,3.03E-15
3.45702335080143E-04,3.39E-04,1.01E-04,4.40E-06,2.88E-15
3.44074699611490E-04,3.40E-04,1.01E-04,4.33E-06,2.73E-15
3.41492797204465E-04,3.40E-04,1.00E-04,4.28E-06,2.60E-15
3.40957004195872E-04,3.39E-04,1.00E-04,4.21E-06,2.45E-15
3.39531132873638E-04,3.36E-04,1.00E-04,4.12E-06,2.34E-15
3.37099963969887E-04,3.34E-04,1.00E-04,4.02E-06,2.21E-15
3.33378163732711E-04,3.32E-04,1.00E-04,3.92E-06,2.12E-15
3.30998769237765E-04,3.32E-04,1.00E-04,3.83E-06,2.01E-15
3.28755547660096E-04,3.32E-04,1.00E-04,3.75E-06,1.93E-15
3.27607980099745E-04,3.32E-04,1.01E-04,3.67E-06,1.85E-15
3.27447874159158E-04,3.30E-04,1.01E-04,3.61E-06,1.79E-15
3.27652348504716E-04,3.28E-04,1.02E-04,3.52E-06,1.72E-15
3.27657277508492E-04,3.26E-04,1.02E-04,3.45E-06,1.65E-15
3.27285020353982E-04,3.27E-04,1.02E-04,3.40E-06,1.58E-15
3.27943531655181E-04,3.27E-04,1.02E-04,3.30E-06,1.53E-15
3.29514361059757E-04,3.29E-04,1.03E-04,3.22E-06,1.48E-15
3.32348823610178E-04,3.29E-04,1.07E-04,3.17E-06,1.43E-15
3.38798493268072E-04,3.30E-04,1.07E-04,3.06E-06,1.38E-15
3.45723767099212E-04,3.31E-04,1.04E-04,2.94E-06,1.33E-15
3.45085663471796E-04,3.34E-04,1.02E-04,2.86E-06,1.28E-15
3.41522460549205E-04,3.36E-04,1.02E-04,2.81E-06,1.24E-15
3.39869709067897E-04,3.40E-04,1.02E-04,2.75E-06,1.20E-15
3.42907327569852E-04,3.44E-04,1.01E-04,2.71E-06,1.17E-15
3.47262466792144E-04,3.50E-04,1.01E-04,2.67E-06,1.14E-15
3.55433102838651E-04,3.55E-04,1.01E-04,2.64E-06,1.14E-15
3.67544308562502E-04,3.60E-04,1.00E-04,2.59E-06,1.11E-15
3.78494292989330E-04,3.62E-04,1.00E-04,2.52E-06,1.09E-15
3.72595322425594E-04,3.62E-04,9.90E-05,2.45E-06,1.05E-15
3.65046898565830E-04,3.62E-04,9.76E-05,2.40E-06,1.03E-15
3.60895007577028E-04,3.61E-04,9.64E-05,2.38E-06,1.02E-15
3.58964796707664E-04,3.62E-04,9.57E-05,2.38E-06,9.90E-16
3.56686583033030E-04,3.64E-04,9.51E-05,2.35E-06,9.86E-16
3.55415840876182E-04,3.66E-04,9.46E-05,2.28E-06,9.64E-16
3.54523307061952E-04,3.64E-04,9.40E-05,2.21E-06,9.58E-16
3.53636867136709E-04,3.61E-04,9.31E-05,2.16E-06,9.39E-16
3.51794613359060E-04,3.60E-04,9.22E-05,2.10E-06,9.32E-16
3.51694715244138E-04,3.59E-04,9.18E-05,2.06E-06,9.22E-16
3.53309431170286E-04,3.61E-04,9.17E-05,2.02E-06,9.13E-16
3.55314401022835E-04,3.65E-04,9.23E-05,1.98E-06,9.04E-16
3.57056200429458E-04,3.64E-04,9.26E-05,1.94E-06,9.00E-16
3.52862083409757E-04,3.57E-04,9.20E-05,1.89E-06,8.90E-16
3.48184897240938E-04,3.52E-04,9.12E-05,1.85E-06,8.87E-16
3.46218156234855E-04,3.50E-04,9.09E-05,1.81E-06,8.80E-16
3.46392908435847E-04,3.51E-04,9.03E-05,1.77E-06,8.80E-16
3.47273314369094E-04,3.54E-04,8.87E-05,1.73E-06,8.72E-16
3.45515002523564E-04,3.60E-04,8.70E-05,1.68E-06,8.72E-16
3.43333338215665E-04,3.66E-04,8.64E-05,1.65E-06,8.68E-16
3.41741307246921E-04,3.59E-04,8.61E-05,1.62E-06,8.65E-16
3.42346023216102E-04,3.49E-04,8.63E-05,1.59E-06,8.66E-16
3.46175265697001E-04,3.43E-04,8.66E-05,1.55E-06,8.59E-16
3.51276172447053E-04,3.42E-04,8.61E-05,1.49E-06,8.62E-16
3.51161956806699E-04,3.44E-04,8.52E-05,1.45E-06,8.53E-16
3.47445900017833E-04,3.46E-04,8.44E-05,1.41E-06,8.54E-16
3.43254874869010E-04,3.44E-04,8.40E-05,1.38E-06,8.50E-16
3.40253769208409E-04,3.40E-04,8.37E-05,1.36E-06,8.48E-16
3.37468172307671E-04,3.39E-04,8.37E-05,1.33E-06,8.46E-16
3.34483695554957E-04,3.40E-04,8.36E-05,1.30E-06,8.44E-16
3.31263473242311E-04,3.41E-04,8.30E-05,1.27E-06,8.42E-16
3.28790728950881E-04,3.37E-04,8.22E-05,1.25E-06,8.42E-16
3.27369100025679E-04,3.32E-04,8.19E-05,1.21E-06,8.39E-16
3.26930209088572E-04,3.29E-04,8.24E-05,1.16E-06,8.40E-16
3.28890017567960E-04,3.31E-04,8.35E-05,1.12E-06,8.36E-16
3.30217114799569E-04,3.34E-04,8.39E-05,1.09E-06,8.40E-16
3.28970763663154E-04,3.33E-04,8.30E-05,1.07E-06,8.35E-16
3.26887795788244E-04,3.28E-04,8.19E-05,1.03E-06,8.40E-16
3.25635071321585E-04,3.24E-04,8.16E-05,9.92E-07,8.38E-16
3.25999296808198E-04,3.22E-04,8.23E-05,9.65E-07,8.42E-16
3.26244668740086E-04,3.21E-04,8.42E-05,9.44E-07,8.39E-16
3.24212852815139E-04,3.21E-04,8.48E-05,9.15E-07,8.41E-16
3.22119871151303E-04,3.23E-04,8.24E-05,8.78E-07,8.44E-16
3.22405208380449E-04,3.25E-04,8.07E-05,8.49E-07,8.43E-16
3.26524851600243E-04,3.26E-04,8.00E-05,8.21E-07,8.47E-16
3.34077565652481E-04,3.25E-04,8.01E-05,8.01E-07,8.45E-16
3.33083695974806E-04,3.24E-04,8.02E-05,7.82E-07,8.53E-16
3.26062606063187E-04,3.23E-04,8.03E-05,7.60E-07,8.51E-16
3.21307327684634E-04,3.24E-04,8.04E-05,7.31E-07,8.57E-16
3.19232134647743E-04,3.25E-04,8.02E-05,7.05E-07,8.56E-16
3.18277668675637E-04,3.24E-04,8.02E-05,6.84E-07,8.61E-16
3.18657390072754E-04,3.23E-04,8.07E-05,6.65E-07,8.62E-16
3.20709544486327E-04,3.21E-04,8.11E-05,6.43E-07,8.65E-16
3.26561122408223E-04,3.21E-04,8.11E-05,6.26E-07,8.65E-16
3.31642249894313E-04,3.22E-04,8.03E-05,6.04E-07,8.69E-16
3.30080891134659E-04,3.22E-04,7.92E-05,5.83E-07,8.70E-16
3.25509302840856E-04,3.22E-04,7.82E-05,5.62E-07,8.74E-16
3.20301469129083E-04,3.20E-04,7.69E-05,5.44E-07,8.72E-16
3.16430016762403E-04,3.20E-04,7.55E-05,5.24E-07,8.73E-16
3.15887781747825E-04,3.21E-04,7.44E-05,5.04E-07,8.70E-16
3.16797586340889E-04,3.20E-04,7.38E-05,4.87E-07,8.72E-16
3.18138433529079E-04,3.15E-04,7.47E-05,4.74E-07,8.72E-16
3.17594176646067E-04,3.11E-04,7.62E-05,4.63E-07,8.71E-16
3.15932645147124E-04,3.11E-04,7.37E-05,4.52E-07,8.73E-16
3.15454731796035E-04,3.11E-04,7.09E-05,4.38E-07,8.67E-16
3.14544782134768E-04,3.11E-04,6.99E-05,4.25E-07,8.71E-16
3.13236190197882E-04,3.12E-04,6.97E-05,4.14E-07,8.66E-16
3.11039201932415E-04,3.12E-04,6.94E-05,4.00E-07,8.68E-16
3.07712934781917E-04,3.10E-04,6.88E-05,3.83E-07,8.65E-16
3.03942494334988E-04,3.07E-04,6.79E-05,3.73E-07,8.65E-16
3.01500756420228E-04,3.05E-04,6.76E-05,3.63E-07,8.65E-16
3.01027503386822E-04,3.03E-04,6.76E-05,3.51E-07,8.64E-16
3.02552031975908E-04,3.07E-04,6.83E-05,3.39E-07,8.67E-16
2.99128227585072E-04,3.16E-04,6.85E-05,3.28E-07,8.66E-16
2.90488596493321E-04,3.08E-04,6.78E-05,3.17E-07,8.69E-16
2.82976431216042E-04,2.93E-04,6.74E-05,3.09E-07,8.66E-16
2.78576481923996E-04,2.84E-04,6.71E-05,3.00E-07,8.68E-16
2.76564020611931E-04,2.79E-04,6.70E-05,2.94E-07,8.69E-16
2.74669172373519E-04,2.76E-04,6.66E-05,2.87E-07,8.69E-16
2.73168114966598E-04,2.74E-04,6.60E-05,2.79E-07,8.75E-16
2.73224208885342E-04,2.72E-04,6.53E-05,2.73E-07,8.71E-16
2.73851400145971E-04,2.72E-04,6.52E-05,2.66E-07,8.80E-16
2.74266238234939E-04,2.72E-04,6.55E-05,2.60E-07,8.76E-16
2.71855862464374E-04,2.69E-04,6.62E-05,2.52E-07,8.74E-16
2.68516061496307E-04,2.65E-04,6.63E-05,2.45E-07,8.75E-16
2.65869400587567E-04,2.62E-04,6.53E-05,2.41E-07,8.73E-16
2.61913200296783E-04,2.61E-04,6.45E-05,2.38E-07,8.75E-16
2.59049562461590E-04,2.62E-04,6.44E-05,2.32E-07,8.73E-16
2.57792838815891E-04,2.62E-04,6.50E-05,2.24E-07,8.72E-16
2.57784595173719E-04,2.61E-04,6.51E-05,2.17E-07,8.73E-16
2.58211096460947E-04,2.61E-04,6.43E-05,2.13E-07,8.67E-16
2.57344999138966E-04,2.63E-04,6.33E-05,2.11E-07,8.70E-16
2.53941801338592E-04,2.68E-04,6.25E-05,2.08E-07,8.62E-16
2.50532369937817E-04,2.62E-04,6.23E-05,2.04E-07,8.63E-16
2.48256546399682E-04,2.54E-04,6.21E-05,1.97E-07,8.55E-16
2.46779247690376E-04,2.50E-04,6.14E-05,1.92E-07,8.55E-16
2.46681495200668E-04,2.48E-04,6.04E-05,1.87E-07,8.47E-16
2.47510232215489E-04,2.48E-04,5.95E-05,1.81E-07,8.44E-16
2.48151237262983E-04,2.49E-04,5.90E-05,1.75E-07,8.40E-16
2.47489602495830E-04,2.50E-04,5.86E-05,1.69E-07,8.37E-16
2.45480311062760E-04,2.49E-04,5.83E-05,1.64E-07,8.33E-16
2.43729412902271E-04,2.47E-04,5.79E-05,1.61E-07,8.31E-16
2.42837512843730E-04,2.44E-04,5.71E-05,1.58E-07,8.27E-16
2.42259083353117E-04,2.43E-04,5.62E-05,1.53E-07,8.26E-16
2.41930377764033E-04,2.42E-04,5.54E-05,1.49E-07,8.21E-16
2.40808464553429E-04,2.41E-04,5.48E-05,1.44E-07,8.22E-16
2.38711170898882E-04,2.41E-04,5.40E-05,1.40E-07,8.18E-16
2.37787674911360E-04,2.41E-04,5.30E-05,1.36E-07,8.18E-16
2.40242758131263E-04,2.40E-04,5.19E-05,1.34E-07,8.16E-16
2.45626244329509E-04,2.38E-04,5.09E-05,1.31E-07,8.15E-16
2.40356340971603E-04,2.35E-04,5.04E-05,1.29E-07,8.12E-16
2.31569816107132E-04,2.33E-04,4.98E-05,1.26E-07,8.13E-16
2.30379763222000E-04,2.31E-04,4.91E-05,1.22E-07,8.10E-16
2.35386390246620E-04,2.29E-04,4.81E-05,1.18E-07,8.11E-16
2.32967028015275E-04,2.26E-04,4.71E-05,1.14E-07,8.10E-16
2.22950630893179E-04,2.23E-04,4.63E-05,1.12E-07,8.10E-16
2.16973449297036E-04,2.21E-04,4.57E-05,1.09E-07,8.10E-16
2.13724350181979E-04,2.20E-04,4.56E-05,1.07E-07,8.08E-16
2.12316015678834E-04,2.20E-04,4.52E-05,1.05E-07,8.11E-16
2.10717333819613E-04,2.19E-04,4.44E-05,1.02E-07,8.07E-16
2.09251336027884E-04,2.15E-04,4.36E-05,9.87E-08,8.11E-16
2.07599561332518E-04,2.13E-04,4.35E-05,9.59E-08,8.07E-16
2.06028438955688E-04,2.11E-04,4.31E-05,9.54E-08,8.11E-16
2.04163635669864E-04,2.08E-04,4.20E-05,9.38E-08,8.09E-16
2.02570621324048E-04,2.03E-04,4.12E-05,8.87E-08,8.10E-16
2.00070548713200E-04,2.00E-04,4.04E-05,8.49E-08,8.10E-16
1.96661137993881E-04,1.99E-04,3.99E-05,8.24E-08,8.11E-16
1.93098844140583E-04,2.02E-04,3.94E-05,7.99E-08,8.11E-16
1.90460336519204E-04,2.04E-04,3.90E-05,7.72E-08,8.11E-16
1.88847094962581E-04,2.01E-04,3.86E-05,7.48E-08,8.12E-16
1.87968735621529E-04,1.96E-04,3.83E-05,7.27E-08,8.12E-16
1.87336923896796E-04,1.93E-04,3.81E-05,7.08E-08,8.13E-16
1.85436592677818E-04,1.90E-04,3.78E-05,6.82E-08,8.12E-16
1.81938155286126E-04,1.86E-04,3.72E-05,6.56E-08,8.13E-16
1.78344194048176E-04,1.83E-04,3.67E-05,6.32E-08,8.12E-16
1.75240218650685E-04,1.81E-04,3.65E-05,6.11E-08,8.12E-16
1.73900983882115E-04,1.79E-04,3.68E-05,5.95E-08,8.12E-16
1.73972626041543E-04,1.77E-04,3.71E-05,5.78E-08,8.12E-16
1.74636454338088E-04,1.75E-04,3.67E-05,5.58E-08,8.11E-16
1.75217085457981E-04,1.73E-04,3.66E-05,5.37E-08,8.12E-16
1.73622747300172E-04,1.72E-04,3.70E-05,5.20E-08,8.10E-16
1.71301076097824E-04,1.72E-04,3.63E-05,5.03E-08,8.11E-16
1.69383778748289E-04,1.72E-04,3.51E-05,4.86E-08,8.09E-16
1.68643440858657E-04,1.72E-04,3.46E-05,4.68E-08,8.09E-16
1.68844762430220E-04,1.71E-04,3.44E-05,4.55E-08,8.07E-16
1.68362838107033E-04,1.69E-04,3.41E-05,4.42E-08,8.08E-16
1.67244371168624E-04,1.67E-04,3.38E-05,4.28E-08,8.06E-16
1.65391413431336E-04,1.65E-04,3.36E-05,4.14E-08,8.08E-16
1.64224374580488E-04,1.64E-04,3.38E-05,4.03E-08,8.05E-16
1.63250952075933E-04,1.64E-04,3.39E-05,3.92E-08,8.07E-16
1.61915489555898E-04,1.65E-04,3.37E-05,3.79E-08,8.04E-16
1.60306094134283E-04,1.65E-04,3.35E-05,3.68E-08,8.05E-16
1.58491131865628E-04,1.64E-04,3.33E-05,3.59E-08,8.05E-16
1.57394100790118E-04,1.61E-04,3.32E-05,3.55E-08,8.03E-16
1.57124267565218E-04,1.59E-04,3.30E-05,3.48E-08,8.04E-16
1.57764030109025E-04,1.58E-04,3.29E-05,3.38E-08,8.03E-16
1.59602478515479E-04,1.57E-04,3.28E-05,3.28E-08,8.04E-16
1.60251336189633E-04,1.55E-04,3.27E-05,3.23E-08,8.03E-16
1.56833889654337E-04,1.54E-04,3.26E-05,3.17E-08,8.03E-16
1.53466981353988E-04,1.54E-04,3.25E-05,3.09E-08,8.02E-16
1.52383320912153E-04,1.56E-04,3.22E-05,3.00E-08,8.03E-16
1.52419605077330E-04,1.58E-04,3.19E-05,2.94E-08,8.02E-16
1.52932866303617E-04,1.57E-04,3.18E-05,2.91E-08,8.03E-16
1.53521299981965E-04,1.54E-04,3.17E-05,2.89E-08,8.01E-16
1.53705724913330E-04,1.53E-04,3.21E-05,2.86E-08,8.03E-16
1.54040714509357E-04,1.53E-04,3.26E-05,2.85E-08,8.01E-16
1.56539105247112E-04,1.54E-04,3.24E-05,2.81E-08,8.02E-16
1.59116511626974E-04,1.54E-04,3.18E-05,2.73E-08,8.01E-16
1.55888476446674E-04,1.53E-04,3.15E-05,2.66E-08,8.02E-16
1.52156309426474E-04,1.52E-04,3.13E-05,2.60E-08,8.01E-16
1.50194371903224E-04,1.51E-04,3.14E-05,2.57E-08,8.01E-16
1.49068258594747E-04,1.50E-04,3.13E-05,2.52E-08,8.01E-16
1.47665960965820E-04,1.48E-04,3.12E-05,2.47E-08,8.01E-16
1.46381197255398E-04,1.47E-04,3.09E-05,2.42E-08,8.01E-16
1.45253893012400E-04,1.46E-04,3.08E-05,2.36E-08,8.01E-16
1.43850527239877E-04,1.47E-04,3.07E-05,2.29E-08,8.01E-16
1.42471002708721E-04,1.49E-04,3.09E-05,2.21E-08,8.01E-16
1.40298313333307E-04,1.48E-04,3.09E-05,2.14E-08,8.01E-16
1.39082803834205E-04,1.44E-04,3.05E-05,2.08E-08,8.00E-16
1.37729678977764E-04,1.41E-04,3.01E-05,2.04E-08,8.01E-16
1.36637380157870E-04,1.41E-04,3.00E-05,1.99E-08,7.99E-16
1.35846306149559E-04,1.40E-04,2.98E-05,1.93E-08,8.01E-16
1.34873076707151E-04,1.39E-04,2.97E-05,1.89E-08,8.00E-16
1.34600312859990E-04,1.37E-04,2.96E-05,1.86E-08,8.01E-16
1.35446258947039E-04,1.36E-04,2.96E-05,1.81E-08,8.00E-16
1.35914184037023E-04,1.35E-04,2.96E-05,1.73E-08,8.01E-16
1.35227388149307E-04,1.37E-04,2.95E-05,1.67E-08,8.00E-16
1.33219719974281E-04,1.41E-04,2.95E-05,1.61E-08,8.00E-16
1.31597601802288E-04,1.38E-04,2.95E-05,1.56E-08,8.00E-16
1.29692447950917E-04,1.32E-04,3.00E-05,1.52E-08,8.00E-16
1.28093929042396E-04,1.30E-04,3.05E-05,1.48E-08,8.00E-16
1.27257368637067E-04,1.28E-04,3.01E-05,1.43E-08,8.00E-16
1.27301533596751E-04,1.28E-04,2.93E-05,1.39E-08,8.00E-16
1.27076772819074E-04,1.27E-04,2.88E-05,1.35E-08,8.00E-16
1.25098539783419E-04,1.27E-04,2.86E-05,1.32E-08,8.00E-16
1.23247284675693E-04,1.26E-04,2.84E-05,1.28E-08,8.00E-16
1.21653327698032E-04,1.24E-04,2.84E-05,1.25E-08,8.00E-16
1.20886101891024E-04,1.23E-04,2.83E-05,1.20E-08,8.00E-16
1.21508643867858E-04,1.22E-04,2.83E-05,1.16E-08,8.00E-16
1.23669913258523E-04,1.20E-04,2.83E-05,1.13E-08,8.00E-16
1.23758189454088E-04,1.19E-04,2.84E-05,1.08E-08,8.00E-16
1.20563267858172E-04,1.18E-04,2.86E-05,1.04E-08,8.00E-16
1.18823725409625E-04,1.17E-04,2.88E-05,1.01E-08,8.00E-16
1.18497640354556E-04,1.17E-04,2.91E-05,9.84E-09,8.00E-16
1.18515556075592E-04,1.17E-04,2.92E-05,9.64E-09,7.99E-16
1.18026674538036E-04,1.17E-04,2.92E-05,9.26E-09,8.00E-16
1.16485480461746E-04,1.17E-04,2.88E-05,8.81E-09,7.99E-16
1.15342052291804E-04,1.16E-04,2.84E-05,8.48E-09,8.00E-16
1.14313722132723E-04,1.15E-04,2.81E-05,8.16E-09,7.99E-16
1.13940635159504E-04,1.14E-04,2.83E-05,7.87E-09,8.00E-16
1.13828027699102E-04,1.14E-04,2.83E-05,7.59E-09,8.00E-16
1.14079824622738E-04,1.14E-04,2.81E-05,7.32E-09,7.99E-16
1.14577065084570E-04,1.14E-04,2.79E-05,7.03E-09,8.00E-16
1.15480948238586E-04,1.14E-04,2.76E-05,6.77E-09,7.99E-16
1.15809683210464E-04,1.13E-04,2.75E-05,6.54E-09,7.99E-16
1.14974564494814E-04,1.13E-04,2.76E-05,6.29E-09,7.99E-16
1.13389271989091E-04,1.13E-04,2.78E-05,6.04E-09,7.99E-16
1.12130769079927E-04,1.13E-04,2.75E-05,5.87E-09,7.99E-16
1.11490490727026E-04,1.13E-04,2.71E-05,5.81E-09,7.99E-16
1.11343585464769E-04,1.13E-04,2.69E-05,5.70E-09,7.99E-16
1.11823002702304E-04,1.13E-04,2.69E-05,5.42E-09,7.99E-16
1.12124411197046E-04,1.13E-04,2.68E-05,5.17E-09,7.99E-16
1.11750795336805E-04,1.12E-04,2.67E-05,5.01E-09,7.99E-16
1.10981620709639E-04,1.10E-04,2.64E-05,4.87E-09,7.99E-16
1.10367981846512E-04,1.09E-04,2.62E-05,4.73E-09,7.99E-16
1.12029313069236E-04,1.09E-04,2.61E-05,4.56E-09,7.99E-16
1.14291039486021E-04,1.10E-04,2.61E-05,4.38E-09,7.99E-16
1.12520439905292E-04,1.10E-04,2.60E-05,4.22E-09,7.99E-16
1.08709377918200E-04,1.09E-04,2.58E-05,4.10E-09,7.99E-16
1.06592467580457E-04,1.07E-04,2.57E-05,3.98E-09,7.99E-16
1.05344254159524E-04,1.06E-04,2.56E-05,3.86E-09,7.99E-16
1.03561321695793E-04,1.05E-04,2.55E-05,3.73E-09,7.99E-16
1.01927379376378E-04,1.04E-04,2.53E-05,3.60E-09,7.99E-16
1.00558267873798E-04,1.04E-04,2.50E-05,3.47E-09,7.99E-16
9.97132326703313E-05,1.05E-04,2.49E-05,3.36E-09,7.99E-16
9.95373114510792E-05,1.03E-04,2.49E-05,3.24E-09,7.99E-16
9.94591156438341E-05,1.02E-04,2.55E-05,3.12E-09,7.99E-16
9.96757934267501E-05,1.01E-04,2.65E-05,3.02E-09,7.99E-16
9.95224709308100E-05,1.02E-04,2.60E-05,2.96E-09,7.99E-16
9.92165893291915E-05,1.03E-04,2.50E-05,2.89E-09,7.99E-16
9.85657238868727E-05,1.05E-04,2.46E-05,2.77E-09,7.99E-16
9.79354036269659E-05,1.02E-04,2.46E-05,2.65E-09,7.99E-16
9.80746209594361E-05,9.93E-05,2.47E-05,2.55E-09,7.99E-16
9.81989768498302E-05,9.79E-05,2.48E-05,2.47E-09,7.99E-16
9.73348002165214E-05,9.80E-05,2.47E-05,2.41E-09,7.99E-16
9.57885954642193E-05,9.79E-05,2.48E-05,2.35E-09,7.99E-16
9.45984854118265E-05,9.67E-05,2.50E-05,2.26E-09,7.99E-16
9.39279289464677E-05,9.53E-05,2.53E-05,2.18E-09,7.99E-16
9.37531475106197E-05,9.45E-05,2.54E-05,2.09E-09,7.99E-16
9.41804215018353E-05,9.41E-05,2.53E-05,2.02E-09,7.99E-16
9.46989825076485E-05,9.44E-05,2.54E-05,1.94E-09,7.99E-16
9.49419204872734E-05,9.50E-05,2.56E-05,1.87E-09,7.99E-16
9.44352255093643E-05,9.57E-05,2.58E-05,1.81E-09,7.99E-16
9.37514811283536E-05,9.59E-05,2.59E-05,1.81E-09,7.99E-16
9.34556242876821E-05,9.54E-05,2.61E-05,1.80E-09,7.99E-16
9.33567393051422E-05,9.54E-05,2.65E-05,1.70E-09,7.99E-16
9.33428664975388E-05,9.61E-05,2.67E-05,1.59E-09,7.99E-16
9.32455127770272E-05,9.63E-05,2.66E-05,1.52E-09,7.99E-16
9.25613689288461E-05,9.52E-05,2.63E-05,1.47E-09,7.99E-16
9.19417547789695E-05,9.38E-05,2.62E-05,1.42E-09,7.99E-16
9.13568379142369E-05,9.30E-05,2.63E-05,1.38E-09,7.99E-16
9.15800006223444E-05,9.25E-05,2.65E-05,1.34E-09,7.99E-16
9.17406035789867E-05,9.17E-05,2.67E-05,1.31E-09,7.99E-16
9.15641309794859E-05,9.11E-05,2.68E-05,1.25E-09,7.99E-16
9.08078250411860E-05,9.07E-05,2.69E-05,1.20E-09,7.99E-16
9.01544572723602E-05,9.05E-05,2.70E-05,1.15E-09,7.99E-16
8.96124481514755E-05,9.05E-05,2.71E-05,1.11E-09,7.99E-16
9.00947660200542E-05,9.08E-05,2.72E-05,1.07E-09,7.99E-16
9.18770053482539E-05,9.07E-05,2.72E-05,1.03E-09,7.99E-16
9.24979118208738E-05,8.99E-05,2.72E-05,9.91E-10,7.99E-16
9.02416568097530E-05,8.90E-05,2.71E-05,9.57E-10,7.99E-16
8.84076488112223E-05,8.85E-05,2.69E-05,9.24E-10,7.99E-16
8.77931308356639E-05,8.86E-05,2.67E-05,8.93E-10,7.99E-16
8.72611588262257E-05,8.94E-05,2.64E-05,8.68E-10,7.99E-16
8.62371711675090E-05,8.99E-05,2.64E-05,8.47E-10,7.99E-16
8.54368221467668E-05,8.92E-05,2.64E-05,8.27E-10,7.99E-16
8.48820106620067E-05,8.77E-05,2.65E-05,7.98E-10,7.99E-16
8.61943620501499E-05,8.65E-05,2.67E-05,7.71E-10,7.99E-16
8.80133271220685E-05,8.55E-05,2.71E-05,7.44E-10,7.99E-16
8.67151801041020E-05,8.44E-05,2.74E-05,7.22E-10,7.99E-16
8.42389958639468E-05,8.35E-05,2.77E-05,7.04E-10,7.99E-16
8.33619268600210E-05,8.27E-05,2.76E-05,6.93E-10,7.99E-16
8.27625157669922E-05,8.24E-05,2.74E-05,6.81E-10,7.99E-16
8.17611734821931E-05,8.19E-05,2.70E-05,6.60E-10,7.99E-16
8.07300978488612E-05,8.11E-05,2.67E-05,6.34E-10,7.99E-16
8.03858138028707E-05,7.97E-05,2.67E-05,6.14E-10,7.99E-16
8.00395401598405E-05,7.86E-05,2.67E-05,6.01E-10,7.99E-16
7.90200418422162E-05,7.79E-05,2.67E-05,5.89E-10,7.99E-16
7.71599667828184E-05,7.80E-05,2.66E-05,5.70E-10,7.99E-16
7.55867499305900E-05,7.84E-05,2.64E-05,5.49E-10,7.99E-16
7.44810756299083E-05,7.72E-05,2.63E-05,5.28E-10,7.99E-16
7.41112529214172E-05,7.54E-05,2.61E-05,5.12E-10,7.99E-16
7.43184278675541E-05,7.43E-05,2.58E-05,4.99E-10,7.99E-16
7.42467410593553E-05,7.41E-05,2.53E-05,4.83E-10,7.99E-16
7.34639778782906E-05,7.40E-05,2.49E-05,4.66E-10,7.99E-16
7.24452794876205E-05,7.37E-05,2.46E-05,4.49E-10,7.99E-16
7.17307043465485E-05,7.33E-05,2.45E-05,4.32E-10,7.99E-16
7.11782764274781E-05,7.39E-05,2.46E-05,4.16E-10,7.99E-16
7.07763086687600E-05,7.55E-05,2.48E-05,4.01E-10,7.99E-16
7.01834533208360E-05,7.47E-05,2.47E-05,3.88E-10,7.99E-16
6.95214706198521E-05,7.24E-05,2.45E-05,3.76E-10,7.99E-16
6.94856262706624E-05,7.15E-05,2.44E-05,3.62E-10,7.99E-16
6.98409650763467E-05,7.09E-05,2.45E-05,3.50E-10,7.99E-16
6.96313734857680E-05,6.94E-05,2.47E-05,3.39E-10,7.99E-16
6.79517525732430E-05,6.78E-05,2.50E-05,3.27E-10,7.99E-16
6.61159850256631E-05,6.65E-05,2.50E-05,3.16E-10,7.99E-16
6.50003482200700E-05,6.56E-05,2.47E-05,3.04E-10,7.99E-16
6.41817512759699E-05,6.49E-05,2.45E-05,2.93E-10,7.99E-16
6.39642897942379E-05,6.42E-05,2.45E-05,2.83E-10,7.99E-16
6.38903082709009E-05,6.33E-05,2.43E-05,2.74E-10,7.99E-16
6.28984867111031E-05,6.25E-05,2.42E-05,2.67E-10,7.99E-16
6.15672014388585E-05,6.20E-05,2.41E-05,2.59E-10,7.99E-16
6.06319803670683E-05,6.14E-05,2.42E-05,2.51E-10,7.99E-16
6.02356535501388E-05,6.08E-05,2.45E-05,2.44E-10,7.99E-16
6.00865099889457E-05,6.04E-05,2.48E-05,2.36E-10,7.99E-16
5.96176549792942E-05,6.03E-05,2.47E-05,2.28E-10,7.99E-16
5.92106378224733E-05,6.06E-05,2.45E-05,2.21E-10,7.99E-16
5.88210111549396E-05,6.05E-05,2.45E-05,2.15E-10,7.99E-16
5.86037224430844E-05,5.99E-05,2.51E-05,2.09E-10,7.99E-16
5.88107673747280E-05,5.91E-05,2.51E-05,2.02E-10,7.99E-16
5.92687151844049E-05,5.88E-05,2.45E-05,1.95E-10,7.99E-16
5.98232208681489E-05,5.87E-05,2.41E-05,1.87E-10,7.99E-16
5.97212426348769E-05,5.88E-05,2.42E-05,1.81E-10,7.99E-16
5.90187066505163E-05,5.90E-05,2.44E-05,1.75E-10,7.99E-16
5.83885247423148E-05,5.92E-05,2.46E-05,1.69E-10,7.99E-16
5.80529739711241E-05,5.93E-05,2.46E-05,1.63E-10,7.99E-16
5.78511788667564E-05,5.90E-05,2.46E-05,1.57E-10,7.99E-16
5.80069039321733E-05,5.88E-05,2.48E-05,1.52E-10,7.99E-16
5.83510049785920E-05,5.87E-05,2.51E-05,1.46E-10,7.99E-16
5.85871205907583E-05,5.85E-05,2.50E-05,1.41E-10,7.99E-16
5.82947122385507E-05,5.81E-05,2.46E-05,1.37E-10,7.99E-16
5.75143777223313E-05,5.77E-05,2.46E-05,1.33E-10,7.99E-16
5.70898961196461E-05,5.74E-05,2.46E-05,1.29E-10,7.99E-16
5.69240334226335E-05,5.76E-05,2.46E-05,1.25E-10,7.99E-16
5.72009833993616E-05,5.84E-05,2.45E-05,1.22E-10,7.99E-16
5.78997234224129E-05,5.92E-05,2.44E-05,1.19E-10,7.99E-16
5.91820189671601E-05,5.85E-05,2.43E-05,1.16E-10,7.99E-16
5.99887737443662E-05,5.74E-05,2.44E-05,1.12E-10,7.99E-16
5.84680883909048E-05,5.68E-05,2.48E-05,1.08E-10,7.99E-16
5.67914857419025E-05,5.65E-05,2.52E-05,1.04E-10,7.99E-16
5.62870891695138E-05,5.66E-05,2.46E-05,1.03E-10,7.99E-16
5.64899967682683E-05,5.66E-05,2.42E-05,1.01E-10,7.99E-16
5.69214131694128E-05,5.64E-05,2.40E-05,1.00E-10,7.99E-16
5.73507017117497E-05,5.59E-05,2.40E-05,9.81E-11,7.99E-16
5.70227862795473E-05,5.58E-05,2.39E-05,9.60E-11,7.99E-16
5.65143006217671E-05,5.59E-05,2.39E-05,9.44E-11,7.99E-16
5.60858739945686E-05,5.63E-05,2.38E-05,9.25E-11,7.99E-16
5.59564385068955E-05,5.64E-05,2.38E-05,8.85E-11,7.99E-16
5.57687318478842E-05,5.61E-05,2.37E-05,8.52E-11,7.99E-16
5.54473049949137E-05,5.54E-05,2.35E-05,8.22E-11,7.99E-16
5.48765249985242E-05,5.52E-05,2.31E-05,8.00E-11,7.99E-16
5.43335221113107E-05,5.57E-05,2.28E-05,7.72E-11,7.99E-16
5.40229219518742E-05,5.76E-05,2.25E-05,7.46E-11,7.99E-16
5.38518829004020E-05,5.77E-05,2.22E-05,7.23E-11,7.99E-16
5.35192450801461E-05,5.58E-05,2.19E-05,6.97E-11,7.99E-16
5.33938444910392E-05,5.47E-05,2.17E-05,6.72E-11,7.99E-16
5.33623502466134E-05,5.42E-05,2.15E-05,6.50E-11,7.99E-16
5.33480886294183E-05,5.37E-05,2.13E-05,6.30E-11,7.99E-16
5.32746270589257E-05,5.35E-05,2.11E-05,6.10E-11,7.99E-16
5.30350484779187E-05,5.37E-05,2.09E-05,5.91E-11,7.99E-16
5.27190100644368E-05,5.50E-05,2.06E-05,5.74E-11,7.99E-16
5.24166794874623E-05,5.52E-05,2.03E-05,5.57E-11,7.99E-16
5.24563921058846E-05,5.39E-05,1.99E-05,5.40E-11,7.99E-16
5.28701299714148E-05,5.30E-05,1.97E-05,5.24E-11,7.99E-16
5.38156446866270E-05,5.29E-05,1.96E-05,5.10E-11,7.99E-16
5.41192847632449E-05,5.30E-05,1.94E-05,5.00E-11,7.99E-16
5.29813305139804E-05,5.28E-05,1.90E-05,4.88E-11,7.99E-16
5.21224361673898E-05,5.21E-05,1.86E-05,4.76E-11,7.99E-16
5.22645578541626E-05,5.14E-05,1.83E-05,4.63E-11,7.99E-16
5.24182731942403E-05,5.08E-05,1.82E-05,4.49E-11,7.99E-16
5.14128360056093E-05,5.05E-05,1.82E-05,4.39E-11,7.99E-16
5.02374871605635E-05,5.03E-05,1.81E-05,4.29E-11,7.99E-16
4.94934694670196E-05,5.02E-05,1.80E-05,4.17E-11,7.99E-16
4.89289812816600E-05,5.02E-05,1.78E-05,4.03E-11,7.99E-16
4.84371557795905E-05,5.00E-05,1.77E-05,3.91E-11,7.99E-16
4.79127454112443E-05,4.92E-05,1.77E-05,3.82E-11,7.99E-16
4.74860686504193E-05,4.84E-05,1.76E-05,3.79E-11,7.99E-16
4.71900546736957E-05,4.77E-05,1.74E-05,3.74E-11,7.99E-16
4.71395249365486E-05,4.74E-05,1.72E-05,3.58E-11,7.99E-16
4.70694504698864E-05,4.71E-05,1.70E-05,3.43E-11,7.99E-16
4.65835235593590E-05,4.69E-05,1.69E-05,3.31E-11,7.99E-16
4.56852974002074E-05,4.69E-05,1.68E-05,3.21E-11,7.99E-16
4.50881270200021E-05,4.69E-05,1.67E-05,3.10E-11,7.99E-16
4.48156441365921E-05,4.67E-05,1.67E-05,2.99E-11,7.99E-16
4.49278290896706E-05,4.62E-05,1.67E-05,2.90E-11,7.99E-16
4.53732063892976E-05,4.56E-05,1.68E-05,2.83E-11,7.99E-16
4.57307386650774E-05,4.50E-05,1.70E-05,2.77E-11,7.99E-16
4.57584447484401E-05,4.46E-05,1.67E-05,2.71E-11,7.99E-16
4.54360636645435E-05,4.45E-05,1.62E-05,2.64E-11,7.99E-16
4.52955122962589E-05,4.46E-05,1.59E-05,2.55E-11,7.99E-16
4.50439257683319E-05,4.49E-05,1.56E-05,2.47E-11,7.99E-16
4.50974077171271E-05,4.53E-05,1.52E-05,2.39E-11,7.99E-16
4.53979880404857E-05,4.52E-05,1.50E-05,2.31E-11,7.99E-16
4.62801046441020E-05,4.49E-05,1.48E-05,2.24E-11,7.99E-16
4.65949346507662E-05,4.47E-05,1.47E-05,2.18E-11,7.99E-16
4.60468933140374E-05,4.49E-05,1.47E-05,2.13E-11,7.99E-16
4.55272183683671E-05,4.49E-05,1.45E-05,2.07E-11,7.99E-16
4.52898792877103E-05,4.47E-05,1.42E-05,2.00E-11,7.99E-16
4.47064579568202E-05,4.42E-05,1.39E-05,1.93E-11,7.99E-16
4.41838990038248E-05,4.40E-05,1.37E-05,1.87E-11,7.99E-16
4.37658561712696E-05,4.37E-05,1.36E-05,1.83E-11,7.99E-16
4.35433468456703E-05,4.38E-05,1.34E-05,1.78E-11,7.99E-16
4.35142521811548E-05,4.39E-05,1.33E-05,1.72E-11,7.99E-16
4.35337191335838E-05,4.39E-05,1.31E-05,1.65E-11,7.99E-16
4.34103070181462E-05,4.37E-05,1.29E-05,1.60E-11,7.99E-16
4.31254153582200E-05,4.33E-05,1.28E-05,1.55E-11,7.99E-16
4.29217413768860E-05,4.31E-05,1.26E-05,1.51E-11,7.99E-16
4.27645419266234E-05,4.40E-05,1.24E-05,1.46E-11,7.99E-16
4.27585979448287E-05,4.55E-05,1.22E-05,1.41E-11,7.99E-16
4.27432495987241E-05,4.43E-05,1.20E-05,1.36E-11,7.99E-16
4.24212964909278E-05,4.26E-05,1.20E-05,1.31E-11,7.99E-16
4.18774015592097E-05,4.19E-05,1.18E-05,1.26E-11,7.99E-16
4.14561813614134E-05,4.17E-05,1.16E-05,1.21E-11,7.99E-16
4.11670669728343E-05,4.15E-05,1.13E-05,1.16E-11,7.99E-16
4.12651467591822E-05,4.13E-05,1.11E-05,1.13E-11,7.99E-16
4.19780476137387E-05,4.14E-05,1.11E-05,1.10E-11,7.99E-16
4.25775309909135E-05,4.20E-05,1.11E-05,1.07E-11,7.99E-16
4.16594395003967E-05,4.26E-05,1.13E-05,1.04E-11,7.99E-16
4.05319922522131E-05,4.21E-05,1.12E-05,1.00E-11,7.99E-16
3.99930280870206E-05,4.11E-05,1.09E-05,9.72E-12,7.99E-16
3.97946225604693E-05,4.07E-05,1.07E-05,9.44E-12,7.99E-16
3.97014194995611E-05,4.07E-05,1.07E-05,9.18E-12,7.99E-16
3.94789875249659E-05,4.07E-05,1.08E-05,8.94E-12,7.99E-16
3.91284759939993E-05,4.05E-05,1.08E-05,8.62E-12,7.99E-16
3.87065035811104E-05,4.00E-05,1.07E-05,8.30E-12,7.99E-16
3.84935807430153E-05,3.97E-05,1.06E-05,8.00E-12,7.99E-16
3.84982714641732E-05,3.94E-05,1.06E-05,7.75E-12,7.99E-16
3.87222856903867E-05,3.91E-05,1.07E-05,7.48E-12,7.99E-16
3.88438147317841E-05,3.87E-05,1.06E-05,7.17E-12,7.99E-16
3.85796734580265E-05,3.84E-05,1.05E-05,6.86E-12,7.99E-16
3.82280349144154E-05,3.83E-05,1.05E-05,6.63E-12,7.99E-16
3.80172551644785E-05,3.81E-05,1.06E-05,6.51E-12,7.99E-16
3.81418167981329E-05,3.80E-05,1.07E-05,6.41E-12,7.99E-16
3.84485608134606E-05,3.80E-05,1.08E-05,6.04E-12,7.99E-16
3.85170363062546E-05,3.81E-05,1.10E-05,5.73E-12,7.99E-16
3.82409496761019E-05,3.81E-05,1.14E-05,5.54E-12,7.99E-16
3.80091287073377E-05,3.79E-05,1.18E-05,5.32E-12,7.99E-16
3.78052596037800E-05,3.80E-05,1.15E-05,5.07E-12,7.99E-16
3.77154257838213E-05,3.82E-05,1.13E-05,4.83E-12,7.99E-16
3.75126321540956E-05,3.84E-05,1.14E-05,4.66E-12,7.99E-16
3.73282496755644E-05,3.80E-05,1.14E-05,4.51E-12,7.99E-16
3.70009636888309E-05,3.74E-05,1.13E-05,4.36E-12,7.99E-16
3.68404814153682E-05,3.71E-05,1.13E-05,4.16E-12,7.99E-16
3.65837353554321E-05,3.69E-05,1.13E-05,3.96E-12,7.99E-16
3.65735217554058E-05,3.71E-05,1.15E-05,3.81E-12,7.99E-16
3.67786094431035E-05,3.72E-05,1.14E-05,3.69E-12,7.99E-16
3.76092709698765E-05,3.72E-05,1.12E-05,3.59E-12,7.99E-16
3.93024152887211E-05,3.72E-05,1.11E-05,3.46E-12,7.99E-16
4.01516848427155E-05,3.74E-05,1.11E-05,3.34E-12,7.99E-16
3.92560368185161E-05,3.77E-05,1.11E-05,3.23E-12,7.99E-16
3.86693467924615E-05,3.80E-05,1.11E-05,3.10E-12,7.99E-16
3.84736804446520E-05,3.82E-05,1.11E-05,2.96E-12,7.99E-16
3.83321661149309E-05,3.83E-05,1.12E-05,2.84E-12,7.99E-16
3.82296185681158E-05,3.81E-05,1.13E-05,2.73E-12,7.99E-16
3.82191345510175E-05,3.80E-05,1.13E-05,2.64E-12,7.99E-16
3.83244083409937E-05,3.80E-05,1.12E-05,2.55E-12,7.99E-16
3.86723580903677E-05,3.78E-05,1.12E-05,2.45E-12,7.99E-16
3.91710426479737E-05,3.79E-05,1.13E-05,2.36E-12,7.99E-16
3.88503468914720E-05,3.80E-05,1.13E-05,2.27E-12,7.99E-16
3.82729168323984E-05,3.80E-05,1.13E-05,2.20E-12,7.99E-16
3.76668825859097E-05,3.81E-05,1.13E-05,2.11E-12,7.99E-16
3.73784987455988E-05,3.82E-05,1.13E-05,2.04E-12,7.99E-16
3.69753146230843E-05,3.88E-05,1.15E-05,1.97E-12,7.99E-16
3.65766021856362E-05,3.92E-05,1.16E-05,1.91E-12,7.99E-16
3.62957816156116E-05,3.82E-05,1.14E-05,1.87E-12,7.99E-16
3.62019144583160E-05,3.70E-05,1.13E-05,1.83E-12,7.99E-16
3.61565039501158E-05,3.66E-05,1.13E-05,1.77E-12,7.99E-16
3.58644836727735E-05,3.65E-05,1.13E-05,1.72E-12,7.99E-16
3.53477691437964E-05,3.64E-05,1.14E-05,1.67E-12,7.99E-16
3.50116579964823E-05,3.60E-05,1.15E-05,1.63E-12,7.99E-16
3.49328084679235E-05,3.56E-05,1.17E-05,1.60E-12,7.99E-16
3.51394382977753E-05,3.55E-05,1.19E-05,1.56E-12,7.99E-16
3.54657721965062E-05,3.58E-05,1.20E-05,1.51E-12,7.99E-16
3.53915757296837E-05,3.58E-05,1.19E-05,1.46E-12,7.99E-16
3.45713833615320E-05,3.51E-05,1.19E-05,1.43E-12,7.99E-16
3.38511743868107E-05,3.43E-05,1.20E-05,1.43E-12,7.99E-16
3.33296158259965E-05,3.40E-05,1.21E-05,1.41E-12,7.99E-16
3.31218488026509E-05,3.40E-05,1.23E-05,1.32E-12,7.99E-16
3.29188572110729E-05,3.42E-05,1.24E-05,1.26E-12,7.99E-16
3.26756542093001E-05,3.38E-05,1.25E-05,1.23E-12,7.99E-16
3.23236006680602E-05,3.31E-05,1.26E-05,1.20E-12,7.99E-16
3.19263013503931E-05,3.25E-05,1.27E-05,1.18E-12,7.99E-16
3.16452793424678E-05,3.23E-05,1.28E-05,1.16E-12,7.99E-16
3.15552256058327E-05,3.21E-05,1.29E-05,1.14E-12,7.99E-16
3.15598951512361E-05,3.19E-05,1.30E-05,1.12E-12,7.99E-16
3.16971200050717E-05,3.17E-05,1.30E-05,1.08E-12,7.99E-16
3.16364243192172E-05,3.15E-05,1.31E-05,1.04E-12,7.99E-16
3.14716300499293E-05,3.13E-05,1.30E-05,1.00E-12,7.99E-16
3.12545738665304E-05,3.13E-05,1.31E-05,9.76E-13,7.99E-16
3.10132648821333E-05,3.15E-05,1.31E-05,9.53E-13,7.99E-16
3.07932229357862E-05,3.18E-05,1.31E-05,9.26E-13,7.99E-16
3.07995307826756E-05,3.16E-05,1.32E-05,8.95E-13,7.99E-16
3.07745078694664E-05,3.14E-05,1.34E-05,8.68E-13,7.99E-16
3.07526386940864E-05,3.15E-05,1.36E-05,8.46E-13,7.99E-16
3.05285397096643E-05,3.14E-05,1.36E-05,8.27E-13,7.99E-16
3.02729766583874E-05,3.08E-05,1.36E-05,8.13E-13,7.99E-16
3.01744286294266E-05,3.01E-05,1.35E-05,7.89E-13,7.99E-16
3.02714262677766E-05,2.99E-05,1.35E-05,7.60E-13,7.99E-16
3.02339370513930E-05,3.00E-05,1.36E-05,7.31E-13,7.99E-16
2.98219223873068E-05,3.04E-05,1.37E-05,7.09E-13,7.99E-16
2.93598273816366E-05,3.06E-05,1.39E-05,6.87E-13,7.99E-16
2.91100537137968E-05,3.00E-05,1.41E-05,6.64E-13,7.99E-16
2.90267788248919E-05,2.94E-05,1.41E-05,6.41E-13,7.99E-16
2.90168383947998E-05,2.91E-05,1.41E-05,6.23E-13,7.99E-16
2.89016908370083E-05,2.89E-05,1.41E-05,6.02E-13,7.99E-16
2.87497391352835E-05,2.85E-05,1.42E-05,5.79E-13,7.99E-16
2.86698349976024E-05,2.82E-05,1.43E-05,5.61E-13,7.99E-16
2.79701844143714E-05,2.79E-05,1.43E-05,5.43E-13,7.99E-16
2.71248463367115E-05,2.76E-05,1.43E-05,5.23E-13,7.99E-16
2.66771612016670E-05,2.72E-05,1.44E-05,5.02E-13,7.99E-16
2.64915477518334E-05,2.68E-05,1.47E-05,4.84E-13,7.99E-16
2.64724009649890E-05,2.65E-05,1.50E-05,4.66E-13,7.99E-16
2.62899615264802E-05,2.63E-05,1.53E-05,4.49E-13,7.99E-16
2.59010774658841E-05,2.62E-05,1.55E-05,4.36E-13,7.99E-16
2.54542827344666E-05,2.60E-05,1.54E-05,4.25E-13,7.99E-16
2.50557445208747E-05,2.56E-05,1.54E-05,4.13E-13,7.99E-16
2.48855892956690E-05,2.53E-05,1.54E-05,3.98E-13,7.99E-16
2.48472107082736E-05,2.49E-05,1.54E-05,3.81E-13,7.99E-16
2.48420742831595E-05,2.46E-05,1.55E-05,3.66E-13,7.99E-16
2.46860304497541E-05,2.44E-05,1.57E-05,3.56E-13,7.99E-16
2.43998277770995E-05,2.45E-05,1.60E-05,3.54E-13,7.99E-16
2.43009555178261E-05,2.51E-05,1.61E-05,3.48E-13,7.99E-16
2.40093255902304E-05,2.53E-05,1.58E-05,3.30E-13,7.99E-16
2.34163224080441E-05,2.45E-05,1.57E-05,3.16E-13,7.99E-16
2.29396039709388E-05,2.38E-05,1.57E-05,3.05E-13,7.99E-16
2.27788823631231E-05,2.36E-05,1.57E-05,2.93E-13,7.99E-16
2.28354785980520E-05,2.33E-05,1.55E-05,2.82E-13,7.99E-16
2.27058834239997E-05,2.30E-05,1.53E-05,2.70E-13,7.99E-16
2.22296193225046E-05,2.27E-05,1.53E-05,2.61E-13,7.99E-16
2.18173739170652E-05,2.24E-05,1.53E-05,2.55E-13,7.99E-16
2.15668763586042E-05,2.21E-05,1.51E-05,2.51E-13,7.99E-16
2.14193511083051E-05,2.18E-05,1.49E-05,2.45E-13,7.99E-16
2.13778400028293E-05,2.17E-05,1.47E-05,2.36E-13,7.99E-16
2.12208178360016E-05,2.15E-05,1.46E-05,2.27E-13,7.99E-16
2.08927396383570E-05,2.13E-05,1.46E-05,2.23E-13,7.99E-16
2.06313935725649E-05,2.10E-05,1.49E-05,2.18E-13,7.99E-16
2.04964851259801E-05,2.07E-05,1.49E-05,2.13E-13,7.99E-16
2.04656228567631E-05,2.06E-05,1.42E-05,2.06E-13,7.99E-16
2.03705302241420E-05,2.05E-05,1.37E-05,2.00E-13,7.99E-16
2.00786719394164E-05,2.04E-05,1.33E-05,1.96E-13,7.99E-16
1.97607673758237E-05,2.01E-05,1.31E-05,1.89E-13,7.99E-16
1.94127817450810E-05,1.97E-05,1.28E-05,1.83E-13,7.99E-16
1.92721095699056E-05,1.95E-05,1.27E-05,1.77E-13,7.99E-16
1.91209263873137E-05,1.94E-05,1.26E-05,1.73E-13,7.99E-16
1.88173231747882E-05,1.92E-05,1.25E-05,1.67E-13,7.99E-16
1.82951617157606E-05,1.88E-05,1.25E-05,1.59E-13,7.99E-16
1.79305389855704E-05,1.84E-05,1.24E-05,1.52E-13,7.99E-16
1.80677579234990E-05,1.80E-05,1.23E-05,1.46E-13,7.99E-16
1.81496903088746E-05,1.78E-05,1.22E-05,1.43E-13,7.99E-16
1.74383755107258E-05,1.78E-05,1.20E-05,1.39E-13,7.99E-16
1.67156715897742E-05,1.76E-05,1.19E-05,1.35E-13,7.99E-16
1.63633770195447E-05,1.71E-05,1.18E-05,1.31E-13,7.99E-16
1.61469700422134E-05,1.68E-05,1.18E-05,1.27E-13,7.99E-16
1.60545551688350E-05,1.66E-05,1.18E-05,1.24E-13,7.99E-16
1.58879166493749E-05,1.63E-05,1.19E-05,1.20E-13,7.99E-16
1.56201599272533E-05,1.60E-05,1.20E-05,1.15E-13,7.99E-16
1.52804460471809E-05,1.57E-05,1.16E-05,1.12E-13,7.99E-16
1.49860424118087E-05,1.55E-05,1.13E-05,1.10E-13,7.99E-16
1.47661819914344E-05,1.53E-05,1.11E-05,1.06E-13,7.99E-16
1.45990873089635E-05,1.51E-05,1.10E-05,1.02E-13,7.99E-16
1.46043981548221E-05,1.48E-05,1.10E-05,9.72E-14,7.99E-16
1.47937873358301E-05,1.45E-05,1.10E-05,9.31E-14,7.99E-16
1.50595490821623E-05,1.44E-05,1.11E-05,8.97E-14,7.99E-16
1.50322170237181E-05,1.44E-05,1.11E-05,8.70E-14,7.99E-16
1.47886351945194E-05,1.44E-05,1.09E-05,8.43E-14,7.99E-16
1.46066511895273E-05,1.46E-05,1.08E-05,8.16E-14,7.99E-16
1.44364460332672E-05,1.45E-05,1.07E-05,7.90E-14,7.99E-16
1.43840670930001E-05,1.44E-05,1.06E-05,7.60E-14,7.99E-16
1.44095197080881E-05,1.42E-05,1.04E-05,7.21E-14,7.99E-16
1.44421488451409E-05,1.42E-05,1.03E-05,6.90E-14,7.99E-16
1.44064733623870E-05,1.42E-05,1.01E-05,6.64E-14,7.99E-16
1.43036034089315E-05,1.43E-05,9.99E-06,6.40E-14,7.99E-16
1.42986276683666E-05,1.44E-05,9.90E-06,6.20E-14,7.99E-16
1.42828443110832E-05,1.46E-05,9.76E-06,5.96E-14,7.99E-16
1.42370024393364E-05,1.47E-05,9.61E-06,5.71E-14,7.99E-16
1.40672047057407E-05,1.47E-05,9.46E-06,5.49E-14,7.99E-16
1.38871317209265E-05,1.46E-05,9.35E-06,5.32E-14,7.99E-16
1.37830040474055E-05,1.45E-05,9.30E-06,5.15E-14,7.99E-16
1.37295915299130E-05,1.44E-05,9.22E-06,4.96E-14,7.99E-16
1.37690427339768E-05,1.44E-05,9.09E-06,4.75E-14,7.99E-16
1.38353854319346E-05,1.44E-05,8.93E-06,4.57E-14,7.99E-16
1.39067073091282E-05,1.44E-05,8.77E-06,4.46E-14,7.99E-16
1.39744042544656E-05,1.42E-05,8.60E-06,4.37E-14,7.99E-16
1.39504322983918E-05,1.41E-05,8.39E-06,4.24E-14,7.99E-16
1.38901235198491E-05,1.40E-05,8.29E-06,4.08E-14,7.99E-16
1.38515965676625E-05,1.39E-05,8.29E-06,3.95E-14,7.99E-16
1.39164476876874E-05,1.38E-05,8.35E-06,3.84E-14,7.99E-16
1.40303732399493E-05,1.37E-05,8.11E-06,3.75E-14,7.99E-16
1.39110854394731E-05,1.38E-05,7.75E-06,3.66E-14,7.99E-16
1.36716532409457E-05,1.40E-05,7.53E-06,3.56E-14,7.99E-16
1.35065559706114E-05,1.40E-05,7.36E-06,3.45E-14,7.99E-16
1.34683520596397E-05,1.39E-05,7.21E-06,3.37E-14,7.99E-16
1.35466982136440E-05,1.38E-05,7.00E-06,3.32E-14,7.99E-16
1.36342412984852E-05,1.39E-05,6.78E-06,3.27E-14,7.99E-16
1.35948856773482E-05,1.38E-05,6.60E-06,3.19E-14,7.99E-16
1.34958881428590E-05,1.36E-05,6.46E-06,3.10E-14,7.99E-16
1.34544070671626E-05,1.34E-05,6.37E-06,3.03E-14,7.99E-16
1.35430860148767E-05,1.34E-05,6.26E-06,3.00E-14,7.99E-16
1.36460603385366E-05,1.34E-05,6.08E-06,2.96E-14,7.99E-16
1.35867842854788E-05,1.35E-05,5.91E-06,2.93E-14,7.99E-16
1.34264508122398E-05,1.35E-05,5.79E-06,2.88E-14,7.99E-16
1.33269875881344E-05,1.34E-05,5.70E-06,2.82E-14,7.99E-16
1.33135198937908E-05,1.33E-05,5.63E-06,2.77E-14,7.99E-16
1.33910415294133E-05,1.33E-05,5.50E-06,2.74E-14,7.99E-16
1.34602647710906E-05,1.34E-05,5.36E-06,2.72E-14,7.99E-16
1.34780917204688E-05,1.36E-05,5.28E-06,2.69E-14,7.99E-16
1.34612153482021E-05,1.37E-05,5.26E-06,2.66E-14,7.99E-16
1.34873846189968E-05,1.36E-05,5.22E-06,2.63E-14,7.99E-16
1.34453852221845E-05,1.35E-05,5.12E-06,2.61E-14,7.99E-16
1.32437015234127E-05,1.35E-05,4.97E-06,2.61E-14,7.99E-16
1.30642455989897E-05,1.34E-05,4.87E-06,2.62E-14,7.99E-16
1.29549399459397E-05,1.32E-05,4.81E-06,2.64E-14,7.99E-16
1.29902063451465E-05,1.30E-05,4.76E-06,2.56E-14,7.99E-16
1.30850297008840E-05,1.28E-05,4.73E-06,2.47E-14,7.99E-16
1.31519560459099E-05,1.28E-05,4.68E-06,2.42E-14,7.99E-16
1.31161154481679E-05,1.29E-05,4.60E-06,2.40E-14,7.99E-16
1.32246372981508E-05,1.30E-05,4.52E-06,2.39E-14,7.99E-16
1.34942473165790E-05,1.30E-05,4.47E-06,2.37E-14,7.99E-16
1.36381363240143E-05,1.30E-05,4.42E-06,2.32E-14,7.99E-16
1.34843335542446E-05,1.30E-05,4.35E-06,2.26E-14,7.99E-16
1.34365010799504E-05,1.31E-05,4.27E-06,2.21E-14,7.99E-16
1.34962835938550E-05,1.32E-05,4.19E-06,2.16E-14,7.99E-16
1.34676987106429E-05,1.31E-05,4.10E-06,2.12E-14,7.99E-16
1.34124814947196E-05,1.31E-05,4.04E-06,2.08E-14,7.99E-16
1.34938520643825E-05,1.31E-05,3.98E-06,2.03E-14,7.99E-16
1.36717900825912E-05,1.33E-05,3.95E-06,1.99E-14,7.99E-16
1.38241161536707E-05,1.35E-05,3.92E-06,1.93E-14,7.99E-16
1.38057154202242E-05,1.37E-05,3.87E-06,1.87E-14,7.99E-16
1.36909221530514E-05,1.37E-05,3.82E-06,1.81E-14,7.99E-16
1.36669345087981E-05,1.37E-05,3.76E-06,1.76E-14,7.99E-16
1.37690216802596E-05,1.37E-05,3.73E-06,1.72E-14,7.99E-16
1.39225432230695E-05,1.39E-05,3.71E-06,1.67E-14,7.99E-16
1.40469985146993E-05,1.40E-05,3.71E-06,1.63E-14,7.99E-16
1.41232144086525E-05,1.40E-05,3.69E-06,1.59E-14,7.99E-16
1.42378754131109E-05,1.42E-05,3.64E-06,1.56E-14,7.99E-16
1.44671950069403E-05,1.48E-05,3.58E-06,1.54E-14,7.99E-16
1.47251682403926E-05,1.50E-05,3.55E-06,1.51E-14,7.99E-16
1.46398674749264E-05,1.44E-05,3.54E-06,1.47E-14,7.99E-16
1.44961574968437E-05,1.42E-05,3.50E-06,1.42E-14,7.99E-16
1.44813948182685E-05,1.42E-05,3.46E-06,1.38E-14,7.99E-16
1.45975464092032E-05,1.44E-05,3.41E-06,1.35E-14,7.99E-16
1.47619806415488E-05,1.45E-05,3.38E-06,1.32E-14,7.99E-16
1.48745129682707E-05,1.46E-05,3.33E-06,1.29E-14,7.99E-16
1.50557657636421E-05,1.47E-05,3.27E-06,1.26E-14,7.99E-16
1.54494197497460E-05,1.48E-05,3.19E-06,1.21E-14,7.99E-16
1.55914078704150E-05,1.50E-05,3.14E-06,1.18E-14,7.99E-16
1.53096686439345E-05,1.51E-05,3.10E-06,1.14E-14,7.99E-16
1.51389744911257E-05,1.52E-05,3.08E-06,1.12E-14,7.99E-16
1.52211715295098E-05,1.53E-05,3.05E-06,1.09E-14,7.99E-16
1.54837789456819E-05,1.53E-05,3.01E-06,1.07E-14,7.99E-16
1.58092283412931E-05,1.54E-05,2.98E-06,1.03E-14,7.99E-16
1.60597481142797E-05,1.56E-05,2.96E-06,9.98E-15,7.99E-16
1.60569190383066E-05,1.59E-05,2.98E-06,9.76E-15,7.99E-16
1.59612989507273E-05,1.60E-05,2.93E-06,9.65E-15,7.99E-16
1.59378637291842E-05,1.60E-05,2.86E-06,9.55E-15,7.99E-16
1.60096921568943E-05,1.60E-05,2.82E-06,9.51E-15,7.99E-16
1.61541371032861E-05,1.60E-05,2.81E-06,9.26E-15,7.99E-16
1.63454304177020E-05,1.62E-05,2.80E-06,9.05E-15,7.99E-16
1.64278970124203E-05,1.64E-05,2.74E-06,8.81E-15,7.99E-16
1.63660184825815E-05,1.66E-05,2.68E-06,8.51E-15,7.99E-16
1.62730678989399E-05,1.67E-05,2.64E-06,8.32E-15,7.99E-16
1.62474627440104E-05,1.68E-05,2.61E-06,8.15E-15,7.99E-16
1.63528094921866E-05,1.69E-05,2.60E-06,8.06E-15,7.99E-16
1.64529400310295E-05,1.67E-05,2.59E-06,7.95E-15,7.99E-16
1.64843533352143E-05,1.64E-05,2.58E-06,7.82E-15,7.99E-16
1.64020794721198E-05,1.62E-05,2.56E-06,7.68E-15,7.99E-16
1.63616912041938E-05,1.61E-05,2.52E-06,7.60E-15,7.99E-16
1.64623371876214E-05,1.61E-05,2.49E-06,7.51E-15,7.99E-16
1.65855642831619E-05,1.62E-05,2.47E-06,7.40E-15,7.99E-16
1.65369930488657E-05,1.63E-05,2.45E-06,7.26E-15,7.99E-16
1.64104165650854E-05,1.63E-05,2.39E-06,7.12E-15,7.99E-16
1.63300589936939E-05,1.63E-05,2.34E-06,7.02E-15,7.99E-16
1.63374288599538E-05,1.62E-05,2.31E-06,6.96E-15,7.99E-16
1.64546661330214E-05,1.62E-05,2.29E-06,6.78E-15,7.99E-16
1.66803399271039E-05,1.63E-05,2.26E-06,6.64E-15,7.99E-16
1.68223208804148E-05,1.64E-05,2.21E-06,6.51E-15,7.99E-16
1.69559092264155E-05,1.66E-05,2.17E-06,6.39E-15,7.99E-16
1.72916541833774E-05,1.67E-05,2.13E-06,6.21E-15,7.99E-16
1.72692313627649E-05,1.66E-05,2.11E-06,6.03E-15,7.99E-16
1.65686244446820E-05,1.65E-05,2.08E-06,5.91E-15,7.99E-16
1.61957972576917E-05,1.65E-05,2.03E-06,5.82E-15,7.99E-16
1.60927554683743E-05,1.67E-05,1.99E-06,5.74E-15,7.99E-16
1.61905714787901E-05,1.66E-05,1.96E-06,5.67E-15,7.99E-16
1.63425946809415E-05,1.64E-05,1.96E-06,5.54E-15,7.99E-16
1.64556710718766E-05,1.63E-05,1.98E-06,5.40E-15,7.99E-16
1.62873612234626E-05,1.63E-05,1.97E-06,5.29E-15,7.99E-16
1.60491891875721E-05,1.65E-05,1.95E-06,5.25E-15,7.99E-16
1.58687784823454E-05,1.65E-05,1.89E-06,5.22E-15,7.99E-16
1.58326548447688E-05,1.63E-05,1.82E-06,5.20E-15,7.99E-16
1.57555009575849E-05,1.63E-05,1.79E-06,5.11E-15,7.99E-16
1.55739891132942E-05,1.66E-05,1.76E-06,5.08E-15,7.99E-16
1.53199697410836E-05,1.62E-05,1.73E-06,5.02E-15,7.99E-16
1.50881396203895E-05,1.56E-05,1.70E-06,4.97E-15,7.99E-16
1.49509094256535E-05,1.54E-05,1.68E-06,4.96E-15,7.99E-16
1.48614602625622E-05,1.53E-05,1.65E-06,4.98E-15,7.99E-16
1.48261263597560E-05,1.53E-05,1.64E-06,5.01E-15,7.99E-16
1.48921543212422E-05,1.52E-05,1.61E-06,5.00E-15,7.99E-16
1.49641388172050E-05,1.50E-05,1.59E-06,4.96E-15,7.99E-16
1.48360298972893E-05,1.50E-05,1.56E-06,4.93E-15,7.99E-16
1.45953760909392E-05,1.49E-05,1.54E-06,4.96E-15,7.99E-16
1.44225851481170E-05,1.47E-05,1.53E-06,5.04E-15,7.99E-16
1.43537671365506E-05,1.45E-05,1.52E-06,5.16E-15,7.99E-16
1.42576407651865E-05,1.43E-05,1.50E-06,5.18E-15,7.99E-16
1.41142220397246E-05,1.44E-05,1.47E-06,5.22E-15,7.99E-16
1.40101309592020E-05,1.46E-05,1.45E-06,5.27E-15,7.99E-16
1.39162789079919E-05,1.46E-05,1.44E-06,5.35E-15,7.99E-16
1.39150185008475E-05,1.42E-05,1.42E-06,5.46E-15,7.99E-16
1.39075014106199E-05,1.40E-05,1.39E-06,5.55E-15,7.99E-16
1.38471508550478E-05,1.39E-05,1.36E-06,5.69E-15,7.99E-16
1.37349890682848E-05,1.39E-05,1.33E-06,5.81E-15,7.99E-16
1.36053634714067E-05,1.39E-05,1.30E-06,5.96E-15,7.99E-16
1.35303720238888E-05,1.39E-05,1.29E-06,6.05E-15,7.99E-16
1.35272370414089E-05,1.38E-05,1.26E-06,6.21E-15,7.99E-16
1.35764261783654E-05,1.38E-05,1.23E-06,6.32E-15,7.99E-16
1.36935198212959E-05,1.39E-05,1.20E-06,6.38E-15,7.99E-16
1.36739257780894E-05,1.38E-05,1.17E-06,6.48E-15,7.99E-16
1.35391745934583E-05,1.37E-05,1.15E-06,6.66E-15,7.99E-16
1.34147025595210E-05,1.37E-05,1.12E-06,6.86E-15,7.99E-16
1.34118653486927E-05,1.38E-05,1.10E-06,7.06E-15,7.99E-16
1.35180017861488E-05,1.39E-05,1.07E-06,7.19E-15,7.99E-16
1.37069500343339E-05,1.37E-05,1.06E-06,7.31E-15,7.99E-16
1.37687835502714E-05,1.35E-05,1.05E-06,7.45E-15,7.99E-16
1.35727926697517E-05,1.34E-05,1.02E-06,7.64E-15,7.99E-16
1.32666350376884E-05,1.33E-05,9.82E-07,7.82E-15,7.99E-16
1.30299534534027E-05,1.33E-05,9.61E-07,8.02E-15,7.99E-16
1.28422331528655E-05,1.32E-05,9.44E-07,8.23E-15,7.99E-16
1.26902267999288E-05,1.30E-05,9.27E-07,8.44E-15,7.99E-16
1.26428664069528E-05,1.28E-05,9.10E-07,8.63E-15,7.99E-16
1.26894934044504E-05,1.26E-05,8.94E-07,8.77E-15,7.99E-16
1.28977391068215E-05,1.25E-05,8.74E-07,8.95E-15,7.99E-16
1.28033689731303E-05,1.24E-05,8.53E-07,9.16E-15,7.99E-16
1.24812829178717E-05,1.24E-05,8.29E-07,9.42E-15,7.99E-16
1.23442037230762E-05,1.24E-05,8.08E-07,9.70E-15,7.99E-16
1.22968566713660E-05,1.22E-05,7.90E-07,9.84E-15,7.99E-16
1.20866480662450E-05,1.20E-05,7.84E-07,9.98E-15,7.99E-16
1.18265245797925E-05,1.19E-05,7.83E-07,1.02E-14,7.99E-16
1.16564689733988E-05,1.18E-05,7.68E-07,1.04E-14,7.99E-16
1.14942913189136E-05,1.17E-05,7.46E-07,1.06E-14,7.99E-16
1.13413238907282E-05,1.15E-05,7.33E-07,1.08E-14,7.99E-16
1.11547389922448E-05,1.14E-05,7.28E-07,1.09E-14,7.99E-16
1.10635824695552E-05,1.13E-05,7.25E-07,1.10E-14,7.99E-16
1.10217445345090E-05,1.12E-05,7.13E-07,1.12E-14,7.99E-16
1.11137071662974E-05,1.12E-05,6.93E-07,1.15E-14,7.99E-16
1.12845909948688E-05,1.12E-05,6.75E-07,1.16E-14,7.99E-16
1.12718871442078E-05,1.13E-05,6.62E-07,1.17E-14,7.99E-16
1.10721308605229E-05,1.14E-05,6.51E-07,1.18E-14,7.99E-16
1.08963894477298E-05,1.13E-05,6.43E-07,1.17E-14,7.99E-16
1.07957959252212E-05,1.11E-05,6.32E-07,1.16E-14,7.99E-16
1.07498832301041E-05,1.09E-05,6.22E-07,1.16E-14,7.99E-16
1.07513259556254E-05,1.09E-05,6.14E-07,1.15E-14,7.99E-16
1.06653520862731E-05,1.13E-05,6.06E-07,1.14E-14,7.99E-16
1.05781561424947E-05,1.12E-05,5.96E-07,1.14E-14,7.99E-16
1.05255021178963E-05,1.07E-05,5.83E-07,1.14E-14,7.99E-16
1.05082072248768E-05,1.04E-05,5.70E-07,1.14E-14,7.99E-16
1.04894742303524E-05,1.03E-05,5.63E-07,1.14E-14,7.99E-16
1.04565585546584E-05,1.03E-05,5.60E-07,1.13E-14,7.99E-16
1.04659475290783E-05,1.03E-05,5.53E-07,1.11E-14,7.99E-16
1.04526567785755E-05,1.04E-05,5.38E-07,1.10E-14,7.99E-16
1.03353900991817E-05,1.03E-05,5.25E-07,1.07E-14,7.99E-16
1.02329703661806E-05,1.02E-05,5.18E-07,1.06E-14,7.99E-16
1.01619214785162E-05,1.02E-05,5.13E-07,1.04E-14,7.99E-16
1.01351805031957E-05,1.01E-05,5.02E-07,1.04E-14,7.99E-16
1.01268467049733E-05,1.01E-05,4.89E-07,1.03E-14,7.99E-16
1.01332482756723E-05,1.02E-05,4.82E-07,1.01E-14,7.99E-16
1.00777173922830E-05,1.02E-05,4.78E-07,9.89E-15,7.99E-16
9.99127136631613E-06,1.02E-05,4.75E-07,9.73E-15,7.99E-16
9.89209143304487E-06,1.01E-05,4.67E-07,9.68E-15,7.99E-16
9.85282452307792E-06,9.98E-06,4.59E-07,9.44E-15,7.99E-16
9.80996436658842E-06,9.95E-06,4.51E-07,9.23E-15,7.99E-16
9.81460718568846E-06,9.97E-06,4.45E-07,9.08E-15,7.99E-16
9.85313058993534E-06,9.98E-06,4.40E-07,8.96E-15,7.99E-16
9.89124874524889E-06,9.93E-06,4.32E-07,8.60E-15,7.99E-16
9.88151652620480E-06,9.85E-06,4.23E-07,8.24E-15,7.99E-16
9.79712067359031E-06,9.79E-06,4.15E-07,7.93E-15,7.99E-16
9.73703948090325E-06,9.76E-06,4.08E-07,7.69E-15,7.99E-16
9.76225604047082E-06,9.74E-06,3.98E-07,7.49E-15,7.99E-16
9.84249883268379E-06,9.73E-06,3.86E-07,7.34E-15,7.99E-16
9.83343121585025E-06,9.70E-06,3.77E-07,7.21E-15,7.99E-16
9.65262772523830E-06,9.63E-06,3.70E-07,7.07E-15,7.99E-16
9.50796425720526E-06,9.57E-06,3.67E-07,6.78E-15,7.99E-16
9.47626374923230E-06,9.51E-06,3.63E-07,6.51E-15,7.99E-16
9.49184849551340E-06,9.49E-06,3.59E-07,6.26E-15,7.99E-16
9.55452647558802E-06,9.54E-06,3.57E-07,6.04E-15,7.99E-16
9.58370041035277E-06,9.58E-06,3.54E-07,5.87E-15,7.99E-16
9.55678607641337E-06,9.57E-06,3.41E-07,5.76E-15,7.99E-16
9.60429970926797E-06,9.49E-06,3.29E-07,5.62E-15,7.99E-16
9.88707783418405E-06,9.42E-06,3.24E-07,5.46E-15,7.99E-16
1.00800091340745E-05,9.46E-06,3.23E-07,5.27E-15,7.99E-16
9.71307848573797E-06,9.61E-06,3.20E-07,5.09E-15,7.99E-16
9.46405735975633E-06,9.68E-06,3.13E-07,4.95E-15,7.99E-16
9.42016496070816E-06,9.53E-06,3.07E-07,4.81E-15,7.99E-16
9.39002190545771E-06,9.34E-06,3.07E-07,4.68E-15,7.99E-16
9.35789245725285E-06,9.23E-06,3.09E-07,4.52E-15,7.99E-16
9.32332923120062E-06,9.18E-06,3.02E-07,4.38E-15,7.99E-16
9.27167722669064E-06,9.17E-06,2.94E-07,4.25E-15,7.99E-16
9.18564814995577E-06,9.17E-06,2.90E-07,4.13E-15,7.99E-16
9.06008517626699E-06,9.21E-06,2.90E-07,3.99E-15,7.99E-16
8.94847655715103E-06,9.32E-06,2.86E-07,3.86E-15,7.99E-16
8.84755068377040E-06,9.52E-06,2.78E-07,3.73E-15,7.99E-16
8.81346235802875E-06,9.41E-06,2.71E-07,3.62E-15,7.99E-16
8.80222665536608E-06,9.11E-06,2.66E-07,3.51E-15,7.99E-16
8.85930869358380E-06,8.96E-06,2.64E-07,3.42E-15,7.99E-16
8.92334746665556E-06,8.95E-06,2.63E-07,3.33E-15,7.99E-16
8.91993735090933E-06,9.05E-06,2.62E-07,3.22E-15,7.99E-16
8.79521761326810E-06,9.06E-06,2.59E-07,3.13E-15,7.99E-16
8.67310581597543E-06,8.96E-06,2.55E-07,3.05E-15,7.99E-16
8.61744777429789E-06,8.86E-06,2.52E-07,3.00E-15,7.99E-16
8.64246226267554E-06,8.82E-06,2.49E-07,2.92E-15,7.99E-16
8.67894481061234E-06,8.74E-06,2.45E-07,2.84E-15,7.99E-16
8.67388339238154E-06,8.64E-06,2.43E-07,2.74E-15,7.99E-16
8.67641892651440E-06,8.57E-06,2.40E-07,2.68E-15,7.99E-16
8.75199449634973E-06,8.61E-06,2.39E-07,2.60E-15,7.99E-16
8.81040115520730E-06,8.75E-06,2.40E-07,2.53E-15,7.99E-16
8.62574778616923E-06,8.82E-06,2.42E-07,2.45E-15,7.99E-16
8.46831078726008E-06,8.58E-06,2.41E-07,2.37E-15,7.99E-16
8.46004761675396E-06,8.38E-06,2.38E-07,2.29E-15,7.99E-16
8.52869491377580E-06,8.31E-06,2.36E-07,2.23E-15,7.99E-16
8.41413186076359E-06,8.37E-06,2.34E-07,2.19E-15,7.99E-16
8.19979443702275E-06,8.47E-06,2.33E-07,2.16E-15,7.99E-16
8.03841051026113E-06,8.52E-06,2.32E-07,2.12E-15,7.99E-16
7.97092403379552E-06,8.29E-06,2.31E-07,2.07E-15,7.99E-16
7.97903654934623E-06,8.10E-06,2.32E-07,1.99E-15,7.99E-16
7.96626764596793E-06,8.03E-06,2.32E-07,1.97E-15,7.99E-16
7.87779782438839E-06,8.04E-06,2.33E-07,1.95E-15,7.99E-16
7.78646360954192E-06,8.05E-06,2.32E-07,1.93E-15,7.99E-16
7.71258997997410E-06,8.02E-06,2.31E-07,1.84E-15,7.99E-16
7.69941589842058E-06,8.01E-06,2.30E-07,1.80E-15,7.99E-16
7.70355787285358E-06,8.01E-06,2.29E-07,1.76E-15,7.99E-16
7.67021607009472E-06,7.95E-06,2.29E-07,1.74E-15,7.99E-16
7.59060661609777E-06,7.82E-06,2.27E-07,1.69E-15,7.99E-16
7.49951531986261E-06,7.73E-06,2.26E-07,1.66E-15,7.99E-16
7.45534697772031E-06,7.66E-06,2.26E-07,1.61E-15,7.99E-16
7.48044294425733E-06,7.60E-06,2.27E-07,1.59E-15,7.99E-16
7.55293733806693E-06,7.49E-06,2.27E-07,1.54E-15,7.99E-16
7.54352883112751E-06,7.39E-06,2.26E-07,1.53E-15,7.99E-16
7.44178642493605E-06,7.39E-06,2.24E-07,1.47E-15,7.99E-16
7.35657618532563E-06,7.44E-06,2.22E-07,1.46E-15,7.99E-16
7.33137964144855E-06,7.47E-06,2.22E-07,1.41E-15,7.99E-16
7.36050216476130E-06,7.42E-06,2.22E-07,1.37E-15,7.99E-16
7.43243815490160E-06,7.36E-06,2.22E-07,1.33E-15,7.99E-16
7.45274269678624E-06,7.38E-06,2.20E-07,1.30E-15,7.99E-16
7.47343044535008E-06,7.43E-06,2.20E-07,1.28E-15,7.99E-16
7.45933928427890E-06,7.37E-06,2.19E-07,1.24E-15,7.99E-16
7.44766997351401E-06,7.23E-06,2.19E-07,1.21E-15,7.99E-16
7.41476755420512E-06,7.16E-06,2.21E-07,1.16E-15,7.99E-16
7.50101344994271E-06,7.16E-06,2.24E-07,1.14E-15,7.99E-16
7.45354229980977E-06,7.18E-06,2.23E-07,1.12E-15,7.99E-16
7.22933875827088E-06,7.20E-06,2.19E-07,1.10E-15,7.99E-16
7.10200572237779E-06,7.20E-06,2.17E-07,1.10E-15,7.99E-16
7.10738730304005E-06,7.15E-06,2.17E-07,1.06E-15,7.99E-16
7.18478077346849E-06,7.13E-06,2.19E-07,1.05E-15,7.99E-16
7.16355089401418E-06,7.13E-06,2.21E-07,1.01E-15,7.99E-16
7.04269573377951E-06,7.13E-06,2.22E-07,1.00E-15,7.99E-16
6.94676346953652E-06,7.10E-06,2.22E-07,9.84E-16,7.99E-16
6.91355469325768E-06,7.05E-06,2.19E-07,9.75E-16,7.99E-16
6.90637514669651E-06,7.00E-06,2.16E-07,9.65E-16,7.99E-16
6.91382763203719E-06,7.02E-06,2.14E-07,9.60E-16,7.99E-16
6.90199240002984E-06,7.09E-06,2.13E-07,9.53E-16,7.99E-16
6.86749602487234E-06,7.19E-06,2.14E-07,9.56E-16,7.99E-16
6.87221150916010E-06,7.11E-06,2.13E-07,9.43E-16,7.99E-16
6.89505058101166E-06,6.99E-06,2.12E-07,9.56E-16,7.99E-16
6.85241923819925E-06,6.90E-06,2.11E-07,9.40E-16,7.99E-16
6.76973672456981E-06,6.81E-06,2.12E-07,9.60E-16,7.99E-16
6.74315495995751E-06,6.73E-06,2.12E-07,9.47E-16,7.99E-16
6.74591726636227E-06,6.68E-06,2.12E-07,9.48E-16,7.99E-16
6.71383335173770E-06,6.65E-06,2.10E-07,9.53E-16,7.99E-16
6.61840840367339E-06,6.61E-06,2.07E-07,9.45E-16,7.99E-16
6.53638910086779E-06,6.56E-06,2.05E-07,9.69E-16,7.99E-16
6.52703860350658E-06,6.50E-06,2.04E-07,9.60E-16,7.99E-16
6.53318259391322E-06,6.44E-06,2.03E-07,9.93E-16,7.99E-16
6.50812709916961E-06,6.43E-06,2.02E-07,9.82E-16,7.99E-16
6.45562875200890E-06,6.44E-06,2.00E-07,1.01E-15,7.99E-16
6.42234554239541E-06,6.48E-06,1.99E-07,9.96E-16,7.99E-16
6.40127024911604E-06,6.55E-06,1.98E-07,1.01E-15,7.99E-16
6.40213277083247E-06,6.54E-06,1.98E-07,1.02E-15,7.99E-16
6.39722340422645E-06,6.47E-06,1.96E-07,1.03E-15,7.99E-16
6.42835053991998E-06,6.44E-06,1.94E-07,1.03E-15,7.99E-16
6.45540296157662E-06,6.49E-06,1.92E-07,1.04E-15,7.99E-16
6.49661938148108E-06,6.61E-06,1.89E-07,1.05E-15,7.99E-16
6.51930092358203E-06,6.63E-06,1.87E-07,1.07E-15,7.99E-16
6.44967728223304E-06,6.53E-06,1.86E-07,1.09E-15,7.99E-16
6.36616832723500E-06,6.42E-06,1.85E-07,1.09E-15,7.99E-16
6.32651623191052E-06,6.40E-06,1.88E-07,1.11E-15,7.99E-16
6.36671140122294E-06,6.39E-06,1.94E-07,1.11E-15,7.99E-16
6.43953570391532E-06,6.36E-06,1.92E-07,1.15E-15,7.99E-16
6.36495942342919E-06,6.31E-06,1.84E-07,1.15E-15,7.99E-16
6.24639294906260E-06,6.28E-06,1.81E-07,1.17E-15,7.99E-16
6.16665479108728E-06,6.28E-06,1.81E-07,1.17E-15,7.99E-16
6.18504913537273E-06,6.32E-06,1.81E-07,1.19E-15,7.99E-16
6.23766331164624E-06,6.24E-06,1.80E-07,1.20E-15,7.99E-16
6.15606770145397E-06,6.12E-06,1.77E-07,1.20E-15,7.99E-16
6.01368364792377E-06,6.02E-06,1.76E-07,1.20E-15,7.99E-16
5.93691554946146E-06,5.96E-06,1.77E-07,1.19E-15,7.99E-16
5.91571138848602E-06,5.95E-06,1.80E-07,1.19E-15,7.99E-16
5.90760837813867E-06,5.97E-06,1.80E-07,1.18E-15,7.99E-16
5.89150369585830E-06,6.00E-06,1.76E-07,1.18E-15,7.99E-16
5.86751230409573E-06,6.01E-06,1.74E-07,1.17E-15,7.99E-16
5.85414487391875E-06,6.02E-06,1.73E-07,1.17E-15,7.99E-16
5.92467561691645E-06,5.99E-06,1.73E-07,1.15E-15,7.99E-16
6.16374171241276E-06,5.96E-06,1.72E-07,1.15E-15,7.99E-16
6.12692488958956E-06,5.94E-06,1.70E-07,1.12E-15,7.99E-16
5.87198554517863E-06,5.99E-06,1.68E-07,1.11E-15,7.99E-16
5.79659863272360E-06,6.00E-06,1.68E-07,1.09E-15,7.99E-16
5.91636556686509E-06,5.91E-06,1.68E-07,1.09E-15,7.99E-16
6.00115877926726E-06,5.82E-06,1.68E-07,1.07E-15,7.99E-16
5.83455539377041E-06,5.76E-06,1.68E-07,1.07E-15,7.99E-16
5.66618905545123E-06,5.72E-06,1.69E-07,1.05E-15,7.99E-16
5.59509423537015E-06,5.68E-06,1.70E-07,1.03E-15,7.99E-16
5.57257483319105E-06,5.64E-06,1.68E-07,1.01E-15,7.99E-16
5.52680525672058E-06,5.58E-06,1.65E-07,9.87E-16,7.99E-16
5.46531031886613E-06,5.55E-06,1.63E-07,9.73E-16,7.99E-16
5.41283253305586E-06,5.54E-06,1.62E-07,9.54E-16,7.99E-16
5.39149637635435E-06,5.60E-06,1.63E-07,9.52E-16,7.99E-16
5.34821488237981E-06,5.67E-06,1.65E-07,9.35E-16,7.99E-16
5.24418732367615E-06,5.52E-06,1.65E-07,9.16E-16,7.99E-16
5.14138335332189E-06,5.32E-06,1.61E-07,8.96E-16,7.99E-16
5.05239061146923E-06,5.23E-06,1.57E-07,8.70E-16,7.99E-16
4.99824292755148E-06,5.19E-06,1.54E-07,8.80E-16,7.99E-16
4.97754051546230E-06,5.16E-06,1.53E-07,8.45E-16,7.99E-16
4.96918881623123E-06,5.09E-06,1.53E-07,8.47E-16,7.99E-16
4.96429552278554E-06,5.01E-06,1.53E-07,8.07E-16,7.99E-16
4.92116219291603E-06,4.97E-06,1.49E-07,8.05E-16,7.99E-16
4.84892409650493E-06,5.00E-06,1.45E-07,7.78E-16,7.99E-16
4.77433829146204E-06,5.03E-06,1.43E-07,7.74E-16,7.99E-16
4.71505904673977E-06,4.92E-06,1.41E-07,7.54E-16,7.99E-16
4.67888031078346E-06,4.79E-06,1.40E-07,7.47E-16,7.99E-16
4.63239037274233E-06,4.74E-06,1.39E-07,7.29E-16,7.99E-16
4.57777714180514E-06,4.74E-06,1.38E-07,7.25E-16,7.99E-16
4.50139520084186E-06,4.73E-06,1.36E-07,7.05E-16,7.99E-16
4.43572332097425E-06,4.67E-06,1.34E-07,7.05E-16,7.99E-16
4.38250465455555E-06,4.58E-06,1.33E-07,6.84E-16,7.99E-16
4.35381406409719E-06,4.48E-06,1.32E-07,6.89E-16,7.99E-16
4.33992421502060E-06,4.41E-06,1.30E-07,6.69E-16,7.99E-16
4.30903813848508E-06,4.35E-06,1.28E-07,6.70E-16,7.99E-16
4.27275213129122E-06,4.33E-06,1.25E-07,6.54E-16,7.99E-16
4.21134415266341E-06,4.33E-06,1.24E-07,6.52E-16,7.99E-16
4.15869821964528E-06,4.37E-06,1.26E-07,6.46E-16,7.99E-16
4.09914351641025E-06,4.35E-06,1.25E-07,6.39E-16,7.99E-16
4.03269331504678E-06,4.25E-06,1.21E-07,6.34E-16,7.99E-16
3.98537138230373E-06,4.14E-06,1.17E-07,6.27E-16,7.99E-16
3.94167165034021E-06,4.04E-06,1.14E-07,6.22E-16,7.99E-16
3.89800749788865E-06,3.96E-06,1.13E-07,6.18E-16,7.99E-16
3.87503696576720E-06,3.90E-06,1.12E-07,6.14E-16,7.99E-16
3.85336867586857E-06,3.85E-06,1.11E-07,6.06E-16,7.99E-16
3.83241787123196E-06,3.83E-06,1.11E-07,6.08E-16,7.99E-16
3.80109170369446E-06,3.82E-06,1.10E-07,5.96E-16,7.99E-16
3.75050405591905E-06,3.79E-06,1.06E-07,5.98E-16,7.99E-16
3.70552250158645E-06,3.75E-06,1.03E-07,5.89E-16,7.99E-16
3.69504982628583E-06,3.71E-06,1.01E-07,5.91E-16,7.99E-16
3.73690341561814E-06,3.69E-06,9.96E-08,5.85E-16,7.99E-16
3.73458850682923E-06,3.70E-06,9.77E-08,5.86E-16,7.99E-16
3.64365572322132E-06,3.70E-06,9.69E-08,5.82E-16,7.99E-16
3.55280031653805E-06,3.66E-06,9.67E-08,5.80E-16,7.99E-16
3.51536110178723E-06,3.59E-06,9.64E-08,5.77E-16,7.99E-16
3.53466765206023E-06,3.55E-06,9.45E-08,5.74E-16,7.99E-16
3.62921603657047E-06,3.56E-06,9.17E-08,5.72E-16,7.99E-16
3.67703296178955E-06,3.58E-06,8.97E-08,5.72E-16,7.99E-16
3.54491619404640E-06,3.56E-06,8.85E-08,5.70E-16,7.99E-16
3.43646656488922E-06,3.48E-06,8.74E-08,5.69E-16,7.99E-16
3.37256797060137E-06,3.44E-06,8.63E-08,5.67E-16,7.99E-16
3.31737198441130E-06,3.41E-06,8.53E-08,5.65E-16,7.99E-16
3.26814175646391E-06,3.39E-06,8.42E-08,5.63E-16,7.99E-16
3.22957183417776E-06,3.36E-06,8.32E-08,5.63E-16,7.99E-16
3.21595093428374E-06,3.32E-06,8.13E-08,5.61E-16,7.99E-16
3.20259250261643E-06,3.30E-06,7.95E-08,5.61E-16,7.99E-16
3.18038444892821E-06,3.27E-06,7.82E-08,5.60E-16,7.99E-16
3.13508827718761E-06,3.21E-06,7.75E-08,5.59E-16,7.99E-16
3.10175184668891E-06,3.16E-06,7.66E-08,5.58E-16,7.99E-16
3.08930972357793E-06,3.19E-06,7.52E-08,5.57E-16,7.99E-16
3.09418535041828E-06,3.28E-06,7.38E-08,5.57E-16,7.99E-16
3.05017688231074E-06,3.17E-06,7.31E-08,5.56E-16,7.99E-16
2.98766602679722E-06,3.03E-06,7.31E-08,5.55E-16,7.99E-16
2.94495485305220E-06,3.00E-06,7.30E-08,5.56E-16,7.99E-16
2.91447776871759E-06,3.01E-06,7.11E-08,5.54E-16,7.99E-16
2.89409307133037E-06,2.98E-06,6.87E-08,5.54E-16,7.99E-16
2.86319484258575E-06,2.92E-06,6.70E-08,5.54E-16,7.99E-16
2.83132009735820E-06,2.88E-06,6.57E-08,5.53E-16,7.99E-16
2.79484676792453E-06,2.86E-06,6.46E-08,5.53E-16,7.99E-16
2.77654714467969E-06,2.86E-06,6.38E-08,5.52E-16,7.99E-16
2.76823349148779E-06,2.86E-06,6.36E-08,5.53E-16,7.99E-16
2.76672406188518E-06,2.84E-06,6.40E-08,5.51E-16,7.99E-16
2.74214301026130E-06,2.79E-06,6.39E-08,5.52E-16,7.99E-16
2.70446003940886E-06,2.76E-06,6.24E-08,5.51E-16,7.99E-16
2.68202080737893E-06,2.74E-06,6.09E-08,5.51E-16,7.99E-16
2.70234421743922E-06,2.72E-06,5.96E-08,5.51E-16,7.99E-16
2.76505552510374E-06,2.69E-06,5.85E-08,5.50E-16,7.99E-16
2.73074782194756E-06,2.67E-06,5.77E-08,5.50E-16,7.99E-16
2.64093554753565E-06,2.67E-06,5.71E-08,5.50E-16,7.99E-16
2.59267905780052E-06,2.69E-06,5.62E-08,5.50E-16,7.99E-16
2.58341311288153E-06,2.73E-06,5.49E-08,5.49E-16,7.99E-16
2.58608517272347E-06,2.68E-06,5.36E-08,5.49E-16,7.99E-16
2.56674819695808E-06,2.61E-06,5.24E-08,5.49E-16,7.99E-16
2.52654129950723E-06,2.58E-06,5.13E-08,5.49E-16,7.99E-16
2.50006857360704E-06,2.55E-06,5.04E-08,5.48E-16,7.99E-16
2.47972952282814E-06,2.53E-06,4.99E-08,5.49E-16,7.99E-16
2.47666833449659E-06,2.51E-06,4.94E-08,5.48E-16,7.99E-16
2.47997393331720E-06,2.49E-06,4.84E-08,5.49E-16,7.99E-16
2.46096235444647E-06,2.48E-06,4.71E-08,5.48E-16,7.99E-16
2.42712499597747E-06,2.46E-06,4.60E-08,5.49E-16,7.99E-16
2.38747703747138E-06,2.46E-06,4.53E-08,5.47E-16,7.99E-16
2.35798802461871E-06,2.44E-06,4.50E-08,5.49E-16,7.99E-16
2.32824835906640E-06,2.40E-06,4.47E-08,5.48E-16,7.99E-16
2.30088547346474E-06,2.35E-06,4.39E-08,5.48E-16,7.99E-16
2.27539209801222E-06,2.31E-06,4.27E-08,5.48E-16,7.99E-16
2.25096254157325E-06,2.28E-06,4.13E-08,5.48E-16,7.99E-16
2.23286639794939E-06,2.26E-06,4.02E-08,5.48E-16,7.99E-16
2.21576614574167E-06,2.24E-06,3.93E-08,5.48E-16,7.99E-16
2.17682689583222E-06,2.21E-06,3.87E-08,5.48E-16,7.99E-16
2.12493540300410E-06,2.17E-06,3.83E-08,5.48E-16,7.99E-16
2.09305650784542E-06,2.14E-06,3.82E-08,5.47E-16,7.99E-16
2.09957264904673E-06,2.11E-06,3.78E-08,5.48E-16,7.99E-16
2.14912312615073E-06,2.08E-06,3.69E-08,5.47E-16,7.99E-16
2.12852100579356E-06,2.07E-06,3.60E-08,5.48E-16,7.99E-16
2.05086109481027E-06,2.05E-06,3.53E-08,5.48E-16,7.99E-16
2.03259343479496E-06,2.04E-06,3.47E-08,5.48E-16,7.99E-16
2.02281571874481E-06,2.00E-06,3.42E-08,5.48E-16,7.99E-16
1.96173946879112E-06,1.96E-06,3.38E-08,5.48E-16,7.99E-16
1.90634148547755E-06,1.93E-06,3.36E-08,5.48E-16,7.99E-16
1.89148323896668E-06,1.92E-06,3.34E-08,5.48E-16,7.99E-16
1.89600097596864E-06,1.93E-06,3.31E-08,5.48E-16,7.99E-16
1.89600346056482E-06,1.96E-06,3.27E-08,5.48E-16,7.99E-16
1.86418525798596E-06,1.97E-06,3.20E-08,5.48E-16,7.99E-16
1.82485904720832E-06,1.93E-06,3.12E-08,5.48E-16,7.99E-16
1.80249919788559E-06,1.89E-06,3.05E-08,5.49E-16,7.99E-16
1.78945230383717E-06,1.87E-06,2.99E-08,5.47E-16,7.99E-16
1.78504442987441E-06,1.89E-06,2.95E-08,5.49E-16,7.99E-16
1.78114219870489E-06,1.87E-06,2.93E-08,5.48E-16,7.99E-16
1.76831784743961E-06,1.81E-06,2.91E-08,5.49E-16,7.99E-16
1.75594938576151E-06,1.77E-06,2.88E-08,5.48E-16,7.99E-16
1.74193529444688E-06,1.76E-06,2.85E-08,5.48E-16,7.99E-16
1.73751822704211E-06,1.77E-06,2.82E-08,5.48E-16,7.99E-16
1.72096968191828E-06,1.77E-06,2.77E-08,5.48E-16,7.99E-16
1.69407967493059E-06,1.74E-06,2.71E-08,5.49E-16,7.99E-16
1.66309539716035E-06,1.69E-06,2.66E-08,5.48E-16,7.99E-16
1.64478615211478E-06,1.66E-06,2.62E-08,5.49E-16,7.99E-16
1.63234732653904E-06,1.64E-06,2.59E-08,5.48E-16,7.99E-16
1.61554433095942E-06,1.63E-06,2.57E-08,5.49E-16,7.99E-16
1.58689227683237E-06,1.62E-06,2.56E-08,5.48E-16,7.99E-16
1.55884612584481E-06,1.61E-06,2.54E-08,5.48E-16,7.99E-16
1.54851165146618E-06,1.58E-06,2.48E-08,5.48E-16,7.99E-16
1.54901753569179E-06,1.55E-06,2.41E-08,5.48E-16,7.99E-16
1.53586479789753E-06,1.53E-06,2.36E-08,5.48E-16,7.99E-16
1.50112633808559E-06,1.52E-06,2.32E-08,5.49E-16,7.99E-16
1.47291383219892E-06,1.52E-06,2.31E-08,5.48E-16,7.99E-16
1.45462040084326E-06,1.54E-06,2.30E-08,5.48E-16,7.99E-16
1.44244832295550E-06,1.53E-06,2.24E-08,5.49E-16,7.99E-16
1.43607049768550E-06,1.50E-06,2.14E-08,5.48E-16,7.99E-16
1.43173462518088E-06,1.49E-06,2.07E-08,5.50E-16,7.99E-16
1.43451041617492E-06,1.48E-06,2.02E-08,5.47E-16,7.99E-16
1.43282978525963E-06,1.46E-06,2.01E-08,5.50E-16,7.99E-16
1.42715871386405E-06,1.44E-06,2.01E-08,5.48E-16,7.99E-16
1.41924482067166E-06,1.43E-06,1.98E-08,5.49E-16,7.99E-16
1.41240770192100E-06,1.42E-06,1.93E-08,5.48E-16,7.99E-16
1.40806124166517E-06,1.41E-06,1.90E-08,5.49E-16,7.99E-16
1.39985281244469E-06,1.41E-06,1.90E-08,5.48E-16,7.99E-16
1.37823332022910E-06,1.40E-06,1.90E-08,5.49E-16,7.99E-16
1.36414523396040E-06,1.39E-06,1.85E-08,5.48E-16,7.99E-16
1.36026653308628E-06,1.38E-06,1.79E-08,5.49E-16,7.99E-16
1.35543576114862E-06,1.37E-06,1.75E-08,5.49E-16,7.99E-16
1.34662106215434E-06,1.35E-06,1.72E-08,5.49E-16,7.99E-16
1.33385991418130E-06,1.33E-06,1.70E-08,5.49E-16,7.99E-16
1.32621673026140E-06,1.32E-06,1.68E-08,5.49E-16,7.99E-16
1.31308743860767E-06,1.33E-06,1.67E-08,5.49E-16,7.99E-16
1.28711216479704E-06,1.33E-06,1.64E-08,5.49E-16,7.99E-16
1.25908742089210E-06,1.31E-06,1.61E-08,5.49E-16,7.99E-16
1.24760764459108E-06,1.29E-06,1.58E-08,5.49E-16,7.99E-16
1.26221075749348E-06,1.30E-06,1.56E-08,5.49E-16,7.99E-16
1.31794490433318E-06,1.31E-06,1.51E-08,5.50E-16,7.99E-16
1.32359879649760E-06,1.28E-06,1.46E-08,5.50E-16,7.99E-16
1.26713452858852E-06,1.24E-06,1.42E-08,5.49E-16,7.99E-16
1.25260571998393E-06,1.24E-06,1.39E-08,5.50E-16,7.99E-16
1.26808531046982E-06,1.24E-06,1.38E-08,5.49E-16,7.99E-16
1.27022746276474E-06,1.25E-06,1.37E-08,5.50E-16,7.99E-16
1.25489045765341E-06,1.26E-06,1.35E-08,5.49E-16,7.99E-16
1.25108285271313E-06,1.25E-06,1.32E-08,5.50E-16,7.99E-16
1.26058644501284E-06,1.23E-06,1.30E-08,5.49E-16,7.99E-16
1.25423320513451E-06,1.22E-06,1.28E-08,5.49E-16,7.99E-16
1.22886285480996E-06,1.23E-06,1.24E-08,5.49E-16,7.99E-16
1.21220333188588E-06,1.25E-06,1.21E-08,5.49E-16,7.99E-16
1.20710782982829E-06,1.28E-06,1.19E-08,5.49E-16,7.99E-16
1.20589943051361E-06,1.26E-06,1.19E-08,5.49E-16,7.99E-16
1.20570605774820E-06,1.24E-06,1.17E-08,5.49E-16,7.99E-16
1.19809004626932E-06,1.23E-06,1.13E-08,5.49E-16,7.99E-16
1.18524338989029E-06,1.21E-06,1.10E-08,5.48E-16,7.99E-16
1.17408165168316E-06,1.19E-06,1.08E-08,5.49E-16,7.99E-16
1.16562434380180E-06,1.18E-06,1.06E-08,5.48E-16,7.99E-16
1.15767258114238E-06,1.17E-06,1.04E-08,5.49E-16,7.99E-16
1.15065262061726E-06,1.16E-06,1.04E-08,5.48E-16,7.99E-16
1.14465741303676E-06,1.16E-06,1.03E-08,5.49E-16,7.99E-16
1.15053856901018E-06,1.16E-06,9.94E-09,5.48E-16,7.99E-16
1.16438555279963E-06,1.16E-06,9.60E-09,5.48E-16,7.99E-16
1.15017650632498E-06,1.16E-06,9.35E-09,5.48E-16,7.99E-16
1.13219443083129E-06,1.14E-06,9.20E-09,5.48E-16,7.99E-16
1.12840868860572E-06,1.13E-06,9.09E-09,5.48E-16,7.99E-16
1.14032555207040E-06,1.13E-06,8.99E-09,5.48E-16,7.99E-16
1.13449531499391E-06,1.14E-06,8.83E-09,5.48E-16,7.99E-16
1.11752366204674E-06,1.14E-06,8.62E-09,5.48E-16,7.99E-16
1.10951104230607E-06,1.12E-06,8.37E-09,5.48E-16,7.99E-16
1.11347535142036E-06,1.11E-06,8.20E-09,5.48E-16,7.99E-16
1.12748849416396E-06,1.12E-06,8.12E-09,5.47E-16,7.99E-16
1.13957313220358E-06,1.13E-06,8.01E-09,5.48E-16,7.99E-16
1.13125092962081E-06,1.15E-06,7.82E-09,5.47E-16,7.99E-16
1.12017329117642E-06,1.14E-06,7.60E-09,5.48E-16,7.99E-16
1.11371716916781E-06,1.13E-06,7.40E-09,5.47E-16,7.99E-16
1.11296337003148E-06,1.12E-06,7.23E-09,5.48E-16,7.99E-16
1.11521478283333E-06,1.13E-06,7.05E-09,5.47E-16,7.99E-16
1.12490293053969E-06,1.14E-06,6.83E-09,5.48E-16,7.99E-16
1.13314560395658E-06,1.13E-06,6.65E-09,5.47E-16,7.99E-16
1.13396813917588E-06,1.12E-06,6.48E-09,5.48E-16,7.99E-16
1.12736638210159E-06,1.11E-06,6.35E-09,5.47E-16,7.99E-16
1.12016967260540E-06,1.11E-06,6.19E-09,5.48E-16,7.99E-16
1.11168667670008E-06,1.10E-06,5.96E-09,5.47E-16,7.99E-16
1.10307459999693E-06,1.10E-06,5.73E-09,5.48E-16,7.99E-16
1.09151493172771E-06,1.10E-06,5.53E-09,5.47E-16,7.99E-16
1.08050473620083E-06,1.09E-06,5.39E-09,5.48E-16,7.99E-16
1.07242792099815E-06,1.09E-06,5.27E-09,5.47E-16,7.99E-16
1.07308985580895E-06,1.08E-06,5.15E-09,5.47E-16,7.99E-16
1.07969071470772E-06,1.07E-06,5.03E-09,5.47E-16,7.99E-16
1.09345720728587E-06,1.07E-06,4.91E-09,5.47E-16,7.99E-16
1.08964446404444E-06,1.06E-06,4.81E-09,5.47E-16,7.99E-16
1.07471659201436E-06,1.06E-06,4.72E-09,5.47E-16,7.99E-16
1.06680661887087E-06,1.07E-06,4.63E-09,5.47E-16,7.99E-16
1.07687757612958E-06,1.09E-06,4.51E-09,5.47E-16,7.99E-16
1.09590364686562E-06,1.09E-06,4.42E-09,5.47E-16,7.99E-16
1.11265661749541E-06,1.08E-06,4.33E-09,5.47E-16,7.99E-16
1.11927653965473E-06,1.07E-06,4.29E-09,5.47E-16,7.99E-16
1.12553975730965E-06,1.08E-06,4.24E-09,5.47E-16,7.99E-16
1.10810102686175E-06,1.09E-06,4.17E-09,5.47E-16,7.99E-16
1.08398845736519E-06,1.10E-06,4.06E-09,5.47E-16,7.99E-16
1.07535910252661E-06,1.10E-06,3.95E-09,5.47E-16,7.99E-16
1.08011554820332E-06,1.11E-06,3.86E-09,5.47E-16,7.99E-16
1.08940054879769E-06,1.10E-06,3.78E-09,5.48E-16,7.99E-16
1.09780274750286E-06,1.10E-06,3.68E-09,5.47E-16,7.99E-16
1.09743806750474E-06,1.13E-06,3.57E-09,5.47E-16,7.99E-16
1.08854368940018E-06,1.16E-06,3.46E-09,5.47E-16,7.99E-16
1.08376964400624E-06,1.12E-06,3.37E-09,5.47E-16,7.99E-16
1.08312843569995E-06,1.09E-06,3.32E-09,5.47E-16,7.99E-16
1.08843601986069E-06,1.08E-06,3.27E-09,5.47E-16,7.99E-16
1.08982426628317E-06,1.08E-06,3.18E-09,5.47E-16,7.99E-16
1.09435059885041E-06,1.09E-06,3.06E-09,5.47E-16,7.99E-16
1.10158700529420E-06,1.10E-06,2.96E-09,5.47E-16,7.99E-16
1.11842285679147E-06,1.11E-06,2.88E-09,5.47E-16,7.99E-16
1.13213761551450E-06,1.11E-06,2.83E-09,5.47E-16,7.99E-16
1.13033137588817E-06,1.11E-06,2.79E-09,5.47E-16,7.99E-16
1.12059204574889E-06,1.12E-06,2.75E-09,5.47E-16,7.99E-16
1.12309798185963E-06,1.13E-06,2.71E-09,5.47E-16,7.99E-16
1.14279493412945E-06,1.14E-06,2.67E-09,5.47E-16,7.99E-16
1.15870788562912E-06,1.14E-06,2.64E-09,5.47E-16,7.99E-16
1.14856543832135E-06,1.15E-06,2.64E-09,5.47E-16,7.99E-16
1.12901825519232E-06,1.16E-06,2.62E-09,5.47E-16,7.99E-16
1.12264910797915E-06,1.17E-06,2.55E-09,5.47E-16,7.99E-16
1.12204645471240E-06,1.15E-06,2.47E-09,5.47E-16,7.99E-16
1.12728369755881E-06,1.13E-06,2.41E-09,5.47E-16,7.99E-16
1.13535682950927E-06,1.13E-06,2.36E-09,5.47E-16,7.99E-16
1.14162533146167E-06,1.12E-06,2.32E-09,5.47E-16,7.99E-16
1.14259788981073E-06,1.12E-06,2.29E-09,5.47E-16,7.99E-16
1.14006191340135E-06,1.12E-06,2.26E-09,5.47E-16,7.99E-16
1.14240827991491E-06,1.12E-06,2.22E-09,5.47E-16,7.99E-16
1.14819255457738E-06,1.12E-06,2.18E-09,5.47E-16,7.99E-16
1.14084005196983E-06,1.12E-06,2.14E-09,5.47E-16,7.99E-16
1.12625634666449E-06,1.12E-06,2.11E-09,5.47E-16,7.99E-16
1.11432780893556E-06,1.12E-06,2.09E-09,5.47E-16,7.99E-16
1.10767336546956E-06,1.12E-06,2.07E-09,5.47E-16,7.99E-16
1.10098904631291E-06,1.13E-06,2.06E-09,5.47E-16,7.99E-16
1.10261762542524E-06,1.14E-06,2.02E-09,5.47E-16,7.99E-16
1.10385331192501E-06,1.12E-06,1.96E-09,5.47E-16,7.99E-16
1.10020792324099E-06,1.10E-06,1.90E-09,5.47E-16,7.99E-16
1.09693351602671E-06,1.11E-06,1.87E-09,5.47E-16,7.99E-16
1.09921970381695E-06,1.12E-06,1.85E-09,5.47E-16,7.99E-16
1.10681297445648E-06,1.11E-06,1.86E-09,5.47E-16,7.99E-16
1.10499832385410E-06,1.10E-06,1.85E-09,5.47E-16,7.99E-16
1.09112539218400E-06,1.09E-06,1.79E-09,5.47E-16,7.99E-16
1.07376456460769E-06,1.08E-06,1.75E-09,5.47E-16,7.99E-16
1.06349978923692E-06,1.08E-06,1.74E-09,5.47E-16,7.99E-16
1.06167375839252E-06,1.07E-06,1.73E-09,5.47E-16,7.99E-16
1.06620409509769E-06,1.07E-06,1.70E-09,5.47E-16,7.99E-16
1.07783395297144E-06,1.07E-06,1.65E-09,5.47E-16,7.99E-16
1.09499243475232E-06,1.08E-06,1.62E-09,5.47E-16,7.99E-16
1.09101827186576E-06,1.08E-06,1.60E-09,5.47E-16,7.99E-16
1.07827490520757E-06,1.08E-06,1.57E-09,5.47E-16,7.99E-16
1.07807150655375E-06,1.07E-06,1.55E-09,5.47E-16,7.99E-16
1.08120570101909E-06,1.06E-06,1.54E-09,5.47E-16,7.99E-16
1.07327883960531E-06,1.05E-06,1.52E-09,5.47E-16,7.99E-16
1.07448325619890E-06,1.05E-06,1.47E-09,5.47E-16,7.99E-16
1.09112698614231E-06,1.05E-06,1.43E-09,5.47E-16,7.99E-16
1.07357652962833E-06,1.05E-06,1.40E-09,5.47E-16,7.99E-16
1.03295324523542E-06,1.04E-06,1.37E-09,5.47E-16,7.99E-16
1.00992328679405E-06,1.03E-06,1.34E-09,5.47E-16,7.99E-16
1.00037064253609E-06,1.05E-06,1.30E-09,5.47E-16,7.99E-16
9.99466740668969E-07,1.08E-06,1.27E-09,5.47E-16,7.99E-16
9.98089766764682E-07,1.04E-06,1.23E-09,5.47E-16,7.99E-16
9.90491705733351E-07,9.98E-07,1.21E-09,5.47E-16,7.99E-16
9.78665826115583E-07,9.86E-07,1.19E-09,5.47E-16,7.99E-16
9.73186624823468E-07,9.86E-07,1.17E-09,5.47E-16,7.99E-16
9.65947262336978E-07,9.84E-07,1.13E-09,5.47E-16,7.99E-16
9.57528312772269E-07,9.76E-07,1.10E-09,5.47E-16,7.99E-16
9.46188941817927E-07,9.69E-07,1.07E-09,5.47E-16,7.99E-16
9.40119332781204E-07,9.64E-07,1.05E-09,5.47E-16,7.99E-16
9.33108275985441E-07,9.66E-07,1.03E-09,5.47E-16,7.99E-16
9.30474056083741E-07,9.66E-07,1.01E-09,5.47E-16,7.99E-16
9.33496519087074E-07,9.60E-07,9.95E-10,5.47E-16,7.99E-16
9.49782650062817E-07,9.51E-07,9.73E-10,5.47E-16,7.99E-16
9.63747391868903E-07,9.41E-07,9.47E-10,5.47E-16,7.99E-16
9.53242373677788E-07,9.32E-07,9.25E-10,5.47E-16,7.99E-16
9.32983417337498E-07,9.24E-07,9.10E-10,5.47E-16,7.99E-16
9.26832550116414E-07,9.20E-07,8.99E-10,5.47E-16,7.99E-16
9.24597537128883E-07,9.16E-07,8.83E-10,5.47E-16,7.99E-16
9.25988677567704E-07,9.14E-07,8.52E-10,5.47E-16,7.99E-16
9.18706664507825E-07,9.14E-07,8.22E-10,5.47E-16,7.99E-16
9.08208906661067E-07,9.25E-07,7.98E-10,5.47E-16,7.99E-16
9.04401625298323E-07,9.32E-07,7.83E-10,5.47E-16,7.99E-16
9.02326938497847E-07,9.14E-07,7.69E-10,5.47E-16,7.99E-16
8.93766207061178E-07,8.93E-07,7.53E-10,5.47E-16,7.99E-16
8.79246088744268E-07,8.83E-07,7.36E-10,5.47E-16,7.99E-16
8.69912594568739E-07,8.86E-07,7.18E-10,5.47E-16,7.99E-16
8.64671928788750E-07,8.98E-07,7.02E-10,5.47E-16,7.99E-16
8.64800198443000E-07,8.95E-07,6.85E-10,5.47E-16,7.99E-16
8.60296615908214E-07,8.81E-07,6.69E-10,5.47E-16,7.99E-16
8.50811872788683E-07,8.72E-07,6.50E-10,5.47E-16,7.99E-16
8.42088051102003E-07,8.70E-07,6.38E-10,5.47E-16,7.99E-16
8.34193542491025E-07,8.65E-07,6.24E-10,5.47E-16,7.99E-16
8.31993831241769E-07,8.57E-07,6.06E-10,5.47E-16,7.99E-16
8.36933459246917E-07,8.49E-07,5.84E-10,5.47E-16,7.99E-16
8.41316443943056E-07,8.44E-07,5.66E-10,5.47E-16,7.99E-16
8.31969497917463E-07,8.46E-07,5.51E-10,5.47E-16,7.99E-16
8.13183623858253E-07,8.46E-07,5.43E-10,5.47E-16,7.99E-16
8.00417903395695E-07,8.39E-07,5.36E-10,5.47E-16,7.99E-16
7.91337203748217E-07,8.32E-07,5.28E-10,5.47E-16,7.99E-16
7.87057477346193E-07,8.32E-07,5.14E-10,5.47E-16,7.99E-16
7.85104850547972E-07,8.25E-07,5.02E-10,5.47E-16,7.99E-16
7.78465799988199E-07,8.07E-07,4.96E-10,5.47E-16,7.99E-16
7.63902490588641E-07,7.90E-07,4.97E-10,5.47E-16,7.99E-16
7.50251105939206E-07,7.77E-07,4.90E-10,5.47E-16,7.99E-16
7.39315425721505E-07,7.66E-07,4.70E-10,5.47E-16,7.99E-16
7.39405390868296E-07,7.53E-07,4.56E-10,5.47E-16,7.99E-16
7.57429113303403E-07,7.39E-07,4.47E-10,5.47E-16,7.99E-16
7.64111592724562E-07,7.27E-07,4.41E-10,5.47E-16,7.99E-16
7.27997150405402E-07,7.21E-07,4.37E-10,5.47E-16,7.99E-16
7.07442333058614E-07,7.26E-07,4.33E-10,5.47E-16,7.99E-16
6.98212082408149E-07,7.29E-07,4.30E-10,5.47E-16,7.99E-16
6.99063293951024E-07,7.20E-07,4.28E-10,5.47E-16,7.99E-16
6.99925550633409E-07,7.12E-07,4.23E-10,5.47E-16,7.99E-16
6.98572798317057E-07,7.11E-07,4.12E-10,5.47E-16,7.99E-16
6.88354816931583E-07,7.02E-07,4.00E-10,5.47E-16,7.99E-16
6.77502053189455E-07,6.84E-07,3.89E-10,5.47E-16,7.99E-16
6.72761199517966E-07,6.75E-07,3.81E-10,5.47E-16,7.99E-16
6.71517751124551E-07,6.89E-07,3.72E-10,5.47E-16,7.99E-16
6.63483797400887E-07,7.10E-07,3.65E-10,5.47E-16,7.99E-16
6.50419166248700E-07,6.74E-07,3.56E-10,5.47E-16,7.99E-16
6.41592492871277E-07,6.46E-07,3.48E-10,5.47E-16,7.99E-16
6.34273959802260E-07,6.38E-07,3.42E-10,5.47E-16,7.99E-16
6.26593214789458E-07,6.35E-07,3.37E-10,5.47E-16,7.99E-16
6.15248308004593E-07,6.32E-07,3.35E-10,5.47E-16,7.99E-16
6.03469294037329E-07,6.26E-07,3.31E-10,5.47E-16,7.99E-16
5.94096062986120E-07,6.18E-07,3.24E-10,5.47E-16,7.99E-16
5.88538930768946E-07,6.08E-07,3.16E-10,5.47E-16,7.99E-16
5.83666233765651E-07,5.99E-07,3.11E-10,5.47E-16,7.99E-16
5.77955385854411E-07,5.93E-07,3.08E-10,5.47E-16,7.99E-16
5.70892329232607E-07,5.92E-07,3.06E-10,5.47E-16,7.99E-16
5.66336476867035E-07,5.90E-07,3.05E-10,5.47E-16,7.99E-16
5.62010549864669E-07,5.84E-07,3.03E-10,5.47E-16,7.99E-16
5.63550006754012E-07,5.74E-07,2.97E-10,5.47E-16,7.99E-16
5.69723587852985E-07,5.68E-07,2.91E-10,5.47E-16,7.99E-16
5.70638415379090E-07,5.64E-07,2.87E-10,5.47E-16,7.99E-16
5.57647382198597E-07,5.64E-07,2.86E-10,5.47E-16,7.99E-16
5.43961771716609E-07,5.62E-07,2.80E-10,5.47E-16,7.99E-16
5.35427475827795E-07,5.60E-07,2.70E-10,5.47E-16,7.99E-16
5.30507555333967E-07,5.57E-07,2.62E-10,5.47E-16,7.99E-16
5.29747792882730E-07,5.51E-07,2.57E-10,5.47E-16,7.99E-16
5.30304939468803E-07,5.42E-07,2.53E-10,5.47E-16,7.99E-16
5.27809931065256E-07,5.33E-07,2.48E-10,5.47E-16,7.99E-16
5.23987649180346E-07,5.28E-07,2.41E-10,5.47E-16,7.99E-16
5.21366354630790E-07,5.25E-07,2.33E-10,5.47E-16,7.99E-16
5.22888101063789E-07,5.24E-07,2.28E-10,5.47E-16,7.99E-16
5.23234884633701E-07,5.22E-07,2.25E-10,5.47E-16,7.99E-16
5.14963018502179E-07,5.20E-07,2.21E-10,5.47E-16,7.99E-16
5.05164809679274E-07,5.19E-07,2.14E-10,5.47E-16,7.99E-16
4.99255977073975E-07,5.21E-07,2.07E-10,5.47E-16,7.99E-16
4.95945905512190E-07,5.18E-07,2.06E-10,5.47E-16,7.99E-16
4.92432800828857E-07,5.08E-07,2.09E-10,5.47E-16,7.99E-16
4.87600342945252E-07,5.00E-07,2.04E-10,5.47E-16,7.99E-16
4.83634605875192E-07,4.96E-07,1.94E-10,5.47E-16,7.99E-16
4.81304732227466E-07,4.96E-07,1.88E-10,5.47E-16,7.99E-16
4.83681350286052E-07,4.94E-07,1.82E-10,5.47E-16,7.99E-16
4.88956766394572E-07,4.88E-07,1.76E-10,5.47E-16,7.99E-16
4.86913234727461E-07,4.80E-07,1.70E-10,5.47E-16,7.99E-16
4.78234234425761E-07,4.74E-07,1.67E-10,5.47E-16,7.99E-16
4.72676188168396E-07,4.71E-07,1.65E-10,5.47E-16,7.99E-16
4.72328477942918E-07,4.71E-07,1.64E-10,5.47E-16,7.99E-16
4.68380057096499E-07,4.70E-07,1.59E-10,5.47E-16,7.99E-16
4.64010353692144E-07,4.66E-07,1.54E-10,5.47E-16,7.99E-16
4.64990409209593E-07,4.63E-07,1.50E-10,5.47E-16,7.99E-16
4.73877977649611E-07,4.60E-07,1.47E-10,5.47E-16,7.99E-16
4.70504511912912E-07,4.56E-07,1.43E-10,5.47E-16,7.99E-16
4.58281499001771E-07,4.52E-07,1.38E-10,5.47E-16,7.99E-16
4.55872961124012E-07,4.46E-07,1.33E-10,5.47E-16,7.99E-16
4.52243576232225E-07,4.42E-07,1.29E-10,5.47E-16,7.99E-16
4.41361415728989E-07,4.45E-07,1.26E-10,5.47E-16,7.99E-16
4.32161805601485E-07,4.62E-07,1.22E-10,5.47E-16,7.99E-16
4.29064989480045E-07,4.67E-07,1.19E-10,5.47E-16,7.99E-16
4.29170924030843E-07,4.44E-07,1.16E-10,5.47E-16,7.99E-16
4.30447262836208E-07,4.33E-07,1.13E-10,5.47E-16,7.99E-16
4.29052629347761E-07,4.32E-07,1.11E-10,5.47E-16,7.99E-16
4.25082758313098E-07,4.33E-07,1.08E-10,5.47E-16,7.99E-16
4.20095548054493E-07,4.30E-07,1.06E-10,5.47E-16,7.99E-16
4.16018544439908E-07,4.29E-07,1.04E-10,5.47E-16,7.99E-16
4.14319346062907E-07,4.30E-07,1.04E-10,5.47E-16,7.99E-16
4.14721072246766E-07,4.30E-07,1.03E-10,5.47E-16,7.99E-16
4.16162584545021E-07,4.26E-07,1.01E-10,5.47E-16,7.99E-16
4.13789654390800E-07,4.19E-07,9.79E-11,5.47E-16,7.99E-16
4.07485665946920E-07,4.18E-07,9.62E-11,5.47E-16,7.99E-16
4.02621031403920E-07,4.23E-07,9.49E-11,5.47E-16,7.99E-16
4.00934662906850E-07,4.21E-07,9.22E-11,5.47E-16,7.99E-16
4.00588219936591E-07,4.06E-07,8.98E-11,5.47E-16,7.99E-16
3.94738381953358E-07,3.95E-07,8.86E-11,5.47E-16,7.99E-16
3.87195830722640E-07,3.88E-07,8.90E-11,5.47E-16,7.99E-16
3.80463469097902E-07,3.84E-07,8.73E-11,5.47E-16,7.99E-16
3.75465074455893E-07,3.80E-07,8.37E-11,5.47E-16,7.99E-16
3.69744396509214E-07,3.78E-07,8.10E-11,5.47E-16,7.99E-16
3.64987163838232E-07,3.75E-07,7.99E-11,5.47E-16,7.99E-16
3.59924244543165E-07,3.70E-07,7.95E-11,5.47E-16,7.99E-16
3.56455562513186E-07,3.67E-07,7.86E-11,5.47E-16,7.99E-16
3.53370796512020E-07,3.63E-07,7.62E-11,5.47E-16,7.99E-16
3.49122335945862E-07,3.60E-07,7.39E-11,5.47E-16,7.99E-16
3.44173792970119E-07,3.55E-07,7.23E-11,5.47E-16,7.99E-16
3.39279357226625E-07,3.51E-07,7.17E-11,5.47E-16,7.99E-16
3.36768617543061E-07,3.47E-07,7.06E-11,5.47E-16,7.99E-16
3.38828074245855E-07,3.45E-07,6.87E-11,5.47E-16,7.99E-16
3.46054092170528E-07,3.43E-07,6.63E-11,5.47E-16,7.99E-16
3.46104924838006E-07,3.38E-07,6.45E-11,5.47E-16,7.99E-16
3.34105850531906E-07,3.33E-07,6.34E-11,5.47E-16,7.99E-16
3.26837673631639E-07,3.29E-07,6.22E-11,5.47E-16,7.99E-16
3.24546194201489E-07,3.26E-07,6.07E-11,5.47E-16,7.99E-16
3.23160973954939E-07,3.25E-07,5.94E-11,5.47E-16,7.99E-16
3.19787766070672E-07,3.24E-07,5.83E-11,5.47E-16,7.99E-16
3.14446750861452E-07,3.22E-07,5.77E-11,5.47E-16,7.99E-16
3.11320507063717E-07,3.18E-07,5.62E-11,5.47E-16,7.99E-16
3.11313826881421E-07,3.15E-07,5.42E-11,5.47E-16,7.99E-16
3.13797434397694E-07,3.17E-07,5.23E-11,5.47E-16,7.99E-16
3.12235252226425E-07,3.22E-07,5.08E-11,5.47E-16,7.99E-16
3.06653471099012E-07,3.18E-07,4.97E-11,5.47E-16,7.99E-16
3.00633474018853E-07,3.08E-07,4.88E-11,5.47E-16,7.99E-16
2.97248614379068E-07,3.02E-07,4.80E-11,5.47E-16,7.99E-16
2.95323061961396E-07,3.00E-07,4.68E-11,5.47E-16,7.99E-16
2.94324001691257E-07,3.00E-07,4.53E-11,5.47E-16,7.99E-16
2.92046870598507E-07,3.02E-07,4.42E-11,5.47E-16,7.99E-16
2.88277307945608E-07,3.02E-07,4.38E-11,5.47E-16,7.99E-16
2.88524575017471E-07,2.96E-07,4.35E-11,5.47E-16,7.99E-16
2.98909194964393E-07,2.91E-07,4.23E-11,5.47E-16,7.99E-16
3.04608630340330E-07,2.88E-07,4.07E-11,5.47E-16,7.99E-16
2.88233088518532E-07,2.88E-07,3.95E-11,5.47E-16,7.99E-16
2.78937944213100E-07,2.87E-07,3.87E-11,5.47E-16,7.99E-16
2.76399947320562E-07,2.85E-07,3.80E-11,5.47E-16,7.99E-16
2.76232519179778E-07,2.85E-07,3.71E-11,5.47E-16,7.99E-16
2.75583719245836E-07,2.88E-07,3.63E-11,5.47E-16,7.99E-16
2.75733008050526E-07,2.92E-07,3.54E-11,5.47E-16,7.99E-16
2.75800697897953E-07,2.91E-07,3.46E-11,5.47E-16,7.99E-16
2.77094186874373E-07,2.85E-07,3.37E-11,5.47E-16,7.99E-16
2.79849140893808E-07,2.79E-07,3.29E-11,5.47E-16,7.99E-16
2.82643100130406E-07,2.77E-07,3.22E-11,5.47E-16,7.99E-16
2.82301095201975E-07,2.77E-07,3.16E-11,5.47E-16,7.99E-16
2.80316635190956E-07,2.81E-07,3.12E-11,5.47E-16,7.99E-16
2.78220279673542E-07,2.86E-07,3.08E-11,5.47E-16,7.99E-16
2.77379732677771E-07,2.85E-07,3.00E-11,5.47E-16,7.99E-16
2.78226123472671E-07,2.81E-07,2.90E-11,5.47E-16,7.99E-16
2.80287021165926E-07,2.78E-07,2.83E-11,5.47E-16,7.99E-16
2.82764517573217E-07,2.79E-07,2.78E-11,5.47E-16,7.99E-16
2.81061259422961E-07,2.80E-07,2.74E-11,5.47E-16,7.99E-16
2.78308647548629E-07,2.81E-07,2.67E-11,5.47E-16,7.99E-16
2.77451548765993E-07,2.80E-07,2.59E-11,5.47E-16,7.99E-16
2.80583896636085E-07,2.78E-07,2.54E-11,5.47E-16,7.99E-16
2.85279299872691E-07,2.77E-07,2.50E-11,5.47E-16,7.99E-16
2.84524904397559E-07,2.76E-07,2.50E-11,5.47E-16,7.99E-16
2.79953629572331E-07,2.78E-07,2.49E-11,5.47E-16,7.99E-16
2.78614677015165E-07,2.79E-07,2.44E-11,5.47E-16,7.99E-16
2.79031020862141E-07,2.80E-07,2.39E-11,5.47E-16,7.99E-16
2.80509264837114E-07,2.81E-07,2.34E-11,5.47E-16,7.99E-16
2.80105599105397E-07,2.84E-07,2.30E-11,5.47E-16,7.99E-16
2.78983859072657E-07,2.87E-07,2.29E-11,5.47E-16,7.99E-16
2.77477549832774E-07,2.84E-07,2.30E-11,5.47E-16,7.99E-16
2.77324406110268E-07,2.79E-07,2.26E-11,5.47E-16,7.99E-16
2.77524379483219E-07,2.77E-07,2.14E-11,5.47E-16,7.99E-16
2.79065098119562E-07,2.77E-07,2.05E-11,5.47E-16,7.99E-16
2.79615754108410E-07,2.79E-07,1.98E-11,5.47E-16,7.99E-16
2.80743552072718E-07,2.80E-07,1.94E-11,5.47E-16,7.99E-16
2.82964787790207E-07,2.80E-07,1.91E-11,5.47E-16,7.99E-16
2.83458574612549E-07,2.81E-07,1.87E-11,5.47E-16,7.99E-16
2.81997981057632E-07,2.87E-07,1.82E-11,5.47E-16,7.99E-16
2.79358041762893E-07,2.91E-07,1.78E-11,5.47E-16,7.99E-16
2.79805573384954E-07,2.85E-07,1.78E-11,5.47E-16,7.99E-16
2.84876254751535E-07,2.80E-07,1.76E-11,5.47E-16,7.99E-16
2.92215246754973E-07,2.79E-07,1.69E-11,5.47E-16,7.99E-16
2.90716172217467E-07,2.84E-07,1.61E-11,5.47E-16,7.99E-16
2.85164377554793E-07,2.92E-07,1.57E-11,5.47E-16,7.99E-16
2.84321973390788E-07,2.92E-07,1.55E-11,5.47E-16,7.99E-16
2.88927037552319E-07,2.86E-07,1.53E-11,5.47E-16,7.99E-16
2.93141343583534E-07,2.84E-07,1.50E-11,5.47E-16,7.99E-16
2.93046726223708E-07,2.85E-07,1.48E-11,5.47E-16,7.99E-16
2.91362556938541E-07,2.87E-07,1.45E-11,5.47E-16,7.99E-16
2.91352505279555E-07,2.89E-07,1.44E-11,5.47E-16,7.99E-16
2.93832634108503E-07,2.90E-07,1.42E-11,5.47E-16,7.99E-16
2.97313712383778E-07,2.91E-07,1.39E-11,5.47E-16,7.99E-16
3.02116070789368E-07,2.93E-07,1.37E-11,5.47E-16,7.99E-16
3.05227470273360E-07,2.92E-07,1.35E-11,5.47E-16,7.99E-16
3.02746967245663E-07,2.90E-07,1.33E-11,5.47E-16,7.99E-16
2.98427667209964E-07,2.90E-07,1.29E-11,5.47E-16,7.99E-16
2.97070501834715E-07,2.91E-07,1.26E-11,5.47E-16,7.99E-16
2.98641008857406E-07,2.94E-07,1.23E-11,5.47E-16,7.99E-16
2.99565643096019E-07,2.96E-07,1.22E-11,5.47E-16,7.99E-16
2.98931071820134E-07,2.97E-07,1.22E-11,5.47E-16,7.99E-16
2.98324073541775E-07,3.04E-07,1.20E-11,5.47E-16,7.99E-16
3.00426588117390E-07,3.12E-07,1.17E-11,5.47E-16,7.99E-16
3.02053455876616E-07,3.08E-07,1.14E-11,5.47E-16,7.99E-16
3.03730594972276E-07,3.03E-07,1.13E-11,5.47E-16,7.99E-16
3.02154803314972E-07,3.05E-07,1.11E-11,5.47E-16,7.99E-16
3.02879504891016E-07,3.06E-07,1.08E-11,5.47E-16,7.99E-16
3.04651146140140E-07,3.05E-07,1.05E-11,5.47E-16,7.99E-16
3.07922441561631E-07,3.02E-07,1.04E-11,5.47E-16,7.99E-16
3.10551076697355E-07,3.02E-07,1.02E-11,5.47E-16,7.99E-16
3.12871809295618E-07,3.02E-07,1.01E-11,5.47E-16,7.99E-16
3.18377710711668E-07,3.05E-07,9.98E-12,5.47E-16,7.99E-16
3.23711933376831E-07,3.08E-07,9.85E-12,5.47E-16,7.99E-16
3.20617101304530E-07,3.10E-07,9.73E-12,5.47E-16,7.99E-16
3.17421852952997E-07,3.11E-07,9.60E-12,5.47E-16,7.99E-16
3.18597951418355E-07,3.13E-07,9.46E-12,5.47E-16,7.99E-16
3.22969865693450E-07,3.17E-07,9.24E-12,5.47E-16,7.99E-16
3.22753087543797E-07,3.20E-07,9.06E-12,5.47E-16,7.99E-16
3.20413402482961E-07,3.20E-07,8.92E-12,5.47E-16,7.99E-16
3.19987978934586E-07,3.18E-07,8.81E-12,5.47E-16,7.99E-16
3.24310259954562E-07,3.17E-07,8.69E-12,5.47E-16,7.99E-16
3.28123000898462E-07,3.19E-07,8.57E-12,5.47E-16,7.99E-16
3.25990855825141E-07,3.22E-07,8.53E-12,5.47E-16,7.99E-16
3.24013091133415E-07,3.21E-07,8.53E-12,5.47E-16,7.99E-16
3.22308375320623E-07,3.20E-07,8.35E-12,5.47E-16,7.99E-16
3.20989936964815E-07,3.21E-07,8.12E-12,5.47E-16,7.99E-16
3.18609031858004E-07,3.23E-07,7.92E-12,5.47E-16,7.99E-16
3.18178584706804E-07,3.21E-07,7.83E-12,5.47E-16,7.99E-16
3.19471992875868E-07,3.17E-07,7.82E-12,5.47E-16,7.99E-16
3.22592009562956E-07,3.17E-07,7.84E-12,5.47E-16,7.99E-16
3.26694796406506E-07,3.20E-07,7.82E-12,5.47E-16,7.99E-16
3.28901414581503E-07,3.26E-07,7.71E-12,5.47E-16,7.99E-16
3.30020155275916E-07,3.34E-07,7.57E-12,5.47E-16,7.99E-16
3.31929762124057E-07,3.34E-07,7.38E-12,5.47E-16,7.99E-16
3.35418200844083E-07,3.31E-07,7.21E-12,5.47E-16,7.99E-16
3.39687236271062E-07,3.32E-07,7.10E-12,5.47E-16,7.99E-16
3.41671086236263E-07,3.36E-07,7.05E-12,5.47E-16,7.99E-16
3.40600940769277E-07,3.42E-07,6.98E-12,5.47E-16,7.99E-16
3.40397021439587E-07,3.47E-07,6.84E-12,5.47E-16,7.99E-16
3.43734216346852E-07,3.50E-07,6.72E-12,5.47E-16,7.99E-16
3.49438008242053E-07,3.49E-07,6.67E-12,5.47E-16,7.99E-16
3.50855817597009E-07,3.45E-07,6.63E-12,5.47E-16,7.99E-16
3.47714013417532E-07,3.43E-07,6.49E-12,5.47E-16,7.99E-16
3.46516968763942E-07,3.43E-07,6.28E-12,5.47E-16,7.99E-16
3.48769329233134E-07,3.46E-07,6.12E-12,5.47E-16,7.99E-16
3.53415966185640E-07,3.51E-07,6.01E-12,5.47E-16,7.99E-16
3.55912558219015E-07,3.54E-07,5.93E-12,5.47E-16,7.99E-16
3.55329085888860E-07,3.54E-07,5.82E-12,5.47E-16,7.99E-16
3.52233504760702E-07,3.54E-07,5.65E-12,5.47E-16,7.99E-16
3.52337088552508E-07,3.57E-07,5.53E-12,5.47E-16,7.99E-16
3.53546551888605E-07,3.56E-07,5.45E-12,5.47E-16,7.99E-16
3.55799712509351E-07,3.52E-07,5.38E-12,5.47E-16,7.99E-16
3.56829557210580E-07,3.49E-07,5.30E-12,5.47E-16,7.99E-16
3.59844970346707E-07,3.49E-07,5.20E-12,5.47E-16,7.99E-16
3.62594872133629E-07,3.51E-07,5.08E-12,5.47E-16,7.99E-16
3.67779824871175E-07,3.57E-07,5.00E-12,5.47E-16,7.99E-16
3.67079831547257E-07,3.66E-07,4.93E-12,5.47E-16,7.99E-16
3.58730296823717E-07,3.69E-07,4.84E-12,5.47E-16,7.99E-16
3.49793444388202E-07,3.65E-07,4.73E-12,5.47E-16,7.99E-16
3.45145706007304E-07,3.58E-07,4.64E-12,5.47E-16,7.99E-16
3.43434227627693E-07,3.52E-07,4.57E-12,5.47E-16,7.99E-16
3.43675115073531E-07,3.49E-07,4.49E-12,5.47E-16,7.99E-16
3.46264044037098E-07,3.49E-07,4.41E-12,5.47E-16,7.99E-16
3.49680357126432E-07,3.51E-07,4.32E-12,5.47E-16,7.99E-16
3.51242548096210E-07,3.54E-07,4.26E-12,5.47E-16,7.99E-16
3.48008471244886E-07,3.56E-07,4.17E-12,5.47E-16,7.99E-16
3.43540669041879E-07,3.59E-07,4.07E-12,5.47E-16,7.99E-16
3.40935137014347E-07,3.56E-07,4.00E-12,5.47E-16,7.99E-16
3.41414278684286E-07,3.50E-07,3.94E-12,5.47E-16,7.99E-16
3.41330586157200E-07,3.44E-07,3.90E-12,5.47E-16,7.99E-16
3.37051213858071E-07,3.42E-07,3.83E-12,5.47E-16,7.99E-16
3.31855939622079E-07,3.41E-07,3.70E-12,5.47E-16,7.99E-16
3.27878287122530E-07,3.40E-07,3.60E-12,5.47E-16,7.99E-16
3.26077870149509E-07,3.37E-07,3.58E-12,5.47E-16,7.99E-16
3.27509166854440E-07,3.35E-07,3.59E-12,5.47E-16,7.99E-16
3.30125450449294E-07,3.34E-07,3.47E-12,5.47E-16,7.99E-16
3.29471123906858E-07,3.33E-07,3.32E-12,5.47E-16,7.99E-16
3.26020251955846E-07,3.30E-07,3.25E-12,5.47E-16,7.99E-16
3.23739879632357E-07,3.26E-07,3.20E-12,5.47E-16,7.99E-16
3.22843353967309E-07,3.26E-07,3.13E-12,5.47E-16,7.99E-16
3.21621139469522E-07,3.29E-07,3.04E-12,5.47E-16,7.99E-16
3.17672607335945E-07,3.30E-07,2.96E-12,5.47E-16,7.99E-16
3.14640504310680E-07,3.24E-07,2.89E-12,5.47E-16,7.99E-16
3.12841582241145E-07,3.19E-07,2.83E-12,5.47E-16,7.99E-16
3.13656449097699E-07,3.19E-07,2.74E-12,5.47E-16,7.99E-16
3.13535901337302E-07,3.23E-07,2.66E-12,5.47E-16,7.99E-16
3.09993430209374E-07,3.21E-07,2.58E-12,5.47E-16,7.99E-16
3.05898980977576E-07,3.13E-07,2.52E-12,5.47E-16,7.99E-16
3.02801693804847E-07,3.08E-07,2.45E-12,5.47E-16,7.99E-16
3.01909214725468E-07,3.06E-07,2.37E-12,5.47E-16,7.99E-16
3.02737744685777E-07,3.07E-07,2.29E-12,5.47E-16,7.99E-16
3.02139523973896E-07,3.06E-07,2.23E-12,5.47E-16,7.99E-16
2.99240013941938E-07,3.02E-07,2.19E-12,5.47E-16,7.99E-16
2.96008636143551E-07,2.97E-07,2.17E-12,5.47E-16,7.99E-16
2.95911206769833E-07,2.92E-07,2.15E-12,5.47E-16,7.99E-16
2.92202854369404E-07,2.90E-07,2.12E-12,5.47E-16,7.99E-16
2.85338631208237E-07,2.88E-07,2.05E-12,5.47E-16,7.99E-16
2.80327195181158E-07,2.86E-07,1.97E-12,5.47E-16,7.99E-16
2.78553014138883E-07,2.84E-07,1.92E-12,5.47E-16,7.99E-16
2.76827290492918E-07,2.84E-07,1.88E-12,5.47E-16,7.99E-16
2.71847994416013E-07,2.85E-07,1.83E-12,5.47E-16,7.99E-16
2.66758535340329E-07,2.81E-07,1.78E-12,5.47E-16,7.99E-16
2.63926034743902E-07,2.74E-07,1.75E-12,5.47E-16,7.99E-16
2.63139148771805E-07,2.67E-07,1.71E-12,5.47E-16,7.99E-16
2.58918144925451E-07,2.63E-07,1.67E-12,5.47E-16,7.99E-16
2.53997120655618E-07,2.61E-07,1.62E-12,5.47E-16,7.99E-16
2.51684841905295E-07,2.57E-07,1.58E-12,5.47E-16,7.99E-16
2.48658194143814E-07,2.52E-07,1.55E-12,5.47E-16,7.99E-16
2.44035138650922E-07,2.47E-07,1.53E-12,5.47E-16,7.99E-16
2.39284218943082E-07,2.44E-07,1.50E-12,5.47E-16,7.99E-16
2.36862998483574E-07,2.41E-07,1.46E-12,5.47E-16,7.99E-16
2.37045286789891E-07,2.40E-07,1.43E-12,5.47E-16,7.99E-16
2.40637020974826E-07,2.38E-07,1.42E-12,5.47E-16,7.99E-16
2.45830190137971E-07,2.38E-07,1.41E-12,5.47E-16,7.99E-16
2.43233221087204E-07,2.45E-07,1.37E-12,5.47E-16,7.99E-16
2.34923823143619E-07,2.49E-07,1.33E-12,5.47E-16,7.99E-16
2.29462979456848E-07,2.37E-07,1.30E-12,5.47E-16,7.99E-16
2.28060386057009E-07,2.30E-07,1.28E-12,5.47E-16,7.99E-16
2.28627044889586E-07,2.28E-07,1.26E-12,5.47E-16,7.99E-16
2.29230025934128E-07,2.30E-07,1.24E-12,5.47E-16,7.99E-16
2.28413242863226E-07,2.31E-07,1.21E-12,5.47E-16,7.99E-16
2.26324668083989E-07,2.28E-07,1.18E-12,5.47E-16,7.99E-16
2.23574761508773E-07,2.25E-07,1.17E-12,5.47E-16,7.99E-16
2.21277920015626E-07,2.23E-07,1.14E-12,5.47E-16,7.99E-16
2.20852458101604E-07,2.22E-07,1.10E-12,5.47E-16,7.99E-16
2.20460147325215E-07,2.22E-07,1.07E-12,5.47E-16,7.99E-16
2.19320158495322E-07,2.24E-07,1.03E-12,5.47E-16,7.99E-16
2.16349302800726E-07,2.23E-07,1.01E-12,5.47E-16,7.99E-16
2.12991492965462E-07,2.18E-07,9.84E-13,5.47E-16,7.99E-16
2.10941031821249E-07,2.14E-07,9.54E-13,5.47E-16,7.99E-16
2.08666609000633E-07,2.12E-07,9.27E-13,5.47E-16,7.99E-16
2.05185797533524E-07,2.10E-07,9.02E-13,5.47E-16,7.99E-16
2.00845074699631E-07,2.08E-07,8.83E-13,5.47E-16,7.99E-16
1.97965576512092E-07,2.06E-07,8.60E-13,5.47E-16,7.99E-16
1.98484125116565E-07,2.04E-07,8.38E-13,5.47E-16,7.99E-16
2.00401890558802E-07,2.00E-07,8.16E-13,5.47E-16,7.99E-16
1.97491916874444E-07,1.98E-07,8.00E-13,5.47E-16,7.99E-16
1.91392189887678E-07,1.95E-07,7.84E-13,5.47E-16,7.99E-16
1.87862913969891E-07,1.93E-07,7.71E-13,5.47E-16,7.99E-16
1.85471488615440E-07,1.91E-07,7.53E-13,5.47E-16,7.99E-16
1.82181158988091E-07,1.89E-07,7.31E-13,5.47E-16,7.99E-16
1.78175868871229E-07,1.85E-07,7.07E-13,5.47E-16,7.99E-16
1.75485034285296E-07,1.81E-07,6.83E-13,5.47E-16,7.99E-16
1.74012669294224E-07,1.79E-07,6.65E-13,5.47E-16,7.99E-16
1.73876747875956E-07,1.79E-07,6.56E-13,5.47E-16,7.99E-16
1.73462120347972E-07,1.82E-07,6.36E-13,5.47E-16,7.99E-16
1.72037478595759E-07,1.80E-07,6.03E-13,5.47E-16,7.99E-16
1.70407098530278E-07,1.74E-07,5.75E-13,5.47E-16,7.99E-16
1.68598770923589E-07,1.70E-07,5.54E-13,5.47E-16,7.99E-16
1.65809615556316E-07,1.68E-07,5.37E-13,5.47E-16,7.99E-16
1.63148874489097E-07,1.67E-07,5.20E-13,5.47E-16,7.99E-16
1.62091901326500E-07,1.66E-07,5.05E-13,5.47E-16,7.99E-16
1.62205330640019E-07,1.65E-07,4.89E-13,5.47E-16,7.99E-16
1.62374204434721E-07,1.66E-07,4.75E-13,5.47E-16,7.99E-16
1.60947525095423E-07,1.67E-07,4.65E-13,5.47E-16,7.99E-16
1.59288794443410E-07,1.65E-07,4.54E-13,5.47E-16,7.99E-16
1.58036403354859E-07,1.62E-07,4.40E-13,5.47E-16,7.99E-16
1.58099384935802E-07,1.60E-07,4.23E-13,5.47E-16,7.99E-16
1.58336650530957E-07,1.58E-07,4.11E-13,5.47E-16,7.99E-16
1.57820668303436E-07,1.58E-07,4.04E-13,5.47E-16,7.99E-16
1.56144064874199E-07,1.57E-07,4.04E-13,5.47E-16,7.99E-16
1.54056478483943E-07,1.57E-07,4.03E-13,5.47E-16,7.99E-16
1.52259584755502E-07,1.56E-07,3.87E-13,5.47E-16,7.99E-16
1.50494043096541E-07,1.55E-07,3.73E-13,5.47E-16,7.99E-16
1.49551068479390E-07,1.54E-07,3.66E-13,5.47E-16,7.99E-16
1.48281240763551E-07,1.51E-07,3.60E-13,5.47E-16,7.99E-16
1.46521667419362E-07,1.49E-07,3.49E-13,5.47E-16,7.99E-16
1.45448610984840E-07,1.47E-07,3.36E-13,5.47E-16,7.99E-16
1.48078295037737E-07,1.46E-07,3.26E-13,5.47E-16,7.99E-16
1.52207216137051E-07,1.49E-07,3.17E-13,5.47E-16,7.99E-16
1.47763690229911E-07,1.54E-07,3.11E-13,5.47E-16,7.99E-16
1.41507159647196E-07,1.50E-07,3.07E-13,5.47E-16,7.99E-16
1.39281910053446E-07,1.44E-07,3.01E-13,5.47E-16,7.99E-16
1.38108680195945E-07,1.42E-07,2.96E-13,5.47E-16,7.99E-16
1.37286390433287E-07,1.40E-07,2.97E-13,5.47E-16,7.99E-16
1.35855765645082E-07,1.38E-07,2.96E-13,5.47E-16,7.99E-16
1.35013250251506E-07,1.36E-07,2.79E-13,5.47E-16,7.99E-16
1.34864789747810E-07,1.35E-07,2.66E-13,5.47E-16,7.99E-16
1.34327557475090E-07,1.35E-07,2.59E-13,5.47E-16,7.99E-16
1.33396794717857E-07,1.34E-07,2.54E-13,5.47E-16,7.99E-16
1.32144577035961E-07,1.34E-07,2.48E-13,5.47E-16,7.99E-16
1.31372973857393E-07,1.32E-07,2.44E-13,5.47E-16,7.99E-16
1.31266753781995E-07,1.31E-07,2.40E-13,5.47E-16,7.99E-16
1.32639293174589E-07,1.31E-07,2.37E-13,5.47E-16,7.99E-16
1.33409002182743E-07,1.31E-07,2.32E-13,5.47E-16,7.99E-16
1.33413653530294E-07,1.31E-07,2.25E-13,5.47E-16,7.99E-16
1.31588885311404E-07,1.30E-07,2.19E-13,5.47E-16,7.99E-16
1.28762265010972E-07,1.29E-07,2.13E-13,5.47E-16,7.99E-16
1.25683006807606E-07,1.27E-07,2.06E-13,5.47E-16,7.99E-16
1.22998016755163E-07,1.26E-07,2.00E-13,5.47E-16,7.99E-16
1.21460902887834E-07,1.25E-07,1.94E-13,5.47E-16,7.99E-16
1.20462522245351E-07,1.25E-07,1.89E-13,5.47E-16,7.99E-16
1.19498832551598E-07,1.24E-07,1.85E-13,5.47E-16,7.99E-16
1.18436327566414E-07,1.22E-07,1.81E-13,5.47E-16,7.99E-16
1.16900709559611E-07,1.21E-07,1.75E-13,5.47E-16,7.99E-16
1.15455293035215E-07,1.19E-07,1.70E-13,5.47E-16,7.99E-16
1.14388810860687E-07,1.18E-07,1.65E-13,5.47E-16,7.99E-16
1.13927137030549E-07,1.16E-07,1.60E-13,5.47E-16,7.99E-16
1.13364970705471E-07,1.16E-07,1.54E-13,5.47E-16,7.99E-16
1.12808102823566E-07,1.16E-07,1.49E-13,5.47E-16,7.99E-16
1.12549635560160E-07,1.17E-07,1.45E-13,5.47E-16,7.99E-16
1.12674683807573E-07,1.16E-07,1.41E-13,5.47E-16,7.99E-16
1.13096639003431E-07,1.14E-07,1.37E-13,5.47E-16,7.99E-16
1.13956039227336E-07,1.13E-07,1.32E-13,5.47E-16,7.99E-16
1.13800440433897E-07,1.13E-07,1.27E-13,5.47E-16,7.99E-16
1.12204185365873E-07,1.13E-07,1.23E-13,5.47E-16,7.99E-16
1.10859574019867E-07,1.14E-07,1.21E-13,5.47E-16,7.99E-16
1.10551756288334E-07,1.14E-07,1.19E-13,5.47E-16,7.99E-16
1.10738144344192E-07,1.13E-07,1.16E-13,5.47E-16,7.99E-16
1.10517210430786E-07,1.12E-07,1.12E-13,5.47E-16,7.99E-16
1.09734475962436E-07,1.12E-07,1.07E-13,5.47E-16,7.99E-16
1.09106916409334E-07,1.10E-07,1.05E-13,5.47E-16,7.99E-16
1.08954068034122E-07,1.09E-07,1.03E-13,5.47E-16,7.99E-16
1.07738634451357E-07,1.08E-07,1.01E-13,5.47E-16,7.99E-16
1.06410356388239E-07,1.08E-07,9.74E-14,5.47E-16,7.99E-16
1.05058345692178E-07,1.06E-07,9.42E-14,5.47E-16,7.99E-16
1.04262931003094E-07,1.05E-07,9.22E-14,5.47E-16,7.99E-16
1.03672988225769E-07,1.04E-07,9.24E-14,5.47E-16,7.99E-16
1.03749745432867E-07,1.04E-07,9.40E-14,5.47E-16,7.99E-16
1.03585817035672E-07,1.04E-07,9.06E-14,5.47E-16,7.99E-16
1.03184040781067E-07,1.04E-07,8.60E-14,5.47E-16,7.99E-16
1.02402724392873E-07,1.04E-07,8.44E-14,5.47E-16,7.99E-16
1.02330673307460E-07,1.06E-07,8.41E-14,5.47E-16,7.99E-16
1.02900264257740E-07,1.08E-07,8.40E-14,5.47E-16,7.99E-16
1.04567642115325E-07,1.06E-07,8.19E-14,5.47E-16,7.99E-16
1.04848241707982E-07,1.04E-07,7.95E-14,5.47E-16,7.99E-16
1.02177182183374E-07,1.04E-07,7.85E-14,5.47E-16,7.99E-16
9.88807044583505E-08,1.02E-07,7.81E-14,5.47E-16,7.99E-16
9.69023587823238E-08,1.01E-07,7.69E-14,5.47E-16,7.99E-16
9.53390492600344E-08,9.93E-08,7.49E-14,5.47E-16,7.99E-16
9.47745017179423E-08,9.92E-08,7.32E-14,5.47E-16,7.99E-16
9.44292830891974E-08,9.96E-08,7.15E-14,5.47E-16,7.99E-16
9.36980110645024E-08,9.82E-08,6.99E-14,5.47E-16,7.99E-16
9.21900875898953E-08,9.61E-08,6.81E-14,5.47E-16,7.99E-16
9.09146728611899E-08,9.40E-08,6.66E-14,5.47E-16,7.99E-16
9.01078297454427E-08,9.21E-08,6.51E-14,5.47E-16,7.99E-16
8.92977452846083E-08,9.06E-08,6.39E-14,5.47E-16,7.99E-16
8.83081747300570E-08,9.00E-08,6.26E-14,5.47E-16,7.99E-16
8.75680018630302E-08,8.99E-08,6.10E-14,5.47E-16,7.99E-16
8.75972197326911E-08,8.98E-08,5.96E-14,5.47E-16,7.99E-16
8.74053754164015E-08,8.85E-08,5.83E-14,5.47E-16,7.99E-16
8.63864499960216E-08,8.70E-08,5.73E-14,5.47E-16,7.99E-16
8.49454432592027E-08,8.61E-08,5.62E-14,5.47E-16,7.99E-16
8.39641366661898E-08,8.56E-08,5.45E-14,5.47E-16,7.99E-16
8.38060553272795E-08,8.49E-08,5.28E-14,5.47E-16,7.99E-16
8.42151366860006E-08,8.38E-08,5.12E-14,5.47E-16,7.99E-16
8.41605431512712E-08,8.27E-08,4.99E-14,5.47E-16,7.99E-16
8.25391692057040E-08,8.23E-08,4.87E-14,5.47E-16,7.99E-16
8.05324945056716E-08,8.21E-08,4.76E-14,5.47E-16,7.99E-16
7.90893151069885E-08,8.16E-08,4.66E-14,5.47E-16,7.99E-16
7.81326773898965E-08,8.04E-08,4.56E-14,5.47E-16,7.99E-16
7.73997599505754E-08,7.90E-08,4.46E-14,5.47E-16,7.99E-16
7.68516238245633E-08,7.84E-08,4.34E-14,5.47E-16,7.99E-16
7.63501417618646E-08,7.82E-08,4.21E-14,5.47E-16,7.99E-16
7.59823754200287E-08,7.81E-08,4.10E-14,5.47E-16,7.99E-16
7.55995644951912E-08,7.81E-08,4.03E-14,5.47E-16,7.99E-16
7.50646365688173E-08,7.76E-08,3.95E-14,5.47E-16,7.99E-16
7.42585242675058E-08,7.70E-08,3.86E-14,5.47E-16,7.99E-16
7.34180406363139E-08,7.63E-08,3.74E-14,5.47E-16,7.99E-16
7.28879431014807E-08,7.56E-08,3.62E-14,5.47E-16,7.99E-16
7.27933103084398E-08,7.49E-08,3.51E-14,5.47E-16,7.99E-16
7.26188794862326E-08,7.49E-08,3.39E-14,5.47E-16,7.99E-16
7.26106426496339E-08,7.52E-08,3.27E-14,5.47E-16,7.99E-16
7.27182122681050E-08,7.42E-08,3.14E-14,5.47E-16,7.99E-16
7.33294702562052E-08,7.23E-08,3.02E-14,5.47E-16,7.99E-16
7.31377807038982E-08,7.13E-08,2.93E-14,5.47E-16,7.99E-16
7.20841393341943E-08,7.11E-08,2.85E-14,5.47E-16,7.99E-16
7.12476921861778E-08,7.16E-08,2.77E-14,5.47E-16,7.99E-16
7.16291294476561E-08,7.23E-08,2.69E-14,5.47E-16,7.99E-16
7.28659573622947E-08,7.20E-08,2.63E-14,5.47E-16,7.99E-16
7.30619628493196E-08,7.08E-08,2.58E-14,5.47E-16,7.99E-16
7.15376697754962E-08,7.00E-08,2.54E-14,5.47E-16,7.99E-16
7.03015836087194E-08,6.96E-08,2.52E-14,5.47E-16,7.99E-16
6.97598374499476E-08,6.97E-08,2.51E-14,5.47E-16,7.99E-16
6.97141654741329E-08,6.97E-08,2.41E-14,5.47E-16,7.99E-16
6.93294800790245E-08,6.95E-08,2.30E-14,5.47E-16,7.99E-16
6.87557406810870E-08,6.90E-08,2.21E-14,5.47E-16,7.99E-16
6.80996598440320E-08,6.86E-08,2.15E-14,5.47E-16,7.99E-16
6.72300919396223E-08,6.86E-08,2.10E-14,5.47E-16,7.99E-16
6.63443626305257E-08,6.96E-08,2.01E-14,5.47E-16,7.99E-16
6.57112131721480E-08,7.04E-08,1.92E-14,5.47E-16,7.99E-16
6.65467943636441E-08,6.96E-08,1.85E-14,5.47E-16,7.99E-16
6.90188905631651E-08,6.80E-08,1.80E-14,5.47E-16,7.99E-16
6.86338700811508E-08,6.65E-08,1.76E-14,5.47E-16,7.99E-16
6.61868865918873E-08,6.55E-08,1.72E-14,5.47E-16,7.99E-16
6.53591729310772E-08,6.49E-08,1.66E-14,5.47E-16,7.99E-16
6.50796847971684E-08,6.48E-08,1.60E-14,5.47E-16,7.99E-16
6.43410722065666E-08,6.49E-08,1.56E-14,5.47E-16,7.99E-16
6.32304243833096E-08,6.46E-08,1.51E-14,5.47E-16,7.99E-16
6.29762512415469E-08,6.40E-08,1.46E-14,5.47E-16,7.99E-16
6.29354271589631E-08,6.34E-08,1.42E-14,5.47E-16,7.99E-16
6.24096665805145E-08,6.31E-08,1.40E-14,5.47E-16,7.99E-16
6.14048270602409E-08,6.26E-08,1.38E-14,5.47E-16,7.99E-16
6.06316285310295E-08,6.21E-08,1.33E-14,5.47E-16,7.99E-16
6.02310139172372E-08,6.16E-08,1.28E-14,5.47E-16,7.99E-16
6.01465371146967E-08,6.13E-08,1.24E-14,5.47E-16,7.99E-16
6.00553960314192E-08,6.10E-08,1.20E-14,5.47E-16,7.99E-16
5.96940153426770E-08,6.05E-08,1.16E-14,5.47E-16,7.99E-16
5.90438175990237E-08,5.99E-08,1.13E-14,5.47E-16,7.99E-16
5.83567370179172E-08,5.94E-08,1.11E-14,5.47E-16,7.99E-16
5.77711363152696E-08,5.88E-08,1.08E-14,5.47E-16,7.99E-16
5.70266421818360E-08,5.86E-08,1.04E-14,5.47E-16,7.99E-16
5.59137468635038E-08,5.83E-08,9.91E-15,5.47E-16,7.99E-16
5.50128522485143E-08,5.73E-08,9.56E-15,5.47E-16,7.99E-16
5.43810354512859E-08,5.62E-08,9.31E-15,5.47E-16,7.99E-16
5.39592990700562E-08,5.54E-08,9.29E-15,5.47E-16,7.99E-16
5.35203521265219E-08,5.53E-08,9.12E-15,5.47E-16,7.99E-16
5.29912519199511E-08,5.51E-08,8.67E-15,5.47E-16,7.99E-16
5.25582747627141E-08,5.49E-08,8.28E-15,5.47E-16,7.99E-16
5.21763100971004E-08,5.48E-08,8.05E-15,5.47E-16,7.99E-16
5.23193424006006E-08,5.41E-08,7.90E-15,5.47E-16,7.99E-16
5.22850589202472E-08,5.30E-08,7.74E-15,5.47E-16,7.99E-16
5.22179896112186E-08,5.21E-08,7.55E-15,5.47E-16,7.99E-16
5.19712166328978E-08,5.19E-08,7.27E-15,5.47E-16,7.99E-16
5.19082317248344E-08,5.17E-08,6.99E-15,5.47E-16,7.99E-16
5.16529007014665E-08,5.17E-08,6.74E-15,5.47E-16,7.99E-16
5.12458484460650E-08,5.17E-08,6.52E-15,5.47E-16,7.99E-16
5.08823219942460E-08,5.17E-08,6.36E-15,5.47E-16,7.99E-16
5.06473327186119E-08,5.16E-08,6.21E-15,5.47E-16,7.99E-16
5.06856725796658E-08,5.15E-08,6.09E-15,5.47E-16,7.99E-16
5.11415618575196E-08,5.12E-08,5.91E-15,5.47E-16,7.99E-16
5.16521221797986E-08,5.09E-08,5.75E-15,5.47E-16,7.99E-16
5.19030614429042E-08,5.08E-08,5.65E-15,5.47E-16,7.99E-16
5.18652382772721E-08,5.12E-08,5.62E-15,5.47E-16,7.99E-16
5.14421397920268E-08,5.17E-08,5.51E-15,5.47E-16,7.99E-16
5.08112025833946E-08,5.15E-08,5.29E-15,5.47E-16,7.99E-16
5.03204741644910E-08,5.13E-08,5.11E-15,5.47E-16,7.99E-16
5.04464528493514E-08,5.11E-08,4.98E-15,5.47E-16,7.99E-16
5.08992997471957E-08,5.11E-08,4.84E-15,5.47E-16,7.99E-16
5.04379573571010E-08,5.11E-08,4.66E-15,5.47E-16,7.99E-16
4.89524944469516E-08,5.07E-08,4.51E-15,5.47E-16,7.99E-16
4.79685993422190E-08,5.01E-08,4.41E-15,5.47E-16,7.99E-16
4.76997014589308E-08,4.96E-08,4.37E-15,5.47E-16,7.99E-16
4.82073080803416E-08,4.91E-08,4.28E-15,5.47E-16,7.99E-16
4.88026279018090E-08,4.85E-08,4.13E-15,5.47E-16,7.99E-16
4.80817548737269E-08,4.80E-08,3.99E-15,5.47E-16,7.99E-16
4.69526974686964E-08,4.77E-08,3.90E-15,5.47E-16,7.99E-16
4.68467663995067E-08,4.82E-08,3.82E-15,5.47E-16,7.99E-16
4.86423027159869E-08,4.98E-08,3.76E-15,5.47E-16,7.99E-16
4.87470631194633E-08,4.94E-08,3.67E-15,5.47E-16,7.99E-16
4.62927859719636E-08,4.73E-08,3.57E-15,5.47E-16,7.99E-16
4.51809206102130E-08,4.62E-08,3.48E-15,5.47E-16,7.99E-16
4.49488661112660E-08,4.56E-08,3.39E-15,5.47E-16,7.99E-16
4.45900530779647E-08,4.52E-08,3.33E-15,5.47E-16,7.99E-16
4.42208123598686E-08,4.51E-08,3.24E-15,5.47E-16,7.99E-16
4.40056480220483E-08,4.55E-08,3.16E-15,5.47E-16,7.99E-16
4.40852649629414E-08,4.56E-08,3.08E-15,5.47E-16,7.99E-16
4.43116207150380E-08,4.51E-08,3.03E-15,5.47E-16,7.99E-16
4.44315236989194E-08,4.46E-08,2.98E-15,5.47E-16,7.99E-16
4.44333954906222E-08,4.46E-08,2.87E-15,5.47E-16,7.99E-16
4.44949430587871E-08,4.51E-08,2.79E-15,5.47E-16,7.99E-16
4.46649394583028E-08,4.53E-08,2.71E-15,5.47E-16,7.99E-16
4.49445761037911E-08,4.52E-08,2.70E-15,5.47E-16,7.99E-16
4.51672876413819E-08,4.50E-08,2.62E-15,5.47E-16,7.99E-16
4.53537910865965E-08,4.51E-08,2.53E-15,5.47E-16,7.99E-16
4.56928239075612E-08,4.52E-08,2.41E-15,5.47E-16,7.99E-16
4.63123287241625E-08,4.49E-08,2.37E-15,5.47E-16,7.99E-16
4.58292463898241E-08,4.44E-08,2.34E-15,5.47E-16,7.99E-16
4.50280887555220E-08,4.41E-08,2.38E-15,5.47E-16,7.99E-16
4.44013644224479E-08,4.42E-08,2.27E-15,5.47E-16,7.99E-16
4.43097327329518E-08,4.45E-08,2.15E-15,5.47E-16,7.99E-16
4.44215744191341E-08,4.48E-08,2.08E-15,5.47E-16,7.99E-16
4.49865308851665E-08,4.47E-08,2.05E-15,5.47E-16,7.99E-16
4.54406459824188E-08,4.45E-08,2.04E-15,5.47E-16,7.99E-16
4.54363496553489E-08,4.42E-08,2.03E-15,5.47E-16,7.99E-16
4.48599761900400E-08,4.41E-08,1.96E-15,5.47E-16,7.99E-16
4.44976451498066E-08,4.41E-08,1.87E-15,5.47E-16,7.99E-16
4.40388506905200E-08,4.44E-08,1.82E-15,5.47E-16,7.99E-16
4.36707079583322E-08,4.46E-08,1.76E-15,5.47E-16,7.99E-16
4.34760104837315E-08,4.46E-08,1.72E-15,5.47E-16,7.99E-16
4.36843765606514E-08,4.44E-08,1.68E-15,5.47E-16,7.99E-16
4.42069194649232E-08,4.40E-08,1.64E-15,5.47E-16,7.99E-16
4.46496626542989E-08,4.38E-08,1.60E-15,5.47E-16,7.99E-16
4.43401985715302E-08,4.40E-08,1.55E-15,5.47E-16,7.99E-16
4.39805772902665E-08,4.47E-08,1.51E-15,5.47E-16,7.99E-16
4.37250720382886E-08,4.53E-08,1.46E-15,5.47E-16,7.99E-16
4.37509239942264E-08,4.46E-08,1.42E-15,5.47E-16,7.99E-16
4.36664707031090E-08,4.40E-08,1.38E-15,5.47E-16,7.99E-16
4.36540367710550E-08,4.39E-08,1.35E-15,5.47E-16,7.99E-16
4.36111632458454E-08,4.41E-08,1.32E-15,5.47E-16,7.99E-16
4.39179024110117E-08,4.41E-08,1.29E-15,5.47E-16,7.99E-16
4.41432639892712E-08,4.38E-08,1.26E-15,5.47E-16,7.99E-16
4.40865681278827E-08,4.34E-08,1.23E-15,5.47E-16,7.99E-16
4.35835332820012E-08,4.32E-08,1.20E-15,5.47E-16,7.99E-16
4.34647294927056E-08,4.32E-08,1.17E-15,5.47E-16,7.99E-16
4.36663895011784E-08,4.34E-08,1.16E-15,5.47E-16,7.99E-16
4.41599096639005E-08,4.35E-08,1.13E-15,5.47E-16,7.99E-16
4.41941635875702E-08,4.35E-08,1.11E-15,5.47E-16,7.99E-16
4.38835186984396E-08,4.35E-08,1.09E-15,5.47E-16,7.99E-16
4.35512998444744E-08,4.36E-08,1.06E-15,5.47E-16,7.99E-16
4.34840786251830E-08,4.44E-08,1.04E-15,5.47E-16,7.99E-16
4.38152077468457E-08,4.59E-08,1.01E-15,5.47E-16,7.99E-16
4.52130351370837E-08,4.61E-08,9.88E-16,5.47E-16,7.99E-16
4.66188377348941E-08,4.50E-08,9.63E-16,5.47E-16,7.99E-16
4.53390825805014E-08,4.48E-08,9.42E-16,5.47E-16,7.99E-16
4.39797104254921E-08,4.53E-08,9.21E-16,5.47E-16,7.99E-16
4.34038734646870E-08,4.58E-08,9.10E-16,5.47E-16,7.99E-16
4.29914111095748E-08,4.51E-08,8.93E-16,5.47E-16,7.99E-16
4.26656973807727E-08,4.40E-08,8.62E-16,5.47E-16,7.99E-16
4.25618554677753E-08,4.33E-08,8.37E-16,5.47E-16,7.99E-16
4.25993869622588E-08,4.30E-08,8.17E-16,5.47E-16,7.99E-16
4.29235719315186E-08,4.30E-08,8.06E-16,5.47E-16,7.99E-16
4.31836567659684E-08,4.30E-08,7.79E-16,5.47E-16,7.99E-16
4.32733203576220E-08,4.29E-08,7.62E-16,5.47E-16,7.99E-16
4.32549224874208E-08,4.27E-08,7.39E-16,5.47E-16,7.99E-16
4.29689556738718E-08,4.23E-08,7.30E-16,5.47E-16,7.99E-16
4.23407184179088E-08,4.21E-08,7.16E-16,5.47E-16,7.99E-16
4.18182907458758E-08,4.21E-08,7.07E-16,5.47E-16,7.99E-16
4.12992422679400E-08,4.21E-08,6.85E-16,5.47E-16,7.99E-16
4.10259753203102E-08,4.22E-08,6.77E-16,5.47E-16,7.99E-16
4.08688446783319E-08,4.20E-08,6.66E-16,5.47E-16,7.99E-16
4.07151258378725E-08,4.18E-08,6.70E-16,5.47E-16,7.99E-16
4.04948464295036E-08,4.13E-08,6.58E-16,5.47E-16,7.99E-16
4.01377431957459E-08,4.10E-08,6.46E-16,5.47E-16,7.99E-16
3.98462970361139E-08,4.07E-08,6.32E-16,5.47E-16,7.99E-16
3.97022126200964E-08,4.04E-08,6.21E-16,5.47E-16,7.99E-16
3.95570267415179E-08,4.02E-08,6.19E-16,5.47E-16,7.99E-16
3.94691028761438E-08,3.99E-08,6.13E-16,5.47E-16,7.99E-16
3.92714484790017E-08,4.00E-08,6.05E-16,5.47E-16,7.99E-16
3.89466714792932E-08,4.01E-08,5.91E-16,5.47E-16,7.99E-16
3.87774764600921E-08,4.02E-08,5.86E-16,5.47E-16,7.99E-16
3.86257789888046E-08,3.97E-08,5.72E-16,5.47E-16,7.99E-16
3.85710121061244E-08,3.92E-08,5.73E-16,5.47E-16,7.99E-16
3.85290523622409E-08,3.87E-08,5.54E-16,5.47E-16,7.99E-16
3.84857910965595E-08,3.84E-08,5.64E-16,5.47E-16,7.99E-16
3.84101895733823E-08,3.81E-08,5.51E-16,5.47E-16,7.99E-16
3.81559498247137E-08,3.79E-08,5.55E-16,5.47E-16,7.99E-16
3.78612328499948E-08,3.77E-08,5.37E-16,5.47E-16,7.99E-16
3.77875060163076E-08,3.77E-08,5.29E-16,5.47E-16,7.99E-16
3.76469303003086E-08,3.77E-08,5.31E-16,5.47E-16,7.99E-16
3.73499602719684E-08,3.74E-08,5.24E-16,5.47E-16,7.99E-16
3.68280996141464E-08,3.70E-08,5.26E-16,5.47E-16,7.99E-16
3.64439311484656E-08,3.67E-08,5.17E-16,5.47E-16,7.99E-16
3.61923539764767E-08,3.68E-08,5.12E-16,5.47E-16,7.99E-16
3.60594252269242E-08,3.69E-08,5.10E-16,5.47E-16,7.99E-16
3.61900002285188E-08,3.71E-08,5.03E-16,5.47E-16,7.99E-16
3.68258604461379E-08,3.71E-08,5.02E-16,5.47E-16,7.99E-16
3.71756258850290E-08,3.71E-08,4.96E-16,5.47E-16,7.99E-16
3.65913547291406E-08,3.69E-08,4.96E-16,5.47E-16,7.99E-16
3.59090871701613E-08,3.66E-08,4.90E-16,5.47E-16,7.99E-16
3.56580316759126E-08,3.62E-08,4.89E-16,5.47E-16,7.99E-16
3.52979174993264E-08,3.59E-08,4.81E-16,5.47E-16,7.99E-16
3.50108376732301E-08,3.53E-08,4.83E-16,5.47E-16,7.99E-16
3.48020347214428E-08,3.47E-08,4.75E-16,5.47E-16,7.99E-16
3.45086430255801E-08,3.43E-08,4.82E-16,5.47E-16,7.99E-16
3.41593014119649E-08,3.44E-08,4.70E-16,5.47E-16,7.99E-16
3.38974348287868E-08,3.46E-08,4.74E-16,5.47E-16,7.99E-16
3.42792118107603E-08,3.55E-08,4.65E-16,5.47E-16,7.99E-16
3.56038798875883E-08,3.59E-08,4.67E-16,5.47E-16,7.99E-16
3.55956025212516E-08,3.56E-08,4.62E-16,5.47E-16,7.99E-16
3.38431053500066E-08,3.51E-08,4.63E-16,5.47E-16,7.99E-16
3.31122512376884E-08,3.44E-08,4.61E-16,5.47E-16,7.99E-16
3.28918839633654E-08,3.36E-08,4.59E-16,5.47E-16,7.99E-16
3.27543507563837E-08,3.32E-08,4.56E-16,5.47E-16,7.99E-16
3.25581148159378E-08,3.29E-08,4.55E-16,5.47E-16,7.99E-16
3.23176087904605E-08,3.28E-08,4.53E-16,5.47E-16,7.99E-16
3.22990126818024E-08,3.27E-08,4.50E-16,5.47E-16,7.99E-16
3.25223656706222E-08,3.26E-08,4.48E-16,5.47E-16,7.99E-16
3.25891890910646E-08,3.25E-08,4.48E-16,5.47E-16,7.99E-16
3.18653406424684E-08,3.24E-08,4.46E-16,5.47E-16,7.99E-16
3.10305150450784E-08,3.24E-08,4.46E-16,5.47E-16,7.99E-16
3.04203288080429E-08,3.22E-08,4.44E-16,5.47E-16,7.99E-16
3.02943753948259E-08,3.18E-08,4.44E-16,5.47E-16,7.99E-16
3.04618435073179E-08,3.11E-08,4.42E-16,5.47E-16,7.99E-16
3.02083058763117E-08,3.03E-08,4.42E-16,5.47E-16,7.99E-16
2.92545071705210E-08,2.98E-08,4.41E-16,5.47E-16,7.99E-16
2.85799465757599E-08,2.95E-08,4.39E-16,5.47E-16,7.99E-16
2.82093921382828E-08,2.93E-08,4.40E-16,5.47E-16,7.99E-16
2.80596691251865E-08,2.95E-08,4.36E-16,5.47E-16,7.99E-16
2.79759139397643E-08,2.94E-08,4.38E-16,5.47E-16,7.99E-16
2.78521224307070E-08,2.90E-08,4.34E-16,5.47E-16,7.99E-16
2.77914755829079E-08,2.87E-08,4.36E-16,5.47E-16,7.99E-16
2.76707267406967E-08,2.85E-08,4.33E-16,5.47E-16,7.99E-16
2.75443149171061E-08,2.85E-08,4.35E-16,5.47E-16,7.99E-16
2.71684110822779E-08,2.83E-08,4.32E-16,5.47E-16,7.99E-16
2.68971225803159E-08,2.78E-08,4.35E-16,5.47E-16,7.99E-16
2.69272887491433E-08,2.73E-08,4.31E-16,5.47E-16,7.99E-16
2.69539468615797E-08,2.71E-08,4.31E-16,5.47E-16,7.99E-16
2.64493351906191E-08,2.72E-08,4.31E-16,5.47E-16,7.99E-16
2.58121386438321E-08,2.70E-08,4.29E-16,5.47E-16,7.99E-16
2.55117771630295E-08,2.62E-08,4.31E-16,5.47E-16,7.99E-16
2.53965857578156E-08,2.57E-08,4.29E-16,5.47E-16,7.99E-16
2.53528690339681E-08,2.53E-08,4.30E-16,5.47E-16,7.99E-16
2.51425878949456E-08,2.52E-08,4.28E-16,5.47E-16,7.99E-16
2.49292804452590E-08,2.52E-08,4.28E-16,5.47E-16,7.99E-16
2.47063777777674E-08,2.56E-08,4.28E-16,5.47E-16,7.99E-16
2.45133700920470E-08,2.57E-08,4.28E-16,5.47E-16,7.99E-16
2.42875238105490E-08,2.52E-08,4.27E-16,5.47E-16,7.99E-16
2.40392776527522E-08,2.47E-08,4.27E-16,5.47E-16,7.99E-16
2.37587033415042E-08,2.44E-08,4.27E-16,5.47E-16,7.99E-16
2.34387009679977E-08,2.41E-08,4.26E-16,5.47E-16,7.99E-16
2.32368792862734E-08,2.38E-08,4.27E-16,5.47E-16,7.99E-16
2.30601500973246E-08,2.34E-08,4.25E-16,5.47E-16,7.99E-16
2.29059297591106E-08,2.31E-08,4.26E-16,5.47E-16,7.99E-16
2.25943639888182E-08,2.29E-08,4.25E-16,5.47E-16,7.99E-16
2.22690752478230E-08,2.28E-08,4.26E-16,5.47E-16,7.99E-16
2.19639880714182E-08,2.27E-08,4.25E-16,5.47E-16,7.99E-16
2.18110390283039E-08,2.25E-08,4.25E-16,5.47E-16,7.99E-16
2.17462369272771E-08,2.24E-08,4.25E-16,5.47E-16,7.99E-16
2.17623951544350E-08,2.22E-08,4.25E-16,5.47E-16,7.99E-16
2.18392027059808E-08,2.20E-08,4.25E-16,5.47E-16,7.99E-16
2.20736145606192E-08,2.17E-08,4.25E-16,5.47E-16,7.99E-16
2.22047186247980E-08,2.14E-08,4.25E-16,5.47E-16,7.99E-16
2.18112810792352E-08,2.13E-08,4.25E-16,5.47E-16,7.99E-16
2.12645307201189E-08,2.15E-08,4.25E-16,5.47E-16,7.99E-16
2.09238973558866E-08,2.22E-08,4.24E-16,5.47E-16,7.99E-16
2.06608187898865E-08,2.20E-08,4.25E-16,5.47E-16,7.99E-16
2.02838195353589E-08,2.11E-08,4.24E-16,5.47E-16,7.99E-16
1.98876823302066E-08,2.06E-08,4.25E-16,5.47E-16,7.99E-16
1.95346274161892E-08,2.03E-08,4.24E-16,5.47E-16,7.99E-16
1.92516023725023E-08,1.99E-08,4.25E-16,5.47E-16,7.99E-16
1.89297785502236E-08,1.95E-08,4.24E-16,5.47E-16,7.99E-16
1.86517327278101E-08,1.92E-08,4.25E-16,5.47E-16,7.99E-16
1.83870449285474E-08,1.90E-08,4.25E-16,5.47E-16,7.99E-16
1.82318275290976E-08,1.89E-08,4.25E-16,5.47E-16,7.99E-16
1.80829374735883E-08,1.89E-08,4.25E-16,5.47E-16,7.99E-16
1.78312919509907E-08,1.85E-08,4.25E-16,5.47E-16,7.99E-16
1.74696855163148E-08,1.81E-08,4.25E-16,5.47E-16,7.99E-16
1.71771656109864E-08,1.77E-08,4.25E-16,5.47E-16,7.99E-16
1.70502014299100E-08,1.75E-08,4.25E-16,5.47E-16,7.99E-16
1.71324970041579E-08,1.73E-08,4.25E-16,5.47E-16,7.99E-16
1.73564482381263E-08,1.73E-08,4.25E-16,5.47E-16,7.99E-16
1.72653619240550E-08,1.72E-08,4.25E-16,5.47E-16,7.99E-16
1.69648222902731E-08,1.70E-08,4.25E-16,5.47E-16,7.99E-16
1.68108957427039E-08,1.69E-08,4.25E-16,5.47E-16,7.99E-16
1.66885962196705E-08,1.68E-08,4.25E-16,5.47E-16,7.99E-16
1.64190927278907E-08,1.66E-08,4.25E-16,5.47E-16,7.99E-16
1.60276793761491E-08,1.63E-08,4.25E-16,5.47E-16,7.99E-16
1.57915214559962E-08,1.61E-08,4.25E-16,5.47E-16,7.99E-16
1.56185322854376E-08,1.58E-08,4.26E-16,5.47E-16,7.99E-16
1.55200487629747E-08,1.57E-08,4.25E-16,5.47E-16,7.99E-16
1.53189673134996E-08,1.55E-08,4.26E-16,5.47E-16,7.99E-16
1.50642172415255E-08,1.54E-08,4.26E-16,5.47E-16,7.99E-16
1.47145208239694E-08,1.53E-08,4.26E-16,5.47E-16,7.99E-16
1.45122402942901E-08,1.53E-08,4.26E-16,5.47E-16,7.99E-16
1.42480659201693E-08,1.50E-08,4.25E-16,5.47E-16,7.99E-16
1.40126451596647E-08,1.46E-08,4.26E-16,5.47E-16,7.99E-16
1.37673210917654E-08,1.42E-08,4.25E-16,5.47E-16,7.99E-16
1.36201965416107E-08,1.38E-08,4.26E-16,5.47E-16,7.99E-16
1.35192602454239E-08,1.36E-08,4.24E-16,5.47E-16,7.99E-16
1.33570736127875E-08,1.35E-08,4.27E-16,5.47E-16,7.99E-16
1.30015441854989E-08,1.34E-08,4.24E-16,5.47E-16,7.99E-16
1.26949269452837E-08,1.32E-08,4.26E-16,5.47E-16,7.99E-16
1.24670893042172E-08,1.29E-08,4.25E-16,5.47E-16,7.99E-16
1.23872183927357E-08,1.28E-08,4.25E-16,5.47E-16,7.99E-16
1.24185558564391E-08,1.28E-08,4.26E-16,5.47E-16,7.99E-16
1.23653389076074E-08,1.27E-08,4.25E-16,5.47E-16,7.99E-16
1.20619178513023E-08,1.25E-08,4.25E-16,5.47E-16,7.99E-16
1.17553546588060E-08,1.22E-08,4.25E-16,5.47E-16,7.99E-16
1.16323055482447E-08,1.19E-08,4.25E-16,5.47E-16,7.99E-16
1.15559980561078E-08,1.18E-08,4.25E-16,5.47E-16,7.99E-16
1.14197010316290E-08,1.18E-08,4.25E-16,5.47E-16,7.99E-16
1.11532413212835E-08,1.18E-08,4.25E-16,5.47E-16,7.99E-16
1.08739801578312E-08,1.16E-08,4.26E-16,5.47E-16,7.99E-16
1.06397097804695E-08,1.13E-08,4.25E-16,5.47E-16,7.99E-16
1.04307761376467E-08,1.10E-08,4.25E-16,5.47E-16,7.99E-16
1.03170949305412E-08,1.09E-08,4.25E-16,5.47E-16,7.99E-16
1.02181719482514E-08,1.08E-08,4.25E-16,5.47E-16,7.99E-16
1.02023653101041E-08,1.06E-08,4.25E-16,5.47E-16,7.99E-16
1.02051936162058E-08,1.04E-08,4.25E-16,5.47E-16,7.99E-16
1.01868345344337E-08,1.02E-08,4.25E-16,5.47E-16,7.99E-16
1.02025203691588E-08,1.02E-08,4.25E-16,5.47E-16,7.99E-16
1.00919446763521E-08,1.02E-08,4.25E-16,5.47E-16,7.99E-16
9.86691617527726E-09,1.04E-08,4.25E-16,5.47E-16,7.99E-16
9.69568272402392E-09,1.02E-08,4.25E-16,5.47E-16,7.99E-16
9.57532382727376E-09,9.73E-09,4.25E-16,5.47E-16,7.99E-16
9.47349604044882E-09,9.50E-09,4.25E-16,5.47E-16,7.99E-16
9.37419576265972E-09,9.39E-09,4.25E-16,5.47E-16,7.99E-16
9.30386064683492E-09,9.41E-09,4.25E-16,5.47E-16,7.99E-16
9.25565492774093E-09,9.47E-09,4.25E-16,5.47E-16,7.99E-16
9.23242727314873E-09,9.45E-09,4.25E-16,5.47E-16,7.99E-16
9.18785806602036E-09,9.31E-09,4.24E-16,5.47E-16,7.99E-16
9.06341907370125E-09,9.19E-09,4.25E-16,5.47E-16,7.99E-16
8.97997997293672E-09,9.15E-09,4.24E-16,5.47E-16,7.99E-16
8.92984758869124E-09,9.13E-09,4.25E-16,5.47E-16,7.99E-16
8.95139352873411E-09,9.12E-09,4.24E-16,5.47E-16,7.99E-16
9.01022736899048E-09,9.09E-09,4.24E-16,5.47E-16,7.99E-16
8.97242323974938E-09,9.00E-09,4.25E-16,5.47E-16,7.99E-16
8.79688286527024E-09,8.90E-09,4.24E-16,5.47E-16,7.99E-16
8.65106306274259E-09,8.87E-09,4.24E-16,5.47E-16,7.99E-16
8.58489881661121E-09,8.89E-09,4.24E-16,5.47E-16,7.99E-16
8.57764652481225E-09,8.88E-09,4.24E-16,5.47E-16,7.99E-16
8.52894794434516E-09,8.74E-09,4.24E-16,5.47E-16,7.99E-16
8.43323430400325E-09,8.61E-09,4.24E-16,5.47E-16,7.99E-16
8.33984644562555E-09,8.49E-09,4.24E-16,5.47E-16,7.99E-16
8.27773694468569E-09,8.40E-09,4.24E-16,5.47E-16,7.99E-16
8.25223910249489E-09,8.34E-09,4.23E-16,5.47E-16,7.99E-16
8.20032690232938E-09,8.32E-09,4.24E-16,5.47E-16,7.99E-16
8.09529778937144E-09,8.37E-09,4.23E-16,5.47E-16,7.99E-16
8.02278224265125E-09,8.42E-09,4.24E-16,5.47E-16,7.99E-16
7.95563363059927E-09,8.32E-09,4.23E-16,5.47E-16,7.99E-16
8.00582204712336E-09,8.19E-09,4.24E-16,5.47E-16,7.99E-16
8.04788919636215E-09,8.12E-09,4.24E-16,5.47E-16,7.99E-16
8.11936972842567E-09,8.12E-09,4.24E-16,5.47E-16,7.99E-16
8.09449863739909E-09,8.11E-09,4.24E-16,5.47E-16,7.99E-16
7.99494560060028E-09,8.01E-09,4.24E-16,5.47E-16,7.99E-16
7.89597911209146E-09,7.91E-09,4.24E-16,5.47E-16,7.99E-16
7.86852027272107E-09,7.87E-09,4.24E-16,5.47E-16,7.99E-16
7.88083890621902E-09,7.92E-09,4.24E-16,5.47E-16,7.99E-16
7.90160361685492E-09,7.94E-09,4.24E-16,5.47E-16,7.99E-16
7.82733671867344E-09,7.86E-09,4.24E-16,5.47E-16,7.99E-16
7.72860179713714E-09,7.75E-09,4.24E-16,5.47E-16,7.99E-16
7.64931880693747E-09,7.72E-09,4.25E-16,5.47E-16,7.99E-16
7.61424374665847E-09,7.73E-09,4.24E-16,5.47E-16,7.99E-16
7.59659362444286E-09,7.74E-09,4.24E-16,5.47E-16,7.99E-16
7.53949380150569E-09,7.72E-09,4.25E-16,5.47E-16,7.99E-16
7.47326069168713E-09,7.70E-09,4.24E-16,5.47E-16,7.99E-16
7.38971838534365E-09,7.69E-09,4.25E-16,5.47E-16,7.99E-16
7.37768381501824E-09,7.64E-09,4.24E-16,5.47E-16,7.99E-16
7.50933200192122E-09,7.54E-09,4.25E-16,5.47E-16,7.99E-16
7.64927978260553E-09,7.43E-09,4.24E-16,5.47E-16,7.99E-16
7.48910306827296E-09,7.36E-09,4.25E-16,5.47E-16,7.99E-16
7.28197178717029E-09,7.33E-09,4.24E-16,5.47E-16,7.99E-16
7.23020881593975E-09,7.29E-09,4.25E-16,5.47E-16,7.99E-16
7.26653212934884E-09,7.26E-09,4.24E-16,5.47E-16,7.99E-16
7.38797039977582E-09,7.25E-09,4.25E-16,5.47E-16,7.99E-16
7.50681351955048E-09,7.28E-09,4.25E-16,5.47E-16,7.99E-16
7.50970683909838E-09,7.34E-09,4.24E-16,5.47E-16,7.99E-16
7.40896341410358E-09,7.41E-09,4.24E-16,5.47E-16,7.99E-16
7.36048568747725E-09,7.52E-09,4.25E-16,5.47E-16,7.99E-16
7.30067477238637E-09,7.53E-09,4.24E-16,5.47E-16,7.99E-16
7.20780496573702E-09,7.38E-09,4.25E-16,5.47E-16,7.99E-16
7.11817394037748E-09,7.21E-09,4.24E-16,5.47E-16,7.99E-16
7.06984139900806E-09,7.15E-09,4.25E-16,5.47E-16,7.99E-16
7.09070208321400E-09,7.13E-09,4.24E-16,5.47E-16,7.99E-16
7.12639668859316E-09,7.12E-09,4.25E-16,5.47E-16,7.99E-16
7.15892234966233E-09,7.11E-09,4.24E-16,5.47E-16,7.99E-16
7.10208865641682E-09,7.19E-09,4.25E-16,5.47E-16,7.99E-16
7.03490691623608E-09,7.25E-09,4.24E-16,5.47E-16,7.99E-16
6.98115469397860E-09,7.23E-09,4.25E-16,5.47E-16,7.99E-16
6.94808569848770E-09,7.06E-09,4.24E-16,5.47E-16,7.99E-16
6.89412352675998E-09,6.93E-09,4.25E-16,5.47E-16,7.99E-16
6.78697948856697E-09,6.85E-09,4.24E-16,5.47E-16,7.99E-16
6.69788627156686E-09,6.83E-09,4.25E-16,5.47E-16,7.99E-16
6.63970669350203E-09,6.88E-09,4.24E-16,5.47E-16,7.99E-16
6.60799609864984E-09,6.90E-09,4.25E-16,5.47E-16,7.99E-16
6.54517716646112E-09,6.80E-09,4.24E-16,5.47E-16,7.99E-16
6.40501292313690E-09,6.66E-09,4.25E-16,5.47E-16,7.99E-16
6.26804991271675E-09,6.64E-09,4.24E-16,5.47E-16,7.99E-16
6.18990455602662E-09,6.67E-09,4.26E-16,5.47E-16,7.99E-16
6.16807508387870E-09,6.59E-09,4.24E-16,5.47E-16,7.99E-16
6.17064213123492E-09,6.39E-09,4.26E-16,5.47E-16,7.99E-16
6.15377351300837E-09,6.29E-09,4.24E-16,5.47E-16,7.99E-16
6.07519896993431E-09,6.24E-09,4.26E-16,5.47E-16,7.99E-16
5.96615228714132E-09,6.16E-09,4.24E-16,5.47E-16,7.99E-16
5.89311162283801E-09,6.06E-09,4.25E-16,5.47E-16,7.99E-16
5.86272439273250E-09,6.00E-09,4.25E-16,5.47E-16,7.99E-16
5.87291141269955E-09,5.96E-09,4.25E-16,5.47E-16,7.99E-16
5.89296397615912E-09,5.94E-09,4.25E-16,5.47E-16,7.99E-16
5.87707487263413E-09,5.89E-09,4.24E-16,5.47E-16,7.99E-16
5.86113009248179E-09,5.82E-09,4.25E-16,5.47E-16,7.99E-16
5.89441814822372E-09,5.79E-09,4.24E-16,5.47E-16,7.99E-16
5.91406344430319E-09,5.78E-09,4.25E-16,5.47E-16,7.99E-16
5.81866856150747E-09,5.79E-09,4.24E-16,5.47E-16,7.99E-16
5.68392748362612E-09,5.77E-09,4.25E-16,5.47E-16,7.99E-16
5.60012659340394E-09,5.71E-09,4.24E-16,5.47E-16,7.99E-16
5.56173837602035E-09,5.67E-09,4.25E-16,5.47E-16,7.99E-16
5.54104645304279E-09,5.67E-09,4.24E-16,5.47E-16,7.99E-16
5.51324321901636E-09,5.69E-09,4.25E-16,5.47E-16,7.99E-16
5.49031435882983E-09,5.64E-09,4.24E-16,5.47E-16,7.99E-16
5.47883209583272E-09,5.55E-09,4.24E-16,5.47E-16,7.99E-16
5.46309831715427E-09,5.48E-09,4.24E-16,5.47E-16,7.99E-16
5.43850234656016E-09,5.46E-09,4.24E-16,5.47E-16,7.99E-16
5.38596012119035E-09,5.45E-09,4.24E-16,5.47E-16,7.99E-16
5.31704019717692E-09,5.47E-09,4.23E-16,5.47E-16,7.99E-16
5.30284423130878E-09,5.47E-09,4.24E-16,5.47E-16,7.99E-16
5.36449612142122E-09,5.47E-09,4.23E-16,5.47E-16,7.99E-16
5.45030986216444E-09,5.48E-09,4.24E-16,5.47E-16,7.99E-16
5.40016851006996E-09,5.47E-09,4.23E-16,5.47E-16,7.99E-16
5.36229737022556E-09,5.36E-09,4.24E-16,5.47E-16,7.99E-16
5.45327633793413E-09,5.26E-09,4.23E-16,5.47E-16,7.99E-16
5.42775896044086E-09,5.19E-09,4.24E-16,5.47E-16,7.99E-16
5.25179241061598E-09,5.17E-09,4.23E-16,5.47E-16,7.99E-16
5.20566587199780E-09,5.16E-09,4.24E-16,5.47E-16,7.99E-16
5.21476593312855E-09,5.23E-09,4.23E-16,5.47E-16,7.99E-16
5.15058432161189E-09,5.37E-09,4.24E-16,5.47E-16,7.99E-16
5.06239938265732E-09,5.43E-09,4.23E-16,5.47E-16,7.99E-16
5.00944289438728E-09,5.26E-09,4.24E-16,5.47E-16,7.99E-16
5.01159503832647E-09,5.13E-09,4.23E-16,5.47E-16,7.99E-16
5.03655952207410E-09,5.05E-09,4.23E-16,5.47E-16,7.99E-16
5.04952316916072E-09,5.02E-09,4.23E-16,5.47E-16,7.99E-16
5.02440859759027E-09,4.99E-09,4.23E-16,5.47E-16,7.99E-16
5.00416654030908E-09,4.98E-09,4.23E-16,5.47E-16,7.99E-16
4.98862452490378E-09,4.94E-09,4.23E-16,5.47E-16,7.99E-16
4.94613810843735E-09,4.92E-09,4.22E-16,5.47E-16,7.99E-16
4.87419972072307E-09,4.92E-09,4.23E-16,5.47E-16,7.99E-16
4.81430647814200E-09,4.94E-09,4.22E-16,5.47E-16,7.99E-16
4.77822915698113E-09,4.94E-09,4.23E-16,5.47E-16,7.99E-16
4.77770409203008E-09,4.91E-09,4.22E-16,5.47E-16,7.99E-16
4.78433776098161E-09,4.85E-09,4.23E-16,5.47E-16,7.99E-16
4.78461692723585E-09,4.81E-09,4.22E-16,5.47E-16,7.99E-16
4.77183968349480E-09,4.81E-09,4.23E-16,5.47E-16,7.99E-16
4.78827170357730E-09,4.82E-09,4.22E-16,5.47E-16,7.99E-16
4.85519256459354E-09,4.80E-09,4.22E-16,5.47E-16,7.99E-16
4.86195557749718E-09,4.75E-09,4.22E-16,5.47E-16,7.99E-16
4.76456715054378E-09,4.72E-09,4.22E-16,5.47E-16,7.99E-16
4.74302641657370E-09,4.74E-09,4.22E-16,5.47E-16,7.99E-16
4.76781130528998E-09,4.78E-09,4.22E-16,5.47E-16,7.99E-16
4.72378241661075E-09,4.80E-09,4.22E-16,5.47E-16,7.99E-16
4.60351748557336E-09,4.75E-09,4.22E-16,5.47E-16,7.99E-16
4.53472852731858E-09,4.71E-09,4.22E-16,5.47E-16,7.99E-16
4.51957440323654E-09,4.68E-09,4.22E-16,5.47E-16,7.99E-16
4.53779469999844E-09,4.63E-09,4.22E-16,5.47E-16,7.99E-16
4.54850552014372E-09,4.57E-09,4.22E-16,5.47E-16,7.99E-16
4.52230751151566E-09,4.53E-09,4.22E-16,5.47E-16,7.99E-16
4.47290006025939E-09,4.54E-09,4.22E-16,5.47E-16,7.99E-16
4.44164546545616E-09,4.57E-09,4.22E-16,5.47E-16,7.99E-16
4.41657513254392E-09,4.62E-09,4.22E-16,5.47E-16,7.99E-16
4.40845286133999E-09,4.57E-09,4.22E-16,5.47E-16,7.99E-16
4.40019209636124E-09,4.47E-09,4.22E-16,5.47E-16,7.99E-16
4.38522620886954E-09,4.40E-09,4.22E-16,5.47E-16,7.99E-16
4.34032795508315E-09,4.36E-09,4.22E-16,5.47E-16,7.99E-16
4.31080544061250E-09,4.33E-09,4.22E-16,5.47E-16,7.99E-16
4.31284840366465E-09,4.31E-09,4.22E-16,5.47E-16,7.99E-16
4.32195751431272E-09,4.30E-09,4.22E-16,5.47E-16,7.99E-16
4.30221959329945E-09,4.34E-09,4.22E-16,5.47E-16,7.99E-16
4.25365384030305E-09,4.38E-09,4.22E-16,5.47E-16,7.99E-16
4.22127434703687E-09,4.34E-09,4.22E-16,5.47E-16,7.99E-16
4.19243035986382E-09,4.27E-09,4.22E-16,5.47E-16,7.99E-16
4.15581162360876E-09,4.26E-09,4.22E-16,5.47E-16,7.99E-16
4.12176383484609E-09,4.25E-09,4.22E-16,5.47E-16,7.99E-16
4.11518876348274E-09,4.18E-09,4.22E-16,5.47E-16,7.99E-16
4.10379019689171E-09,4.11E-09,4.22E-16,5.47E-16,7.99E-16
4.08883324945855E-09,4.10E-09,4.22E-16,5.47E-16,7.99E-16
4.06766169915221E-09,4.10E-09,4.22E-16,5.47E-16,7.99E-16
4.07633088095571E-09,4.10E-09,4.22E-16,5.47E-16,7.99E-16
4.17035914326635E-09,4.08E-09,4.22E-16,5.47E-16,7.99E-16
4.17464038888207E-09,4.03E-09,4.22E-16,5.47E-16,7.99E-16
4.03611271763658E-09,3.99E-09,4.22E-16,5.47E-16,7.99E-16
3.94072721071926E-09,3.98E-09,4.22E-16,5.47E-16,7.99E-16
3.88758790370225E-09,3.98E-09,4.22E-16,5.47E-16,7.99E-16
3.82938205236887E-09,4.03E-09,4.22E-16,5.47E-16,7.99E-16
3.78137685104174E-09,4.09E-09,4.22E-16,5.47E-16,7.99E-16
3.74913592992971E-09,4.04E-09,4.22E-16,5.47E-16,7.99E-16
3.74285173639245E-09,3.93E-09,4.22E-16,5.47E-16,7.99E-16
3.77787022223994E-09,3.88E-09,4.22E-16,5.47E-16,7.99E-16
3.83108573405774E-09,3.88E-09,4.22E-16,5.47E-16,7.99E-16
3.80998747919500E-09,3.88E-09,4.22E-16,5.47E-16,7.99E-16
3.72663158842034E-09,3.82E-09,4.22E-16,5.47E-16,7.99E-16
3.68717929399023E-09,3.74E-09,4.22E-16,5.47E-16,7.99E-16
3.68934129568174E-09,3.71E-09,4.22E-16,5.47E-16,7.99E-16
3.70486042928980E-09,3.69E-09,4.22E-16,5.47E-16,7.99E-16
3.72640712702591E-09,3.68E-09,4.22E-16,5.47E-16,7.99E-16
3.74933561307652E-09,3.68E-09,4.22E-16,5.47E-16,7.99E-16
3.77779488575252E-09,3.70E-09,4.22E-16,5.47E-16,7.99E-16
3.84729058840340E-09,3.73E-09,4.22E-16,5.47E-16,7.99E-16
3.90914762431114E-09,3.78E-09,4.22E-16,5.47E-16,7.99E-16
3.93947757669410E-09,3.84E-09,4.22E-16,5.47E-16,7.99E-16
3.94153897944876E-09,3.89E-09,4.22E-16,5.47E-16,7.99E-16
3.95137022238137E-09,3.92E-09,4.22E-16,5.47E-16,7.99E-16
3.98063207274472E-09,3.93E-09,4.22E-16,5.47E-16,7.99E-16
4.04494588412462E-09,3.98E-09,4.22E-16,5.47E-16,7.99E-16
4.13180995105901E-09,4.04E-09,4.22E-16,5.47E-16,7.99E-16
4.20030730490541E-09,4.08E-09,4.22E-16,5.47E-16,7.99E-16
4.21804037556516E-09,4.08E-09,4.22E-16,5.47E-16,7.99E-16
4.22215178134420E-09,4.07E-09,4.22E-16,5.47E-16,7.99E-16
4.26826054322966E-09,4.08E-09,4.22E-16,5.47E-16,7.99E-16
4.29537227239811E-09,4.12E-09,4.22E-16,5.47E-16,7.99E-16
4.29999584726392E-09,4.16E-09,4.22E-16,5.47E-16,7.99E-16
4.29993997261632E-09,4.22E-09,4.22E-16,5.47E-16,7.99E-16
4.33957870017449E-09,4.25E-09,4.22E-16,5.47E-16,7.99E-16
4.36951712232681E-09,4.27E-09,4.22E-16,5.47E-16,7.99E-16
4.38602668123277E-09,4.25E-09,4.22E-16,5.47E-16,7.99E-16
4.36000148775058E-09,4.26E-09,4.22E-16,5.47E-16,7.99E-16
4.33430969112722E-09,4.27E-09,4.22E-16,5.47E-16,7.99E-16
4.30567186498089E-09,4.31E-09,4.22E-16,5.47E-16,7.99E-16
4.29699653662119E-09,4.36E-09,4.22E-16,5.47E-16,7.99E-16
4.30174410394953E-09,4.41E-09,4.22E-16,5.47E-16,7.99E-16
4.31137275736300E-09,4.41E-09,4.22E-16,5.47E-16,7.99E-16
4.34327265711872E-09,4.39E-09,4.22E-16,5.47E-16,7.99E-16
4.35621054377841E-09,4.38E-09,4.22E-16,5.47E-16,7.99E-16
4.35341973694908E-09,4.39E-09,4.22E-16,5.47E-16,7.99E-16
4.33706194266913E-09,4.40E-09,4.22E-16,5.47E-16,7.99E-16
4.36578024454459E-09,4.42E-09,4.22E-16,5.47E-16,7.99E-16
4.44560164683752E-09,4.43E-09,4.22E-16,5.47E-16,7.99E-16
4.44788441132974E-09,4.42E-09,4.22E-16,5.47E-16,7.99E-16
4.35700620840917E-09,4.36E-09,4.22E-16,5.47E-16,7.99E-16
4.32792332169861E-09,4.33E-09,4.22E-16,5.47E-16,7.99E-16
4.39883645234647E-09,4.31E-09,4.22E-16,5.47E-16,7.99E-16
4.42797801285200E-09,4.28E-09,4.22E-16,5.47E-16,7.99E-16
4.39118322027102E-09,4.27E-09,4.22E-16,5.47E-16,7.99E-16
4.42337650961194E-09,4.28E-09,4.22E-16,5.47E-16,7.99E-16
4.57091213513694E-09,4.30E-09,4.22E-16,5.47E-16,7.99E-16
4.56045848500868E-09,4.34E-09,4.22E-16,5.47E-16,7.99E-16
4.41021932881139E-09,4.38E-09,4.22E-16,5.47E-16,7.99E-16
4.35037423885691E-09,4.43E-09,4.22E-16,5.47E-16,7.99E-16
4.33204086174118E-09,4.50E-09,4.22E-16,5.47E-16,7.99E-16
4.31476604083249E-09,4.53E-09,4.22E-16,5.47E-16,7.99E-16
4.28216931166587E-09,4.50E-09,4.22E-16,5.47E-16,7.99E-16
4.26447983222503E-09,4.45E-09,4.22E-16,5.47E-16,7.99E-16
4.27874376283704E-09,4.39E-09,4.22E-16,5.47E-16,7.99E-16
4.30646861975043E-09,4.33E-09,4.22E-16,5.47E-16,7.99E-16
4.31532216858814E-09,4.31E-09,4.22E-16,5.47E-16,7.99E-16
4.30132873777162E-09,4.31E-09,4.22E-16,5.47E-16,7.99E-16
4.28316057740030E-09,4.32E-09,4.22E-16,5.47E-16,7.99E-16
4.27843298166031E-09,4.32E-09,4.22E-16,5.47E-16,7.99E-16
4.28200485683200E-09,4.32E-09,4.22E-16,5.47E-16,7.99E-16
4.30577298559492E-09,4.37E-09,4.22E-16,5.47E-16,7.99E-16
4.31078373898861E-09,4.43E-09,4.22E-16,5.47E-16,7.99E-16
4.33424226649810E-09,4.45E-09,4.22E-16,5.47E-16,7.99E-16
4.34930733319904E-09,4.39E-09,4.22E-16,5.47E-16,7.99E-16
4.36386465893412E-09,4.33E-09,4.22E-16,5.47E-16,7.99E-16
4.32750544784625E-09,4.33E-09,4.22E-16,5.47E-16,7.99E-16
4.29200107293684E-09,4.35E-09,4.22E-16,5.47E-16,7.99E-16
4.30432377921149E-09,4.36E-09,4.22E-16,5.47E-16,7.99E-16
4.37889129905497E-09,4.35E-09,4.22E-16,5.47E-16,7.99E-16
4.45921192166373E-09,4.32E-09,4.22E-16,5.47E-16,7.99E-16
4.42317696069374E-09,4.29E-09,4.22E-16,5.47E-16,7.99E-16
4.34281524948509E-09,4.29E-09,4.22E-16,5.47E-16,7.99E-16
4.31476870213574E-09,4.29E-09,4.22E-16,5.47E-16,7.99E-16
4.32367701141360E-09,4.30E-09,4.22E-16,5.47E-16,7.99E-16
4.35452667816196E-09,4.33E-09,4.22E-16,5.47E-16,7.99E-16
4.37732010781538E-09,4.44E-09,4.22E-16,5.47E-16,7.99E-16
4.38166872553768E-09,4.55E-09,4.22E-16,5.47E-16,7.99E-16
4.38610704781341E-09,4.48E-09,4.22E-16,5.47E-16,7.99E-16
4.41626677607649E-09,4.38E-09,4.22E-16,5.47E-16,7.99E-16
4.46645121855894E-09,4.36E-09,4.22E-16,5.47E-16,7.99E-16
4.54544241890301E-09,4.38E-09,4.22E-16,5.47E-16,7.99E-16
4.64288378268627E-09,4.44E-09,4.22E-16,5.47E-16,7.99E-16
4.69013734914877E-09,4.50E-09,4.22E-16,5.47E-16,7.99E-16
4.70358992927500E-09,4.56E-09,4.22E-16,5.47E-16,7.99E-16
4.72661648317828E-09,4.62E-09,4.22E-16,5.47E-16,7.99E-16
4.77459278787958E-09,4.70E-09,4.22E-16,5.47E-16,7.99E-16
4.82105022884063E-09,4.75E-09,4.22E-16,5.47E-16,7.99E-16
4.83433478319719E-09,4.80E-09,4.22E-16,5.47E-16,7.99E-16
4.83017690635435E-09,4.81E-09,4.22E-16,5.47E-16,7.99E-16
4.86455469562206E-09,4.80E-09,4.22E-16,5.47E-16,7.99E-16
4.94316150593385E-09,4.81E-09,4.22E-16,5.47E-16,7.99E-16
5.01778936604742E-09,4.83E-09,4.22E-16,5.47E-16,7.99E-16
4.96423094278817E-09,4.84E-09,4.22E-16,5.47E-16,7.99E-16
4.87486589770194E-09,4.85E-09,4.22E-16,5.47E-16,7.99E-16
4.83604011224103E-09,4.87E-09,4.22E-16,5.47E-16,7.99E-16
4.86350840838256E-09,4.89E-09,4.22E-16,5.47E-16,7.99E-16
4.95223234194234E-09,4.91E-09,4.22E-16,5.47E-16,7.99E-16
5.05447547588807E-09,4.90E-09,4.22E-16,5.47E-16,7.99E-16
5.04210201487656E-09,4.87E-09,4.22E-16,5.47E-16,7.99E-16
5.05052819747824E-09,4.85E-09,4.22E-16,5.47E-16,7.99E-16
5.12099445951291E-09,4.85E-09,4.22E-16,5.47E-16,7.99E-16
5.07301962094207E-09,4.86E-09,4.22E-16,5.47E-16,7.99E-16
4.97287067413126E-09,4.87E-09,4.22E-16,5.47E-16,7.99E-16
4.93972486809552E-09,4.90E-09,4.22E-16,5.47E-16,7.99E-16
4.94416211963332E-09,4.92E-09,4.22E-16,5.47E-16,7.99E-16
4.93763762411828E-09,5.00E-09,4.22E-16,5.47E-16,7.99E-16
4.94097165780337E-09,5.09E-09,4.22E-16,5.47E-16,7.99E-16
4.94142339933703E-09,5.15E-09,4.22E-16,5.47E-16,7.99E-16
4.95262228695531E-09,5.15E-09,4.22E-16,5.47E-16,7.99E-16
4.97330911458653E-09,5.16E-09,4.22E-16,5.47E-16,7.99E-16
5.01804856401179E-09,5.10E-09,4.22E-16,5.47E-16,7.99E-16
5.05897331038725E-09,5.01E-09,4.22E-16,5.47E-16,7.99E-16
5.12485532249708E-09,4.99E-09,4.22E-16,5.47E-16,7.99E-16
5.14453864473227E-09,5.01E-09,4.22E-16,5.47E-16,7.99E-16
5.14751447034316E-09,5.05E-09,4.22E-16,5.47E-16,7.99E-16
5.14427610521194E-09,5.09E-09,4.22E-16,5.47E-16,7.99E-16
5.16762940449921E-09,5.11E-09,4.22E-16,5.47E-16,7.99E-16
5.19293449713949E-09,5.10E-09,4.22E-16,5.47E-16,7.99E-16
5.20955710799635E-09,5.10E-09,4.22E-16,5.47E-16,7.99E-16
5.20711375159970E-09,5.13E-09,4.22E-16,5.47E-16,7.99E-16
5.22796535958534E-09,5.18E-09,4.22E-16,5.47E-16,7.99E-16
5.27051269393659E-09,5.25E-09,4.22E-16,5.47E-16,7.99E-16
5.33825245316693E-09,5.29E-09,4.22E-16,5.47E-16,7.99E-16
5.41303156643016E-09,5.29E-09,4.22E-16,5.47E-16,7.99E-16
5.40754132913970E-09,5.26E-09,4.22E-16,5.47E-16,7.99E-16
5.36307623594491E-09,5.26E-09,4.22E-16,5.47E-16,7.99E-16
5.32134458742003E-09,5.30E-09,4.22E-16,5.47E-16,7.99E-16
5.31439265859471E-09,5.32E-09,4.22E-16,5.47E-16,7.99E-16
5.30001825091010E-09,5.33E-09,4.22E-16,5.47E-16,7.99E-16
5.30781270066457E-09,5.33E-09,4.22E-16,5.47E-16,7.99E-16
5.31943779365610E-09,5.33E-09,4.22E-16,5.47E-16,7.99E-16
5.34134307400660E-09,5.32E-09,4.22E-16,5.47E-16,7.99E-16
5.35209673496364E-09,5.33E-09,4.22E-16,5.47E-16,7.99E-16
5.35507273413193E-09,5.34E-09,4.22E-16,5.47E-16,7.99E-16
5.38907763869338E-09,5.32E-09,4.22E-16,5.47E-16,7.99E-16
5.46777837388110E-09,5.27E-09,4.22E-16,5.47E-16,7.99E-16
5.53044574535483E-09,5.27E-09,4.22E-16,5.47E-16,7.99E-16
5.47868484952427E-09,5.29E-09,4.22E-16,5.47E-16,7.99E-16
5.41330473977674E-09,5.39E-09,4.22E-16,5.47E-16,7.99E-16
5.39187939178933E-09,5.50E-09,4.22E-16,5.47E-16,7.99E-16
5.41175100005020E-09,5.55E-09,4.22E-16,5.47E-16,7.99E-16
5.46313130038522E-09,5.54E-09,4.22E-16,5.47E-16,7.99E-16
5.52875503075583E-09,5.57E-09,4.22E-16,5.47E-16,7.99E-16
5.57713451317561E-09,5.60E-09,4.22E-16,5.47E-16,7.99E-16
5.61276272103341E-09,5.54E-09,4.22E-16,5.47E-16,7.99E-16
5.60678855132447E-09,5.49E-09,4.22E-16,5.47E-16,7.99E-16
5.58700870532848E-09,5.50E-09,4.22E-16,5.47E-16,7.99E-16
5.60162130346907E-09,5.55E-09,4.22E-16,5.47E-16,7.99E-16
5.66180316293711E-09,5.58E-09,4.22E-16,5.47E-16,7.99E-16
5.74452073791890E-09,5.59E-09,4.22E-16,5.47E-16,7.99E-16
5.73586292290982E-09,5.61E-09,4.22E-16,5.47E-16,7.99E-16
5.69855145887813E-09,5.69E-09,4.22E-16,5.47E-16,7.99E-16
5.67361079907776E-09,5.79E-09,4.22E-16,5.47E-16,7.99E-16
5.71738792119064E-09,5.81E-09,4.22E-16,5.47E-16,7.99E-16
5.79533002116498E-09,5.78E-09,4.22E-16,5.47E-16,7.99E-16
5.93562671264272E-09,5.78E-09,4.22E-16,5.47E-16,7.99E-16
6.06568473271123E-09,5.80E-09,4.22E-16,5.47E-16,7.99E-16
6.03449812388878E-09,5.85E-09,4.22E-16,5.47E-16,7.99E-16
5.89915939131351E-09,5.87E-09,4.22E-16,5.47E-16,7.99E-16
5.77725323189120E-09,5.86E-09,4.22E-16,5.47E-16,7.99E-16
5.70501108219474E-09,5.79E-09,4.22E-16,5.47E-16,7.99E-16
5.69246596455579E-09,5.70E-09,4.22E-16,5.47E-16,7.99E-16
5.70571927462790E-09,5.65E-09,4.22E-16,5.47E-16,7.99E-16
5.74167647373482E-09,5.63E-09,4.22E-16,5.47E-16,7.99E-16
5.75031288297119E-09,5.68E-09,4.22E-16,5.47E-16,7.99E-16
5.69436717648863E-09,5.86E-09,4.22E-16,5.47E-16,7.99E-16
5.59318716634429E-09,6.04E-09,4.22E-16,5.47E-16,7.99E-16
5.50969767805092E-09,5.86E-09,4.22E-16,5.47E-16,7.99E-16
5.44915478283215E-09,5.69E-09,4.22E-16,5.47E-16,7.99E-16
5.41854370660181E-09,5.61E-09,4.22E-16,5.47E-16,7.99E-16
5.37543106647227E-09,5.55E-09,4.22E-16,5.47E-16,7.99E-16
5.35955493113480E-09,5.48E-09,4.22E-16,5.47E-16,7.99E-16
5.35584868209953E-09,5.48E-09,4.22E-16,5.47E-16,7.99E-16
5.36752104691041E-09,5.48E-09,4.22E-16,5.47E-16,7.99E-16
5.35175231953936E-09,5.46E-09,4.22E-16,5.47E-16,7.99E-16
5.29750670824909E-09,5.39E-09,4.22E-16,5.47E-16,7.99E-16
5.21291876307208E-09,5.32E-09,4.22E-16,5.47E-16,7.99E-16
5.15755577527264E-09,5.29E-09,4.22E-16,5.47E-16,7.99E-16
5.10609671637239E-09,5.28E-09,4.22E-16,5.47E-16,7.99E-16
5.09614278828603E-09,5.25E-09,4.22E-16,5.47E-16,7.99E-16
5.08758013531558E-09,5.19E-09,4.22E-16,5.47E-16,7.99E-16
5.05031650981446E-09,5.11E-09,4.22E-16,5.47E-16,7.99E-16
4.97182033912369E-09,5.07E-09,4.22E-16,5.47E-16,7.99E-16
4.91610346197646E-09,5.11E-09,4.22E-16,5.47E-16,7.99E-16
4.87410833665457E-09,5.19E-09,4.22E-16,5.47E-16,7.99E-16
4.83857236566843E-09,5.11E-09,4.22E-16,5.47E-16,7.99E-16
4.76840191710576E-09,4.95E-09,4.22E-16,5.47E-16,7.99E-16
4.71266850060159E-09,4.84E-09,4.22E-16,5.47E-16,7.99E-16
4.65996844061132E-09,4.79E-09,4.22E-16,5.47E-16,7.99E-16
4.63286969409682E-09,4.76E-09,4.22E-16,5.47E-16,7.99E-16
4.62223033745923E-09,4.72E-09,4.22E-16,5.47E-16,7.99E-16
4.61922114405466E-09,4.68E-09,4.22E-16,5.47E-16,7.99E-16
4.57673829568087E-09,4.64E-09,4.22E-16,5.47E-16,7.99E-16
4.48589405167302E-09,4.62E-09,4.22E-16,5.47E-16,7.99E-16
4.40327138713143E-09,4.59E-09,4.22E-16,5.47E-16,7.99E-16
4.34849380818320E-09,4.52E-09,4.22E-16,5.47E-16,7.99E-16
4.30500886596908E-09,4.41E-09,4.22E-16,5.47E-16,7.99E-16
4.25835767589029E-09,4.32E-09,4.22E-16,5.47E-16,7.99E-16
4.20302229289431E-09,4.28E-09,4.22E-16,5.47E-16,7.99E-16
4.12045434381689E-09,4.26E-09,4.22E-16,5.47E-16,7.99E-16
4.02976994636058E-09,4.21E-09,4.22E-16,5.47E-16,7.99E-16
3.95005149391675E-09,4.12E-09,4.22E-16,5.47E-16,7.99E-16
3.91416143486942E-09,4.02E-09,4.22E-16,5.47E-16,7.99E-16
3.93219307482401E-09,3.96E-09,4.22E-16,5.47E-16,7.99E-16
4.00882079357079E-09,3.94E-09,4.22E-16,5.47E-16,7.99E-16
3.99415776941136E-09,3.96E-09,4.22E-16,5.47E-16,7.99E-16
3.87543063569613E-09,3.94E-09,4.22E-16,5.47E-16,7.99E-16
3.83464702825018E-09,3.89E-09,4.22E-16,5.47E-16,7.99E-16
3.84896137809733E-09,3.83E-09,4.22E-16,5.47E-16,7.99E-16
3.78306826097776E-09,3.81E-09,4.22E-16,5.47E-16,7.99E-16
3.72369808850988E-09,3.79E-09,4.22E-16,5.47E-16,7.99E-16
3.74292828880160E-09,3.76E-09,4.22E-16,5.47E-16,7.99E-16
3.64071254337031E-09,3.68E-09,4.22E-16,5.47E-16,7.99E-16
3.45588209748459E-09,3.58E-09,4.22E-16,5.47E-16,7.99E-16
3.37635229249790E-09,3.50E-09,4.22E-16,5.47E-16,7.99E-16
3.37467742783418E-09,3.43E-09,4.22E-16,5.47E-16,7.99E-16
3.39164662219616E-09,3.39E-09,4.22E-16,5.47E-16,7.99E-16
3.31678220508485E-09,3.40E-09,4.22E-16,5.47E-16,7.99E-16
3.22434171119113E-09,3.48E-09,4.22E-16,5.47E-16,7.99E-16
3.16444063711062E-09,3.40E-09,4.22E-16,5.47E-16,7.99E-16
3.11795314316216E-09,3.26E-09,4.22E-16,5.47E-16,7.99E-16
3.06163440867656E-09,3.21E-09,4.22E-16,5.47E-16,7.99E-16
3.03317946607202E-09,3.21E-09,4.22E-16,5.47E-16,7.99E-16
3.00908126664466E-09,3.18E-09,4.22E-16,5.47E-16,7.99E-16
2.98695772807588E-09,3.13E-09,4.22E-16,5.47E-16,7.99E-16
2.94544146609855E-09,3.10E-09,4.22E-16,5.47E-16,7.99E-16
2.90104391296350E-09,3.06E-09,4.22E-16,5.47E-16,7.99E-16
2.88943440137289E-09,2.99E-09,4.22E-16,5.47E-16,7.99E-16
2.90190129241412E-09,2.93E-09,4.22E-16,5.47E-16,7.99E-16
2.87576831185441E-09,2.88E-09,4.22E-16,5.47E-16,7.99E-16
2.79056072415398E-09,2.85E-09,4.22E-16,5.47E-16,7.99E-16
2.72371547814153E-09,2.82E-09,4.22E-16,5.47E-16,7.99E-16
2.70066932678477E-09,2.79E-09,4.22E-16,5.47E-16,7.99E-16
2.69575469016364E-09,2.75E-09,4.22E-16,5.47E-16,7.99E-16
2.70263326785435E-09,2.72E-09,4.22E-16,5.47E-16,7.99E-16
2.68277019155317E-09,2.70E-09,4.22E-16,5.47E-16,7.99E-16
2.64056419966454E-09,2.72E-09,4.22E-16,5.47E-16,7.99E-16
2.59769962238702E-09,2.73E-09,4.22E-16,5.47E-16,7.99E-16
2.56313100875140E-09,2.70E-09,4.22E-16,5.47E-16,7.99E-16
2.54798429502497E-09,2.65E-09,4.22E-16,5.47E-16,7.99E-16
2.53768361470036E-09,2.61E-09,4.22E-16,5.47E-16,7.99E-16
2.53087494997072E-09,2.61E-09,4.22E-16,5.47E-16,7.99E-16
2.51719043048361E-09,2.59E-09,4.22E-16,5.47E-16,7.99E-16
2.49605561457653E-09,2.53E-09,4.22E-16,5.47E-16,7.99E-16
2.49296944567937E-09,2.48E-09,4.22E-16,5.47E-16,7.99E-16
2.46333513920688E-09,2.45E-09,4.22E-16,5.47E-16,7.99E-16
2.40181856657647E-09,2.44E-09,4.22E-16,5.47E-16,7.99E-16
2.33815607320024E-09,2.44E-09,4.22E-16,5.47E-16,7.99E-16
2.29219288286232E-09,2.41E-09,4.22E-16,5.47E-16,7.99E-16
2.25687598648818E-09,2.36E-09,4.22E-16,5.47E-16,7.99E-16
2.21784902847681E-09,2.31E-09,4.22E-16,5.47E-16,7.99E-16
2.17412730973466E-09,2.27E-09,4.22E-16,5.47E-16,7.99E-16
2.13245604300790E-09,2.24E-09,4.22E-16,5.47E-16,7.99E-16
2.08710340997088E-09,2.20E-09,4.22E-16,5.47E-16,7.99E-16
2.04201855528387E-09,2.17E-09,4.22E-16,5.47E-16,7.99E-16
1.99532089536855E-09,2.16E-09,4.22E-16,5.47E-16,7.99E-16
1.95574298369529E-09,2.11E-09,4.22E-16,5.47E-16,7.99E-16
1.92594290780900E-09,2.05E-09,4.22E-16,5.47E-16,7.99E-16
1.90043095068901E-09,2.00E-09,4.22E-16,5.47E-16,7.99E-16
1.87788877572712E-09,1.98E-09,4.22E-16,5.47E-16,7.99E-16
1.84051294368160E-09,1.95E-09,4.22E-16,5.47E-16,7.99E-16
1.80617914186247E-09,1.91E-09,4.22E-16,5.47E-16,7.99E-16
1.78586781112876E-09,1.88E-09,4.22E-16,5.47E-16,7.99E-16
1.79118669651095E-09,1.87E-09,4.22E-16,5.47E-16,7.99E-16
1.81818418972614E-09,1.86E-09,4.22E-16,5.47E-16,7.99E-16
1.80422050864603E-09,1.81E-09,4.22E-16,5.47E-16,7.99E-16
1.75506424053981E-09,1.75E-09,4.22E-16,5.47E-16,7.99E-16
1.71863813965808E-09,1.72E-09,4.22E-16,5.47E-16,7.99E-16
1.67227362573460E-09,1.69E-09,4.22E-16,5.47E-16,7.99E-16
1.62139308132137E-09,1.68E-09,4.22E-16,5.47E-16,7.99E-16
1.58015400562041E-09,1.67E-09,4.22E-16,5.47E-16,7.99E-16
1.53882853329756E-09,1.64E-09,4.22E-16,5.47E-16,7.99E-16
1.50790542871985E-09,1.61E-09,4.22E-16,5.47E-16,7.99E-16
1.47655489534573E-09,1.57E-09,4.22E-16,5.47E-16,7.99E-16
1.44776087843156E-09,1.53E-09,4.22E-16,5.47E-16,7.99E-16
1.42041420129127E-09,1.52E-09,4.22E-16,5.47E-16,7.99E-16
1.39639479974105E-09,1.53E-09,4.22E-16,5.47E-16,7.99E-16
1.38244382530593E-09,1.54E-09,4.22E-16,5.47E-16,7.99E-16
1.37415291771098E-09,1.46E-09,4.22E-16,5.47E-16,7.99E-16
1.35727230324144E-09,1.40E-09,4.22E-16,5.47E-16,7.99E-16
1.32776936242926E-09,1.36E-09,4.22E-16,5.47E-16,7.99E-16
1.30387662522646E-09,1.34E-09,4.22E-16,5.47E-16,7.99E-16
1.29093100206792E-09,1.33E-09,4.22E-16,5.47E-16,7.99E-16
1.27378951492503E-09,1.33E-09,4.22E-16,5.47E-16,7.99E-16
1.24557345976185E-09,1.31E-09,4.22E-16,5.47E-16,7.99E-16
1.22245240613882E-09,1.29E-09,4.22E-16,5.47E-16,7.99E-16
1.20850235256636E-09,1.27E-09,4.22E-16,5.47E-16,7.99E-16
1.20160322618114E-09,1.26E-09,4.22E-16,5.47E-16,7.99E-16
1.18869581731868E-09,1.24E-09,4.22E-16,5.47E-16,7.99E-16
1.17196092803881E-09,1.22E-09,4.22E-16,5.47E-16,7.99E-16
1.16010999115900E-09,1.21E-09,4.22E-16,5.47E-16,7.99E-16
1.16237283021351E-09,1.21E-09,4.22E-16,5.47E-16,7.99E-16
1.15980499259345E-09,1.19E-09,4.22E-16,5.47E-16,7.99E-16
1.14111664112203E-09,1.16E-09,4.22E-16,5.47E-16,7.99E-16
1.12294714611793E-09,1.13E-09,4.22E-16,5.47E-16,7.99E-16
1.09734222349884E-09,1.12E-09,4.22E-16,5.47E-16,7.99E-16
1.06347418644041E-09,1.11E-09,4.22E-16,5.47E-16,7.99E-16
1.02866648936939E-09,1.09E-09,4.22E-16,5.47E-16,7.99E-16
1.00848714121531E-09,1.07E-09,4.22E-16,5.47E-16,7.99E-16
9.93702415878623E-10,1.04E-09,4.22E-16,5.47E-16,7.99E-16
9.83093869505777E-10,1.02E-09,4.22E-16,5.47E-16,7.99E-16
9.63945635569027E-10,1.01E-09,4.22E-16,5.47E-16,7.99E-16
9.39647561730919E-10,1.00E-09,4.22E-16,5.47E-16,7.99E-16
9.14515514764308E-10,9.88E-10,4.22E-16,5.47E-16,7.99E-16
8.93550303485879E-10,9.60E-10,4.22E-16,5.47E-16,7.99E-16
8.75025734334099E-10,9.39E-10,4.22E-16,5.47E-16,7.99E-16
8.60241802644730E-10,9.35E-10,4.22E-16,5.47E-16,7.99E-16
8.47771783150486E-10,9.33E-10,4.22E-16,5.47E-16,7.99E-16
8.37594755215551E-10,9.04E-10,4.22E-16,5.47E-16,7.99E-16
8.22407345478336E-10,8.73E-10,4.22E-16,5.47E-16,7.99E-16
7.98550367118944E-10,8.61E-10,4.22E-16,5.47E-16,7.99E-16
7.75121989144874E-10,8.47E-10,4.22E-16,5.47E-16,7.99E-16
7.55734869913528E-10,8.17E-10,4.22E-16,5.47E-16,7.99E-16
7.41917200720698E-10,7.86E-10,4.22E-16,5.47E-16,7.99E-16
7.29297735967216E-10,7.68E-10,4.22E-16,5.47E-16,7.99E-16
7.13982400582432E-10,7.56E-10,4.22E-16,5.47E-16,7.99E-16
6.94645240426011E-10,7.47E-10,4.22E-16,5.47E-16,7.99E-16
6.80255983749170E-10,7.34E-10,4.22E-16,5.47E-16,7.99E-16
6.77526423681892E-10,7.13E-10,4.22E-16,5.47E-16,7.99E-16
6.95274579176794E-10,6.92E-10,4.22E-16,5.47E-16,7.99E-16
6.85342911414369E-10,6.76E-10,4.22E-16,5.47E-16,7.99E-16
6.49003699957159E-10,6.64E-10,4.22E-16,5.47E-16,7.99E-16
6.29902038418087E-10,6.52E-10,4.22E-16,5.47E-16,7.99E-16
6.18887061816317E-10,6.43E-10,4.22E-16,5.47E-16,7.99E-16
6.10309127785549E-10,6.35E-10,4.22E-16,5.47E-16,7.99E-16
5.96453074797407E-10,6.29E-10,4.22E-16,5.47E-16,7.99E-16
5.86728008759416E-10,6.16E-10,4.22E-16,5.47E-16,7.99E-16
5.83530044875646E-10,6.01E-10,4.22E-16,5.47E-16,7.99E-16
5.84412107426005E-10,5.91E-10,4.22E-16,5.47E-16,7.99E-16
5.72924409274027E-10,5.86E-10,4.22E-16,5.47E-16,7.99E-16
5.58237664589863E-10,5.82E-10,4.22E-16,5.47E-16,7.99E-16
5.50740248434110E-10,5.74E-10,4.22E-16,5.47E-16,7.99E-16
5.53040668039981E-10,5.63E-10,4.22E-16,5.47E-16,7.99E-16
5.48200451103649E-10,5.62E-10,4.22E-16,5.47E-16,7.99E-16
5.30888362978511E-10,5.72E-10,4.22E-16,5.47E-16,7.99E-16
5.16659556861838E-10,5.68E-10,4.22E-16,5.47E-16,7.99E-16
5.07818197490289E-10,5.46E-10,4.22E-16,5.47E-16,7.99E-16
5.00937376569513E-10,5.33E-10,4.22E-16,5.47E-16,7.99E-16
4.92347389651797E-10,5.22E-10,4.22E-16,5.47E-16,7.99E-16
4.84128720883600E-10,5.09E-10,4.22E-16,5.47E-16,7.99E-16
4.78998620918718E-10,4.99E-10,4.22E-16,5.47E-16,7.99E-16
4.77169630212620E-10,4.92E-10,4.22E-16,5.47E-16,7.99E-16
4.66474072586027E-10,4.84E-10,4.22E-16,5.47E-16,7.99E-16
4.50833013477735E-10,4.75E-10,4.22E-16,5.47E-16,7.99E-16
4.39240891337928E-10,4.63E-10,4.22E-16,5.47E-16,7.99E-16
4.34610056774353E-10,4.52E-10,4.22E-16,5.47E-16,7.99E-16
4.29353750311013E-10,4.43E-10,4.22E-16,5.47E-16,7.99E-16
4.22243423858619E-10,4.36E-10,4.22E-16,5.47E-16,7.99E-16
4.12635202858177E-10,4.29E-10,4.22E-16,5.47E-16,7.99E-16
4.07142008655773E-10,4.21E-10,4.22E-16,5.47E-16,7.99E-16
4.04761473037821E-10,4.13E-10,4.22E-16,5.47E-16,7.99E-16
3.98592406205204E-10,4.06E-10,4.22E-16,5.47E-16,7.99E-16
3.88487383504833E-10,4.00E-10,4.22E-16,5.47E-16,7.99E-16
3.80158356100214E-10,3.96E-10,4.22E-16,5.47E-16,7.99E-16
3.75827763810601E-10,3.91E-10,4.22E-16,5.47E-16,7.99E-16
3.74838341936233E-10,3.85E-10,4.22E-16,5.47E-16,7.99E-16
3.73937603682402E-10,3.79E-10,4.22E-16,5.47E-16,7.99E-16
3.71151864119247E-10,3.75E-10,4.22E-16,5.47E-16,7.99E-16
3.66598628868493E-10,3.70E-10,4.22E-16,5.47E-16,7.99E-16
3.60104943547309E-10,3.63E-10,4.22E-16,5.47E-16,7.99E-16
3.51284586050719E-10,3.56E-10,4.22E-16,5.47E-16,7.99E-16
3.42957425243172E-10,3.52E-10,4.22E-16,5.47E-16,7.99E-16
3.38921908224988E-10,3.49E-10,4.22E-16,5.47E-16,7.99E-16
3.38273371602953E-10,3.50E-10,4.22E-16,5.47E-16,7.99E-16
3.38184432496533E-10,3.47E-10,4.22E-16,5.47E-16,7.99E-16
3.29251620550054E-10,3.40E-10,4.22E-16,5.47E-16,7.99E-16
3.20171761615494E-10,3.34E-10,4.22E-16,5.47E-16,7.99E-16
3.13942751088431E-10,3.35E-10,4.22E-16,5.47E-16,7.99E-16
3.11975816007425E-10,3.32E-10,4.22E-16,5.47E-16,7.99E-16
3.11527095808633E-10,3.24E-10,4.22E-16,5.47E-16,7.99E-16
3.07004177712710E-10,3.16E-10,4.22E-16,5.47E-16,7.99E-16
2.99515221547467E-10,3.12E-10,4.22E-16,5.47E-16,7.99E-16
2.93646663817015E-10,3.08E-10,4.22E-16,5.47E-16,7.99E-16
2.90986434435389E-10,3.03E-10,4.22E-16,5.47E-16,7.99E-16
2.90880334909120E-10,2.97E-10,4.22E-16,5.47E-16,7.99E-16
2.89302410695346E-10,2.93E-10,4.22E-16,5.47E-16,7.99E-16
2.84554935715076E-10,2.90E-10,4.22E-16,5.47E-16,7.99E-16
2.81628268078594E-10,2.87E-10,4.22E-16,5.47E-16,7.99E-16
2.84503081852939E-10,2.83E-10,4.22E-16,5.47E-16,7.99E-16
2.84140875558825E-10,2.81E-10,4.22E-16,5.47E-16,7.99E-16
2.71394318481034E-10,2.78E-10,4.22E-16,5.47E-16,7.99E-16
2.61912418903282E-10,2.73E-10,4.22E-16,5.47E-16,7.99E-16
2.55973424828081E-10,2.66E-10,4.22E-16,5.47E-16,7.99E-16
2.51212067148771E-10,2.62E-10,4.22E-16,5.47E-16,7.99E-16
2.48794506060056E-10,2.62E-10,4.22E-16,5.47E-16,7.99E-16
2.51563742362885E-10,2.63E-10,4.22E-16,5.47E-16,7.99E-16
2.52149170303298E-10,2.58E-10,4.22E-16,5.47E-16,7.99E-16
2.40857755930370E-10,2.51E-10,4.22E-16,5.47E-16,7.99E-16
2.31583200916690E-10,2.46E-10,4.22E-16,5.47E-16,7.99E-16
2.27404882296992E-10,2.43E-10,4.22E-16,5.47E-16,7.99E-16
2.24850044150875E-10,2.40E-10,4.22E-16,5.47E-16,7.99E-16
2.21842925598097E-10,2.41E-10,4.22E-16,5.47E-16,7.99E-16
2.16989294072255E-10,2.37E-10,4.22E-16,5.47E-16,7.99E-16
2.12391469755532E-10,2.26E-10,4.22E-16,5.47E-16,7.99E-16
2.09064624664916E-10,2.18E-10,4.22E-16,5.47E-16,7.99E-16
2.06994564137418E-10,2.15E-10,4.22E-16,5.47E-16,7.99E-16
2.04811354502178E-10,2.16E-10,4.22E-16,5.47E-16,7.99E-16
2.01523226420267E-10,2.17E-10,4.22E-16,5.47E-16,7.99E-16
1.97432326199586E-10,2.12E-10,4.22E-16,5.47E-16,7.99E-16
1.93886894261396E-10,2.04E-10,4.22E-16,5.47E-16,7.99E-16
1.91311548455678E-10,1.99E-10,4.22E-16,5.47E-16,7.99E-16
1.89890328434338E-10,1.98E-10,4.22E-16,5.47E-16,7.99E-16
1.89899756565370E-10,1.99E-10,4.22E-16,5.47E-16,7.99E-16
1.89037549327605E-10,2.00E-10,4.22E-16,5.47E-16,7.99E-16
1.85977382156107E-10,1.94E-10,4.22E-16,5.47E-16,7.99E-16
1.82487555555913E-10,1.90E-10,4.22E-16,5.47E-16,7.99E-16
1.80128997487665E-10,1.89E-10,4.22E-16,5.47E-16,7.99E-16
1.78657054519185E-10,1.87E-10,4.22E-16,5.47E-16,7.99E-16
1.78859006465230E-10,1.84E-10,4.22E-16,5.47E-16,7.99E-16
1.78607550335405E-10,1.81E-10,4.22E-16,5.47E-16,7.99E-16
1.76063340540502E-10,1.79E-10,4.22E-16,5.47E-16,7.99E-16
1.72436183526635E-10,1.77E-10,4.22E-16,5.47E-16,7.99E-16
1.69848758692000E-10,1.75E-10,4.22E-16,5.47E-16,7.99E-16
1.67932420268007E-10,1.73E-10,4.22E-16,5.47E-16,7.99E-16
1.66040521526027E-10,1.72E-10,4.22E-16,5.47E-16,7.99E-16
1.63819809422275E-10,1.70E-10,4.22E-16,5.47E-16,7.99E-16
1.61077808554452E-10,1.69E-10,4.22E-16,5.47E-16,7.99E-16
1.58042669464847E-10,1.66E-10,4.22E-16,5.47E-16,7.99E-16
1.55365321828168E-10,1.63E-10,4.22E-16,5.47E-16,7.99E-16
1.53390770721706E-10,1.60E-10,4.22E-16,5.47E-16,7.99E-16
1.51714158793350E-10,1.58E-10,4.22E-16,5.47E-16,7.99E-16
1.50490645816743E-10,1.56E-10,4.22E-16,5.47E-16,7.99E-16
1.49460618128295E-10,1.54E-10,4.22E-16,5.47E-16,7.99E-16
1.47478665088340E-10,1.52E-10,4.22E-16,5.47E-16,7.99E-16
1.44485417821969E-10,1.50E-10,4.22E-16,5.47E-16,7.99E-16
1.41811928927790E-10,1.48E-10,4.22E-16,5.47E-16,7.99E-16
1.39518836556863E-10,1.45E-10,4.22E-16,5.47E-16,7.99E-16
1.38432813311053E-10,1.43E-10,4.22E-16,5.47E-16,7.99E-16
1.37457331823806E-10,1.41E-10,4.22E-16,5.47E-16,7.99E-16
1.37663896497024E-10,1.40E-10,4.22E-16,5.47E-16,7.99E-16
1.39299408565883E-10,1.38E-10,4.22E-16,5.47E-16,7.99E-16
1.37593386444490E-10,1.37E-10,4.22E-16,5.47E-16,7.99E-16
1.31779092037144E-10,1.36E-10,4.22E-16,5.47E-16,7.99E-16
1.27116242285571E-10,1.33E-10,4.22E-16,5.47E-16,7.99E-16
1.24168610911349E-10,1.31E-10,4.22E-16,5.47E-16,7.99E-16
1.22751889338028E-10,1.29E-10,4.22E-16,5.47E-16,7.99E-16
1.22534533788398E-10,1.27E-10,4.22E-16,5.47E-16,7.99E-16
1.22439433833663E-10,1.24E-10,4.22E-16,5.47E-16,7.99E-16
1.20919049135961E-10,1.22E-10,4.22E-16,5.47E-16,7.99E-16
1.18518716467625E-10,1.20E-10,4.22E-16,5.47E-16,7.99E-16
1.16269360703607E-10,1.19E-10,4.22E-16,5.47E-16,7.99E-16
1.14580672524298E-10,1.20E-10,4.22E-16,5.47E-16,7.99E-16
1.12584871130623E-10,1.20E-10,4.22E-16,5.47E-16,7.99E-16
1.11082776925952E-10,1.18E-10,4.22E-16,5.47E-16,7.99E-16
1.09803943430668E-10,1.17E-10,4.22E-16,5.47E-16,7.99E-16
1.08772841366908E-10,1.18E-10,4.22E-16,5.47E-16,7.99E-16
1.07457459544924E-10,1.16E-10,4.22E-16,5.47E-16,7.99E-16
1.05956123253655E-10,1.11E-10,4.22E-16,5.47E-16,7.99E-16
1.05166583378855E-10,1.08E-10,4.22E-16,5.47E-16,7.99E-16
1.03853069730618E-10,1.06E-10,4.22E-16,5.47E-16,7.99E-16
1.01341762198384E-10,1.04E-10,4.22E-16,5.47E-16,7.99E-16
9.89390418640592E-11,1.02E-10,4.22E-16,5.47E-16,7.99E-16
9.79349200415000E-11,1.01E-10,4.22E-16,5.47E-16,7.99E-16
9.78285258342391E-11,9.92E-11,4.22E-16,5.47E-16,7.99E-16
9.76741617607739E-11,9.79E-11,4.22E-16,5.47E-16,7.99E-16
9.51719940882294E-11,9.69E-11,4.22E-16,5.47E-16,7.99E-16
9.26301656885982E-11,9.59E-11,4.22E-16,5.47E-16,7.99E-16
9.08242193103675E-11,9.49E-11,4.22E-16,5.47E-16,7.99E-16
8.97458142116641E-11,9.39E-11,4.22E-16,5.47E-16,7.99E-16
8.88232339021368E-11,9.25E-11,4.22E-16,5.47E-16,7.99E-16
8.76313947824254E-11,9.09E-11,4.22E-16,5.47E-16,7.99E-16
8.65785790058486E-11,8.95E-11,4.22E-16,5.47E-16,7.99E-16
8.59836331564256E-11,8.85E-11,4.22E-16,5.47E-16,7.99E-16
8.45977474177268E-11,8.74E-11,4.22E-16,5.47E-16,7.99E-16
8.22043250973555E-11,8.52E-11,4.22E-16,5.47E-16,7.99E-16
7.98146231951500E-11,8.34E-11,4.22E-16,5.47E-16,7.99E-16
7.77504831955673E-11,8.23E-11,4.22E-16,5.47E-16,7.99E-16
7.63700281012167E-11,8.29E-11,4.22E-16,5.47E-16,7.99E-16
7.55156974275877E-11,8.18E-11,4.22E-16,5.47E-16,7.99E-16
7.52892766401459E-11,7.81E-11,4.22E-16,5.47E-16,7.99E-16
7.38352214019991E-11,7.50E-11,4.22E-16,5.47E-16,7.99E-16
7.10475044312994E-11,7.32E-11,4.22E-16,5.47E-16,7.99E-16
6.87734227053446E-11,7.20E-11,4.22E-16,5.47E-16,7.99E-16
6.72414131724254E-11,7.10E-11,4.22E-16,5.47E-16,7.99E-16
6.60564177211953E-11,6.99E-11,4.22E-16,5.47E-16,7.99E-16
6.50144353676597E-11,6.90E-11,4.22E-16,5.47E-16,7.99E-16
6.39558156939307E-11,6.79E-11,4.22E-16,5.47E-16,7.99E-16
6.32458039216980E-11,6.68E-11,4.22E-16,5.47E-16,7.99E-16
6.27566260329915E-11,6.54E-11,4.22E-16,5.47E-16,7.99E-16
6.23140067853448E-11,6.43E-11,4.22E-16,5.47E-16,7.99E-16
6.17202757382958E-11,6.35E-11,4.22E-16,5.47E-16,7.99E-16
6.10948008357182E-11,6.30E-11,4.22E-16,5.47E-16,7.99E-16
6.05846342078569E-11,6.27E-11,4.22E-16,5.47E-16,7.99E-16
6.02074293191604E-11,6.25E-11,4.22E-16,5.47E-16,7.99E-16
5.92937067032003E-11,6.17E-11,4.22E-16,5.47E-16,7.99E-16
5.79849109937536E-11,6.03E-11,4.22E-16,5.47E-16,7.99E-16
5.63819298150555E-11,5.88E-11,4.22E-16,5.47E-16,7.99E-16
5.50267082510407E-11,5.77E-11,4.22E-16,5.47E-16,7.99E-16
5.45420006909918E-11,5.66E-11,4.22E-16,5.47E-16,7.99E-16
5.59104041924233E-11,5.57E-11,4.22E-16,5.47E-16,7.99E-16
5.71656587226749E-11,5.51E-11,4.22E-16,5.47E-16,7.99E-16
5.38995929348421E-11,5.45E-11,4.22E-16,5.47E-16,7.99E-16
5.16962688935625E-11,5.38E-11,4.22E-16,5.47E-16,7.99E-16
5.09139061749917E-11,5.27E-11,4.22E-16,5.47E-16,7.99E-16
5.03872008010225E-11,5.15E-11,4.22E-16,5.47E-16,7.99E-16
4.95164587562655E-11,5.06E-11,4.22E-16,5.47E-16,7.99E-16
4.85833793867225E-11,5.01E-11,4.22E-16,5.47E-16,7.99E-16
4.78322272687058E-11,4.99E-11,4.22E-16,5.47E-16,7.99E-16
4.75693622093124E-11,4.99E-11,4.22E-16,5.47E-16,7.99E-16
4.73669968020574E-11,4.96E-11,4.22E-16,5.47E-16,7.99E-16
4.73580866128365E-11,4.98E-11,4.22E-16,5.47E-16,7.99E-16
4.72555748684765E-11,4.99E-11,4.22E-16,5.47E-16,7.99E-16
4.68551462132122E-11,4.91E-11,4.22E-16,5.47E-16,7.99E-16
4.63388811242005E-11,4.84E-11,4.22E-16,5.47E-16,7.99E-16
4.53884638757465E-11,4.83E-11,4.22E-16,5.47E-16,7.99E-16
4.44983438366544E-11,4.79E-11,4.22E-16,5.47E-16,7.99E-16
4.37711384355151E-11,4.68E-11,4.22E-16,5.47E-16,7.99E-16
4.31765148665220E-11,4.59E-11,4.22E-16,5.47E-16,7.99E-16
4.26330468564979E-11,4.53E-11,4.22E-16,5.47E-16,7.99E-16
4.20666180838570E-11,4.44E-11,4.22E-16,5.47E-16,7.99E-16
4.14970551392928E-11,4.35E-11,4.22E-16,5.47E-16,7.99E-16
4.06940160750699E-11,4.26E-11,4.22E-16,5.47E-16,7.99E-16
3.98337373883276E-11,4.21E-11,4.22E-16,5.47E-16,7.99E-16
3.90057288087601E-11,4.15E-11,4.22E-16,5.47E-16,7.99E-16
3.82339579019203E-11,4.10E-11,4.22E-16,5.47E-16,7.99E-16
3.74748144101579E-11,4.00E-11,4.22E-16,5.47E-16,7.99E-16
3.70759799904759E-11,3.91E-11,4.22E-16,5.47E-16,7.99E-16
3.65053671328756E-11,3.82E-11,4.22E-16,5.47E-16,7.99E-16
3.60724141210255E-11,3.75E-11,4.22E-16,5.47E-16,7.99E-16
3.54107910302397E-11,3.68E-11,4.22E-16,5.47E-16,7.99E-16
3.46121175758190E-11,3.64E-11,4.22E-16,5.47E-16,7.99E-16
3.36450967413400E-11,3.62E-11,4.22E-16,5.47E-16,7.99E-16
3.28537904501142E-11,3.60E-11,4.22E-16,5.47E-16,7.99E-16
3.21821940242459E-11,3.48E-11,4.22E-16,5.47E-16,7.99E-16
3.19231827790752E-11,3.36E-11,4.22E-16,5.47E-16,7.99E-16
3.16469904938286E-11,3.28E-11,4.22E-16,5.47E-16,7.99E-16
3.10394386713658E-11,3.25E-11,4.22E-16,5.47E-16,7.99E-16
3.02094888791201E-11,3.23E-11,4.22E-16,5.47E-16,7.99E-16
2.94199092052507E-11,3.16E-11,4.22E-16,5.47E-16,7.99E-16
2.88867781858694E-11,3.06E-11,4.22E-16,5.47E-16,7.99E-16
2.83540127296452E-11,2.99E-11,4.22E-16,5.47E-16,7.99E-16
2.78492688508845E-11,2.94E-11,4.22E-16,5.47E-16,7.99E-16
2.74462620086064E-11,2.91E-11,4.22E-16,5.47E-16,7.99E-16
2.70305400305611E-11,2.89E-11,4.22E-16,5.47E-16,7.99E-16
2.67088076763032E-11,2.84E-11,4.22E-16,5.47E-16,7.99E-16
2.64334289067088E-11,2.77E-11,4.22E-16,5.47E-16,7.99E-16
2.60714244788908E-11,2.72E-11,4.22E-16,5.47E-16,7.99E-16
2.57214074054315E-11,2.67E-11,4.22E-16,5.47E-16,7.99E-16
2.56739229921625E-11,2.64E-11,4.22E-16,5.47E-16,7.99E-16
2.59485405879291E-11,2.61E-11,4.22E-16,5.47E-16,7.99E-16
2.54380107900082E-11,2.57E-11,4.22E-16,5.47E-16,7.99E-16
2.46253858056056E-11,2.52E-11,4.22E-16,5.47E-16,7.99E-16
2.42248156466354E-11,2.47E-11,4.22E-16,5.47E-16,7.99E-16
2.37901506070727E-11,2.42E-11,4.22E-16,5.47E-16,7.99E-16
2.30493022543466E-11,2.37E-11,4.22E-16,5.47E-16,7.99E-16
2.24846106381803E-11,2.34E-11,4.22E-16,5.47E-16,7.99E-16
2.23357463698409E-11,2.33E-11,4.22E-16,5.47E-16,7.99E-16
2.26120990006505E-11,2.30E-11,4.22E-16,5.47E-16,7.99E-16
2.22775016754848E-11,2.28E-11,4.22E-16,5.47E-16,7.99E-16
2.14730133206887E-11,2.25E-11,4.22E-16,5.47E-16,7.99E-16
2.09237322115075E-11,2.26E-11,4.22E-16,5.47E-16,7.99E-16
2.05519288582148E-11,2.20E-11,4.22E-16,5.47E-16,7.99E-16
2.00852875157715E-11,2.11E-11,4.22E-16,5.47E-16,7.99E-16
1.95862760223335E-11,2.04E-11,4.22E-16,5.47E-16,7.99E-16
1.91548785364755E-11,2.00E-11,4.22E-16,5.47E-16,7.99E-16
1.88249853142874E-11,1.97E-11,4.22E-16,5.47E-16,7.99E-16
1.85259818584537E-11,1.97E-11,4.22E-16,5.47E-16,7.99E-16
1.81629713043327E-11,2.00E-11,4.22E-16,5.47E-16,7.99E-16
1.79006629214957E-11,2.00E-11,4.22E-16,5.47E-16,7.99E-16
1.77346275015520E-11,1.92E-11,4.22E-16,5.47E-16,7.99E-16
1.74867936527285E-11,1.85E-11,4.22E-16,5.47E-16,7.99E-16
1.70432037661416E-11,1.82E-11,4.22E-16,5.47E-16,7.99E-16
1.66354128532846E-11,1.79E-11,4.22E-16,5.47E-16,7.99E-16
1.64687667770720E-11,1.74E-11,4.22E-16,5.47E-16,7.99E-16
1.65230296426476E-11,1.69E-11,4.22E-16,5.47E-16,7.99E-16
1.61987118472378E-11,1.66E-11,4.22E-16,5.47E-16,7.99E-16
1.56149698522239E-11,1.64E-11,4.22E-16,5.47E-16,7.99E-16
1.52941014211398E-11,1.61E-11,4.22E-16,5.47E-16,7.99E-16
1.52557851352729E-11,1.58E-11,4.22E-16,5.47E-16,7.99E-16
1.52570550620315E-11,1.54E-11,4.22E-16,5.47E-16,7.99E-16
1.49590941575295E-11,1.51E-11,4.22E-16,5.47E-16,7.99E-16
1.45145761425792E-11,1.50E-11,4.22E-16,5.47E-16,7.99E-16
1.41607577676530E-11,1.49E-11,4.22E-16,5.47E-16,7.99E-16
1.39131460498727E-11,1.49E-11,4.22E-16,5.47E-16,7.99E-16
1.36675663503599E-11,1.47E-11,4.22E-16,5.47E-16,7.99E-16
1.34420526169742E-11,1.42E-11,4.22E-16,5.47E-16,7.99E-16
1.31935768206859E-11,1.39E-11,4.22E-16,5.47E-16,7.99E-16
1.29342122519776E-11,1.36E-11,4.22E-16,5.47E-16,7.99E-16
1.26366371276760E-11,1.34E-11,4.22E-16,5.47E-16,7.99E-16
1.23338714374417E-11,1.32E-11,4.22E-16,5.47E-16,7.99E-16
1.21017011619025E-11,1.29E-11,4.22E-16,5.47E-16,7.99E-16
1.20024899296946E-11,1.25E-11,4.22E-16,5.47E-16,7.99E-16
1.20189315870048E-11,1.22E-11,4.22E-16,5.47E-16,7.99E-16
1.18467398269295E-11,1.20E-11,4.22E-16,5.47E-16,7.99E-16
1.14735155253283E-11,1.18E-11,4.22E-16,5.47E-16,7.99E-16
1.11391063497967E-11,1.16E-11,4.22E-16,5.47E-16,7.99E-16
1.09210471557607E-11,1.15E-11,4.22E-16,5.47E-16,7.99E-16
1.08151100026753E-11,1.14E-11,4.22E-16,5.47E-16,7.99E-16
1.06888156520567E-11,1.12E-11,4.22E-16,5.47E-16,7.99E-16
1.04682472437210E-11,1.11E-11,4.22E-16,5.47E-16,7.99E-16
1.01615369052796E-11,1.09E-11,4.22E-16,5.47E-16,7.99E-16
9.92127151933105E-12,1.07E-11,4.22E-16,5.47E-16,7.99E-16
9.79430569678762E-12,1.05E-11,4.22E-16,5.47E-16,7.99E-16
9.71606802605361E-12,1.02E-11,4.22E-16,5.47E-16,7.99E-16
9.58669417067469E-12,9.91E-12,4.22E-16,5.47E-16,7.99E-16
9.37509772808915E-12,9.72E-12,4.22E-16,5.47E-16,7.99E-16
9.21498241818991E-12,9.59E-12,4.22E-16,5.47E-16,7.99E-16
9.17688123483648E-12,9.46E-12,4.22E-16,5.47E-16,7.99E-16
9.33329045057017E-12,9.32E-12,4.22E-16,5.47E-16,7.99E-16
9.39207466519519E-12,9.15E-12,4.22E-16,5.47E-16,7.99E-16
9.05960116420293E-12,8.99E-12,4.22E-16,5.47E-16,7.99E-16
8.77513996162344E-12,8.89E-12,4.22E-16,5.47E-16,7.99E-16
8.63279691810037E-12,8.81E-12,4.22E-16,5.47E-16,7.99E-16
8.52781550947200E-12,8.75E-12,4.22E-16,5.47E-16,7.99E-16
8.37600026335090E-12,8.67E-12,4.22E-16,5.47E-16,7.99E-16
8.20495858962465E-12,8.59E-12,4.22E-16,5.47E-16,7.99E-16
8.02984464839032E-12,8.54E-12,4.22E-16,5.47E-16,7.99E-16
7.89348368403201E-12,8.48E-12,4.22E-16,5.47E-16,7.99E-16
7.78624629568702E-12,8.30E-12,4.22E-16,5.47E-16,7.99E-16
7.67918406874045E-12,8.09E-12,4.22E-16,5.47E-16,7.99E-16
7.51981367794671E-12,7.89E-12,4.22E-16,5.47E-16,7.99E-16
7.35792651306347E-12,7.75E-12,4.22E-16,5.47E-16,7.99E-16
7.21568434177615E-12,7.70E-12,4.22E-16,5.47E-16,7.99E-16
7.11261108774767E-12,7.89E-12,4.22E-16,5.47E-16,7.99E-16
7.02628311884879E-12,7.80E-12,4.22E-16,5.47E-16,7.99E-16
6.93452377484560E-12,7.32E-12,4.22E-16,5.47E-16,7.99E-16
6.80816623595844E-12,7.01E-12,4.22E-16,5.47E-16,7.99E-16
6.68265814305403E-12,6.86E-12,4.22E-16,5.47E-16,7.99E-16
6.51000895012729E-12,6.78E-12,4.22E-16,5.47E-16,7.99E-16
6.32827656174735E-12,6.74E-12,4.22E-16,5.47E-16,7.99E-16
6.16230173678528E-12,6.63E-12,4.22E-16,5.47E-16,7.99E-16
6.06904791470318E-12,6.46E-12,4.22E-16,5.47E-16,7.99E-16
6.03064635408838E-12,6.28E-12,4.22E-16,5.47E-16,7.99E-16
5.94602619409463E-12,6.15E-12,4.22E-16,5.47E-16,7.99E-16
5.77419374264731E-12,6.07E-12,4.22E-16,5.47E-16,7.99E-16
5.60582861672201E-12,5.97E-12,4.22E-16,5.47E-16,7.99E-16
5.49787979638516E-12,5.85E-12,4.22E-16,5.47E-16,7.99E-16
5.46853273950412E-12,5.76E-12,4.22E-16,5.47E-16,7.99E-16
5.43760849909401E-12,5.70E-12,4.22E-16,5.47E-16,7.99E-16
5.34893370046444E-12,5.59E-12,4.22E-16,5.47E-16,7.99E-16
5.21875071849189E-12,5.44E-12,4.22E-16,5.47E-16,7.99E-16
5.13116985776024E-12,5.34E-12,4.22E-16,5.47E-16,7.99E-16
5.09079681623450E-12,5.34E-12,4.22E-16,5.47E-16,7.99E-16
5.07287324769682E-12,5.37E-12,4.22E-16,5.47E-16,7.99E-16
4.98592388166706E-12,5.31E-12,4.22E-16,5.47E-16,7.99E-16
4.85968242066406E-12,5.20E-12,4.22E-16,5.47E-16,7.99E-16
4.78509481701250E-12,5.10E-12,4.22E-16,5.47E-16,7.99E-16
4.82459407300218E-12,4.97E-12,4.22E-16,5.47E-16,7.99E-16
4.80115599941859E-12,4.80E-12,4.22E-16,5.47E-16,7.99E-16
4.61329430735142E-12,4.67E-12,4.22E-16,5.47E-16,7.99E-16
4.46819422863325E-12,4.60E-12,4.22E-16,5.47E-16,7.99E-16
4.38563338949257E-12,4.57E-12,4.22E-16,5.47E-16,7.99E-16
4.31236107326413E-12,4.54E-12,4.22E-16,5.47E-16,7.99E-16
4.20343238570241E-12,4.48E-12,4.22E-16,5.47E-16,7.99E-16
4.07259337910097E-12,4.35E-12,4.22E-16,5.47E-16,7.99E-16
3.96996168335968E-12,4.24E-12,4.22E-16,5.47E-16,7.99E-16
3.89491749655773E-12,4.15E-12,4.22E-16,5.47E-16,7.99E-16
3.82882905912625E-12,4.11E-12,4.22E-16,5.47E-16,7.99E-16
3.78643944490813E-12,4.07E-12,4.22E-16,5.47E-16,7.99E-16
3.74834790340682E-12,3.97E-12,4.22E-16,5.47E-16,7.99E-16
3.69344552222437E-12,3.86E-12,4.22E-16,5.47E-16,7.99E-16
3.66819577975251E-12,3.79E-12,4.22E-16,5.47E-16,7.99E-16
3.72873848035269E-12,3.74E-12,4.22E-16,5.47E-16,7.99E-16
3.86148157643793E-12,3.73E-12,4.22E-16,5.47E-16,7.99E-16
3.72158619794990E-12,3.75E-12,4.22E-16,5.47E-16,7.99E-16
3.53516577625810E-12,3.74E-12,4.22E-16,5.47E-16,7.99E-16
3.47085727020012E-12,3.66E-12,4.22E-16,5.47E-16,7.99E-16
3.45740825019646E-12,3.56E-12,4.22E-16,5.47E-16,7.99E-16
3.45911626924132E-12,3.51E-12,4.22E-16,5.47E-16,7.99E-16
3.44989906434256E-12,3.47E-12,4.22E-16,5.47E-16,7.99E-16
3.42225858892768E-12,3.45E-12,4.22E-16,5.47E-16,7.99E-16
3.39305164512364E-12,3.44E-12,4.22E-16,5.47E-16,7.99E-16
3.36345163691573E-12,3.47E-12,4.22E-16,5.47E-16,7.99E-16
3.31715212610453E-12,3.47E-12,4.22E-16,5.47E-16,7.99E-16
3.26717942201862E-12,3.42E-12,4.22E-16,5.47E-16,7.99E-16
3.21449223320126E-12,3.33E-12,4.22E-16,5.47E-16,7.99E-16
3.16673741457514E-12,3.26E-12,4.22E-16,5.47E-16,7.99E-16
3.12799305660547E-12,3.22E-12,4.22E-16,5.47E-16,7.99E-16
3.08622383954312E-12,3.24E-12,4.22E-16,5.47E-16,7.99E-16
3.04124344560414E-12,3.33E-12,4.22E-16,5.47E-16,7.99E-16
3.00694726593563E-12,3.26E-12,4.22E-16,5.47E-16,7.99E-16
2.97037866329168E-12,3.11E-12,4.22E-16,5.47E-16,7.99E-16
2.92359444559008E-12,3.03E-12,4.22E-16,5.47E-16,7.99E-16
2.89132819263495E-12,3.01E-12,4.22E-16,5.47E-16,7.99E-16
2.88691864864874E-12,2.97E-12,4.22E-16,5.47E-16,7.99E-16
2.89361307295197E-12,2.92E-12,4.22E-16,5.47E-16,7.99E-16
2.81042395422880E-12,2.87E-12,4.22E-16,5.47E-16,7.99E-16
2.69965770393377E-12,2.82E-12,4.22E-16,5.47E-16,7.99E-16
2.63530989163222E-12,2.78E-12,4.22E-16,5.47E-16,7.99E-16
2.60315020815702E-12,2.75E-12,4.22E-16,5.47E-16,7.99E-16
2.57968329026689E-12,2.70E-12,4.22E-16,5.47E-16,7.99E-16
2.56005516691901E-12,2.65E-12,4.22E-16,5.47E-16,7.99E-16
2.53400820480932E-12,2.61E-12,4.22E-16,5.47E-16,7.99E-16
2.50378620757214E-12,2.57E-12,4.22E-16,5.47E-16,7.99E-16
2.47796918809897E-12,2.53E-12,4.22E-16,5.47E-16,7.99E-16
2.43981221246986E-12,2.50E-12,4.22E-16,5.47E-16,7.99E-16
2.38859871515187E-12,2.47E-12,4.22E-16,5.47E-16,7.99E-16
2.32514937777229E-12,2.44E-12,4.22E-16,5.47E-16,7.99E-16
2.27275423573727E-12,2.41E-12,4.22E-16,5.47E-16,7.99E-16
2.23193455254056E-12,2.37E-12,4.22E-16,5.47E-16,7.99E-16
2.20214428516612E-12,2.33E-12,4.22E-16,5.47E-16,7.99E-16
2.18180311250702E-12,2.28E-12,4.22E-16,5.47E-16,7.99E-16
2.15729370219154E-12,2.23E-12,4.22E-16,5.47E-16,7.99E-16
2.12693451199280E-12,2.20E-12,4.22E-16,5.47E-16,7.99E-16
2.09392202587409E-12,2.21E-12,4.22E-16,5.47E-16,7.99E-16
2.06120366780281E-12,2.22E-12,4.22E-16,5.47E-16,7.99E-16
2.03263354768378E-12,2.15E-12,4.22E-16,5.47E-16,7.99E-16
1.99744457330473E-12,2.08E-12,4.22E-16,5.47E-16,7.99E-16
1.96046848812243E-12,2.04E-12,4.22E-16,5.47E-16,7.99E-16
1.93798987153354E-12,2.02E-12,4.22E-16,5.47E-16,7.99E-16
1.93996550286266E-12,2.01E-12,4.22E-16,5.47E-16,7.99E-16
1.93349248968489E-12,1.98E-12,4.22E-16,5.47E-16,7.99E-16
1.87804753222173E-12,1.93E-12,4.22E-16,5.47E-16,7.99E-16
1.81371400324753E-12,1.89E-12,4.22E-16,5.47E-16,7.99E-16
1.76926815698262E-12,1.87E-12,4.22E-16,5.47E-16,7.99E-16
1.73824900324223E-12,1.86E-12,4.22E-16,5.47E-16,7.99E-16
1.72246651225273E-12,1.83E-12,4.22E-16,5.47E-16,7.99E-16
1.73308292262306E-12,1.80E-12,4.22E-16,5.47E-16,7.99E-16
1.76156639366981E-12,1.76E-12,4.22E-16,5.47E-16,7.99E-16
1.73909681624627E-12,1.73E-12,4.22E-16,5.47E-16,7.99E-16
1.69175814233664E-12,1.73E-12,4.22E-16,5.47E-16,7.99E-16
1.66195466830150E-12,1.73E-12,4.22E-16,5.47E-16,7.99E-16
1.64311153411253E-12,1.70E-12,4.22E-16,5.47E-16,7.99E-16
1.61381581413881E-12,1.65E-12,4.22E-16,5.47E-16,7.99E-16
1.59392690929916E-12,1.62E-12,4.22E-16,5.47E-16,7.99E-16
1.58243772795823E-12,1.62E-12,4.22E-16,5.47E-16,7.99E-16
1.58258730429064E-12,1.64E-12,4.22E-16,5.47E-16,7.99E-16
1.58077978150683E-12,1.66E-12,4.22E-16,5.47E-16,7.99E-16
1.57638686169871E-12,1.65E-12,4.22E-16,5.47E-16,7.99E-16
1.56244678361914E-12,1.61E-12,4.22E-16,5.47E-16,7.99E-16
1.56423315339979E-12,1.59E-12,4.22E-16,5.47E-16,7.99E-16
1.59076223489480E-12,1.57E-12,4.22E-16,5.47E-16,7.99E-16
1.62584802707590E-12,1.55E-12,4.22E-16,5.47E-16,7.99E-16
1.60566521377544E-12,1.55E-12,4.22E-16,5.47E-16,7.99E-16
1.57092655518345E-12,1.56E-12,4.22E-16,5.47E-16,7.99E-16
1.57623340456646E-12,1.60E-12,4.22E-16,5.47E-16,7.99E-16
1.59494329887149E-12,1.65E-12,4.22E-16,5.47E-16,7.99E-16
1.59779714189263E-12,1.62E-12,4.22E-16,5.47E-16,7.99E-16
1.58635730789939E-12,1.60E-12,4.22E-16,5.47E-16,7.99E-16
1.58578934801744E-12,1.60E-12,4.22E-16,5.47E-16,7.99E-16
1.59500566006225E-12,1.59E-12,4.22E-16,5.47E-16,7.99E-16
1.59621594290550E-12,1.58E-12,4.22E-16,5.47E-16,7.99E-16
1.59047880576877E-12,1.58E-12,4.22E-16,5.47E-16,7.99E-16
1.59216340874021E-12,1.58E-12,4.22E-16,5.47E-16,7.99E-16
1.60899787995742E-12,1.59E-12,4.22E-16,5.47E-16,7.99E-16
1.63223546398015E-12,1.59E-12,4.22E-16,5.47E-16,7.99E-16
1.64186783047944E-12,1.60E-12,4.22E-16,5.47E-16,7.99E-16
1.63804098227806E-12,1.62E-12,4.22E-16,5.47E-16,7.99E-16
1.64626698393876E-12,1.64E-12,4.22E-16,5.47E-16,7.99E-16
1.67105612230199E-12,1.64E-12,4.22E-16,5.47E-16,7.99E-16
1.70399971959123E-12,1.64E-12,4.22E-16,5.47E-16,7.99E-16
1.73660320122576E-12,1.64E-12,4.22E-16,5.47E-16,7.99E-16
1.74792510611068E-12,1.66E-12,4.22E-16,5.47E-16,7.99E-16
1.74143641360984E-12,1.69E-12,4.22E-16,5.47E-16,7.99E-16
1.73365595308445E-12,1.71E-12,4.22E-16,5.47E-16,7.99E-16
1.73168695025108E-12,1.74E-12,4.22E-16,5.47E-16,7.99E-16
1.74017490472738E-12,1.75E-12,4.22E-16,5.47E-16,7.99E-16
1.76299468153773E-12,1.74E-12,4.22E-16,5.47E-16,7.99E-16
1.78627394094804E-12,1.73E-12,4.22E-16,5.47E-16,7.99E-16
1.79279943189025E-12,1.73E-12,4.22E-16,5.47E-16,7.99E-16
1.78771014736159E-12,1.74E-12,4.22E-16,5.47E-16,7.99E-16
1.80010191658806E-12,1.75E-12,4.22E-16,5.47E-16,7.99E-16
1.81815068482148E-12,1.78E-12,4.22E-16,5.47E-16,7.99E-16
1.81847659124342E-12,1.80E-12,4.22E-16,5.47E-16,7.99E-16
1.80237662128979E-12,1.80E-12,4.22E-16,5.47E-16,7.99E-16
1.79544751757582E-12,1.79E-12,4.22E-16,5.47E-16,7.99E-16
1.80397499047217E-12,1.79E-12,4.22E-16,5.47E-16,7.99E-16
1.81633917104603E-12,1.80E-12,4.22E-16,5.47E-16,7.99E-16
1.82145850963674E-12,1.81E-12,4.22E-16,5.47E-16,7.99E-16
1.82158302616362E-12,1.81E-12,4.22E-16,5.47E-16,7.99E-16
1.82736139712257E-12,1.80E-12,4.22E-16,5.47E-16,7.99E-16
1.83505034638757E-12,1.80E-12,4.22E-16,5.47E-16,7.99E-16
1.84764225336430E-12,1.80E-12,4.22E-16,5.47E-16,7.99E-16
1.86438015181956E-12,1.82E-12,4.22E-16,5.47E-16,7.99E-16
1.89472206842570E-12,1.85E-12,4.22E-16,5.47E-16,7.99E-16
1.95801412905249E-12,1.86E-12,4.22E-16,5.47E-16,7.99E-16
1.98032991392662E-12,1.86E-12,4.22E-16,5.47E-16,7.99E-16
1.92121993135673E-12,1.87E-12,4.22E-16,5.47E-16,7.99E-16
1.87754160939303E-12,1.88E-12,4.22E-16,5.47E-16,7.99E-16
1.86636046834866E-12,1.89E-12,4.22E-16,5.47E-16,7.99E-16
1.86582766877334E-12,1.89E-12,4.22E-16,5.47E-16,7.99E-16
1.87259580006986E-12,1.89E-12,4.22E-16,5.47E-16,7.99E-16
1.87218517230707E-12,1.90E-12,4.22E-16,5.47E-16,7.99E-16
1.87806278299935E-12,1.90E-12,4.22E-16,5.47E-16,7.99E-16
1.88197058010836E-12,1.90E-12,4.22E-16,5.47E-16,7.99E-16
1.89258048746988E-12,1.89E-12,4.22E-16,5.47E-16,7.99E-16
1.91349337424882E-12,1.92E-12,4.22E-16,5.47E-16,7.99E-16
1.93704789513787E-12,1.96E-12,4.22E-16,5.47E-16,7.99E-16
1.96539390300791E-12,2.01E-12,4.22E-16,5.47E-16,7.99E-16
1.98434075140918E-12,2.02E-12,4.22E-16,5.47E-16,7.99E-16
2.00463116609284E-12,2.02E-12,4.22E-16,5.47E-16,7.99E-16
1.99733284830292E-12,2.00E-12,4.22E-16,5.47E-16,7.99E-16
1.97054615688624E-12,1.97E-12,4.22E-16,5.47E-16,7.99E-16
1.95343333173691E-12,1.96E-12,4.22E-16,5.47E-16,7.99E-16
1.96007228268581E-12,1.97E-12,4.22E-16,5.47E-16,7.99E-16
1.97425669431886E-12,1.98E-12,4.22E-16,5.47E-16,7.99E-16
1.97299856805947E-12,1.99E-12,4.22E-16,5.47E-16,7.99E-16
1.95862377682971E-12,1.99E-12,4.22E-16,5.47E-16,7.99E-16
1.95258285480864E-12,1.97E-12,4.22E-16,5.47E-16,7.99E-16
1.95904800582909E-12,1.95E-12,4.22E-16,5.47E-16,7.99E-16
1.97815703973856E-12,1.95E-12,4.22E-16,5.47E-16,7.99E-16
2.00392366010626E-12,1.96E-12,4.22E-16,5.47E-16,7.99E-16
2.01423390570392E-12,1.98E-12,4.22E-16,5.47E-16,7.99E-16
2.00161815064501E-12,2.04E-12,4.22E-16,5.47E-16,7.99E-16
1.98745742510532E-12,2.07E-12,4.22E-16,5.47E-16,7.99E-16
1.98503887999119E-12,2.02E-12,4.22E-16,5.47E-16,7.99E-16
1.99619181447421E-12,1.98E-12,4.22E-16,5.47E-16,7.99E-16
2.01270768499186E-12,1.98E-12,4.22E-16,5.47E-16,7.99E-16
2.03427057155081E-12,1.99E-12,4.22E-16,5.47E-16,7.99E-16
2.04798829778137E-12,2.00E-12,4.22E-16,5.47E-16,7.99E-16
2.06631605222733E-12,2.02E-12,4.22E-16,5.47E-16,7.99E-16
2.08448105170830E-12,2.05E-12,4.22E-16,5.47E-16,7.99E-16
2.10205807376503E-12,2.09E-12,4.22E-16,5.47E-16,7.99E-16
2.12001206969235E-12,2.13E-12,4.22E-16,5.47E-16,7.99E-16
2.14227254166635E-12,2.13E-12,4.22E-16,5.47E-16,7.99E-16
2.18133696073964E-12,2.11E-12,4.22E-16,5.47E-16,7.99E-16
2.24876141719642E-12,2.11E-12,4.22E-16,5.47E-16,7.99E-16
2.31774702272386E-12,2.13E-12,4.22E-16,5.47E-16,7.99E-16
2.30789491741374E-12,2.18E-12,4.22E-16,5.47E-16,7.99E-16
2.27777730703218E-12,2.22E-12,4.22E-16,5.47E-16,7.99E-16
2.29043360712465E-12,2.25E-12,4.22E-16,5.47E-16,7.99E-16
2.34452542533069E-12,2.26E-12,4.22E-16,5.47E-16,7.99E-16
2.40407192920704E-12,2.31E-12,4.22E-16,5.47E-16,7.99E-16
2.42423419594517E-12,2.34E-12,4.22E-16,5.47E-16,7.99E-16
2.42053149242734E-12,2.35E-12,4.22E-16,5.47E-16,7.99E-16
2.44353588877370E-12,2.34E-12,4.22E-16,5.47E-16,7.99E-16
2.50613423492067E-12,2.37E-12,4.22E-16,5.47E-16,7.99E-16
2.60193232916230E-12,2.40E-12,4.22E-16,5.47E-16,7.99E-16
2.71227344611490E-12,2.43E-12,4.22E-16,5.47E-16,7.99E-16
2.74246314156328E-12,2.47E-12,4.22E-16,5.47E-16,7.99E-16
2.76428088334440E-12,2.52E-12,4.22E-16,5.47E-16,7.99E-16
2.83252433585956E-12,2.60E-12,4.22E-16,5.47E-16,7.99E-16
2.89301584219164E-12,2.70E-12,4.22E-16,5.47E-16,7.99E-16
2.88590758659616E-12,2.77E-12,4.22E-16,5.47E-16,7.99E-16
2.87814326475227E-12,2.79E-12,4.22E-16,5.47E-16,7.99E-16
2.88601768912916E-12,2.80E-12,4.22E-16,5.47E-16,7.99E-16
2.91022984820602E-12,2.83E-12,4.22E-16,5.47E-16,7.99E-16
2.93526487031269E-12,2.87E-12,4.22E-16,5.47E-16,7.99E-16
2.96627590049267E-12,2.92E-12,4.22E-16,5.47E-16,7.99E-16
2.99295597499111E-12,2.97E-12,4.22E-16,5.47E-16,7.99E-16
3.02813581798373E-12,2.99E-12,4.22E-16,5.47E-16,7.99E-16
3.05896945731433E-12,3.00E-12,4.22E-16,5.47E-16,7.99E-16
3.09121179169021E-12,3.02E-12,4.22E-16,5.47E-16,7.99E-16
3.08507388240654E-12,3.05E-12,4.22E-16,5.47E-16,7.99E-16
3.08072823331113E-12,3.08E-12,4.22E-16,5.47E-16,7.99E-16
3.09176287859875E-12,3.10E-12,4.22E-16,5.47E-16,7.99E-16
3.13627764198578E-12,3.12E-12,4.22E-16,5.47E-16,7.99E-16
3.20660130343333E-12,3.15E-12,4.22E-16,5.47E-16,7.99E-16
3.22941792446028E-12,3.22E-12,4.22E-16,5.47E-16,7.99E-16
3.18875216289166E-12,3.30E-12,4.22E-16,5.47E-16,7.99E-16
3.15936127327020E-12,3.29E-12,4.22E-16,5.47E-16,7.99E-16
3.16652695517026E-12,3.22E-12,4.22E-16,5.47E-16,7.99E-16
3.20000979644336E-12,3.18E-12,4.22E-16,5.47E-16,7.99E-16
3.25151980969520E-12,3.18E-12,4.22E-16,5.47E-16,7.99E-16
3.29355694664595E-12,3.21E-12,4.22E-16,5.47E-16,7.99E-16
3.29957683387635E-12,3.25E-12,4.22E-16,5.47E-16,7.99E-16
3.29568941522341E-12,3.30E-12,4.22E-16,5.47E-16,7.99E-16
3.31019023020999E-12,3.30E-12,4.22E-16,5.47E-16,7.99E-16
3.34643352085988E-12,3.29E-12,4.22E-16,5.47E-16,7.99E-16
3.37121047571483E-12,3.29E-12,4.22E-16,5.47E-16,7.99E-16
3.35603596429314E-12,3.31E-12,4.22E-16,5.47E-16,7.99E-16
3.33616123392596E-12,3.34E-12,4.22E-16,5.47E-16,7.99E-16
3.32861772588326E-12,3.37E-12,4.22E-16,5.47E-16,7.99E-16
3.34413963219892E-12,3.39E-12,4.22E-16,5.47E-16,7.99E-16
3.36976563732405E-12,3.39E-12,4.22E-16,5.47E-16,7.99E-16
3.40006690088048E-12,3.39E-12,4.22E-16,5.47E-16,7.99E-16
3.38165396312091E-12,3.37E-12,4.22E-16,5.47E-16,7.99E-16
3.33553438939983E-12,3.36E-12,4.22E-16,5.47E-16,7.99E-16
3.31511185319041E-12,3.34E-12,4.22E-16,5.47E-16,7.99E-16
3.31922198186676E-12,3.32E-12,4.22E-16,5.47E-16,7.99E-16
3.33141361662669E-12,3.31E-12,4.22E-16,5.47E-16,7.99E-16
3.32206305705053E-12,3.30E-12,4.22E-16,5.47E-16,7.99E-16
3.31403989742279E-12,3.29E-12,4.22E-16,5.47E-16,7.99E-16
3.31646886406754E-12,3.30E-12,4.22E-16,5.47E-16,7.99E-16
3.32961546029240E-12,3.30E-12,4.22E-16,5.47E-16,7.99E-16
3.33105704686666E-12,3.29E-12,4.22E-16,5.47E-16,7.99E-16
3.32286097525631E-12,3.27E-12,4.22E-16,5.47E-16,7.99E-16
3.30423843428194E-12,3.25E-12,4.22E-16,5.47E-16,7.99E-16
3.28818832035914E-12,3.25E-12,4.22E-16,5.47E-16,7.99E-16
3.28150515854254E-12,3.26E-12,4.22E-16,5.47E-16,7.99E-16
3.30195325050519E-12,3.30E-12,4.22E-16,5.47E-16,7.99E-16
3.36132037348146E-12,3.35E-12,4.22E-16,5.47E-16,7.99E-16
3.37195434325802E-12,3.37E-12,4.22E-16,5.47E-16,7.99E-16
3.31476132015894E-12,3.35E-12,4.22E-16,5.47E-16,7.99E-16
3.27242430573536E-12,3.31E-12,4.22E-16,5.47E-16,7.99E-16
3.23229646152997E-12,3.24E-12,4.22E-16,5.47E-16,7.99E-16
3.16992321861501E-12,3.18E-12,4.22E-16,5.47E-16,7.99E-16
3.12803935360118E-12,3.14E-12,4.22E-16,5.47E-16,7.99E-16
3.10739674448610E-12,3.12E-12,4.22E-16,5.47E-16,7.99E-16
3.07406338074872E-12,3.10E-12,4.22E-16,5.47E-16,7.99E-16
3.02333896716949E-12,3.10E-12,4.22E-16,5.47E-16,7.99E-16
2.97137078707739E-12,3.08E-12,4.22E-16,5.47E-16,7.99E-16
2.94599519294981E-12,3.05E-12,4.22E-16,5.47E-16,7.99E-16
2.94715879346599E-12,3.01E-12,4.22E-16,5.47E-16,7.99E-16
2.93015505756841E-12,2.96E-12,4.22E-16,5.47E-16,7.99E-16
2.87144488858559E-12,2.90E-12,4.22E-16,5.47E-16,7.99E-16
2.81409996891048E-12,2.86E-12,4.22E-16,5.47E-16,7.99E-16
2.79229028276427E-12,2.84E-12,4.22E-16,5.47E-16,7.99E-16
2.80405086986561E-12,2.87E-12,4.22E-16,5.47E-16,7.99E-16
2.78574347311721E-12,2.97E-12,4.22E-16,5.47E-16,7.99E-16
2.72134195365062E-12,2.93E-12,4.22E-16,5.47E-16,7.99E-16
2.66343432303058E-12,2.78E-12,4.22E-16,5.47E-16,7.99E-16
2.63239492897602E-12,2.71E-12,4.22E-16,5.47E-16,7.99E-16
2.60464825700573E-12,2.68E-12,4.22E-16,5.47E-16,7.99E-16
2.58589653610314E-12,2.65E-12,4.22E-16,5.47E-16,7.99E-16
2.55368606026605E-12,2.62E-12,4.22E-16,5.47E-16,7.99E-16
2.52225171521612E-12,2.60E-12,4.22E-16,5.47E-16,7.99E-16
2.50100567682029E-12,2.58E-12,4.22E-16,5.47E-16,7.99E-16
2.47882475592189E-12,2.53E-12,4.22E-16,5.47E-16,7.99E-16
2.47077183964941E-12,2.48E-12,4.22E-16,5.47E-16,7.99E-16
2.46580210628224E-12,2.45E-12,4.22E-16,5.47E-16,7.99E-16
2.45955187050787E-12,2.46E-12,4.22E-16,5.47E-16,7.99E-16
2.44194373702132E-12,2.48E-12,4.22E-16,5.47E-16,7.99E-16
2.41027701337750E-12,2.47E-12,4.22E-16,5.47E-16,7.99E-16
2.35878188324098E-12,2.41E-12,4.22E-16,5.47E-16,7.99E-16
2.30566549719180E-12,2.38E-12,4.22E-16,5.47E-16,7.99E-16
2.25849073961767E-12,2.37E-12,4.22E-16,5.47E-16,7.99E-16
2.22761879633671E-12,2.33E-12,4.22E-16,5.47E-16,7.99E-16
2.20096654979285E-12,2.28E-12,4.22E-16,5.47E-16,7.99E-16
2.19087246353830E-12,2.24E-12,4.22E-16,5.47E-16,7.99E-16
2.16778601425755E-12,2.23E-12,4.22E-16,5.47E-16,7.99E-16
2.14043590695990E-12,2.24E-12,4.22E-16,5.47E-16,7.99E-16
2.11704071437687E-12,2.24E-12,4.22E-16,5.47E-16,7.99E-16
2.10802053311026E-12,2.21E-12,4.22E-16,5.47E-16,7.99E-16
2.09292074673442E-12,2.17E-12,4.22E-16,5.47E-16,7.99E-16
2.05856372458921E-12,2.14E-12,4.22E-16,5.47E-16,7.99E-16
2.01314910140288E-12,2.11E-12,4.22E-16,5.47E-16,7.99E-16
1.98508232490461E-12,2.08E-12,4.22E-16,5.47E-16,7.99E-16
1.96959962882659E-12,2.05E-12,4.22E-16,5.47E-16,7.99E-16
1.95856328619091E-12,2.02E-12,4.22E-16,5.47E-16,7.99E-16
1.93334977162928E-12,2.00E-12,4.22E-16,5.47E-16,7.99E-16
1.89573456561002E-12,1.97E-12,4.22E-16,5.47E-16,7.99E-16
1.85771845570558E-12,1.96E-12,4.22E-16,5.47E-16,7.99E-16
1.83346067436855E-12,1.95E-12,4.22E-16,5.47E-16,7.99E-16
1.82448678657413E-12,1.95E-12,4.22E-16,5.47E-16,7.99E-16
1.82328705980664E-12,1.93E-12,4.22E-16,5.47E-16,7.99E-16
1.83969440947214E-12,1.90E-12,4.22E-16,5.47E-16,7.99E-16
1.84634150960329E-12,1.87E-12,4.22E-16,5.47E-16,7.99E-16
1.85880882914411E-12,1.84E-12,4.22E-16,5.47E-16,7.99E-16
1.87830212183229E-12,1.82E-12,4.22E-16,5.47E-16,7.99E-16
1.87604294844285E-12,1.81E-12,4.22E-16,5.47E-16,7.99E-16
1.82720238691114E-12,1.81E-12,4.22E-16,5.47E-16,7.99E-16
1.80990279681893E-12,1.83E-12,4.22E-16,5.47E-16,7.99E-16
1.81724694897951E-12,1.82E-12,4.22E-16,5.47E-16,7.99E-16
1.81314881960013E-12,1.79E-12,4.22E-16,5.47E-16,7.99E-16
1.78051285654344E-12,1.76E-12,4.22E-16,5.47E-16,7.99E-16
1.75719285420037E-12,1.75E-12,4.22E-16,5.47E-16,7.99E-16
1.75249840472797E-12,1.75E-12,4.22E-16,5.47E-16,7.99E-16
1.73888222610132E-12,1.76E-12,4.22E-16,5.47E-16,7.99E-16
1.71214169457410E-12,1.75E-12,4.22E-16,5.47E-16,7.99E-16
1.68415999558243E-12,1.74E-12,4.22E-16,5.47E-16,7.99E-16
1.67534246589794E-12,1.72E-12,4.22E-16,5.47E-16,7.99E-16
1.67330635563943E-12,1.70E-12,4.22E-16,5.47E-16,7.99E-16
1.67935266138033E-12,1.68E-12,4.22E-16,5.47E-16,7.99E-16
1.68669527789707E-12,1.67E-12,4.22E-16,5.47E-16,7.99E-16
1.68572846292690E-12,1.67E-12,4.22E-16,5.47E-16,7.99E-16
1.67729812848146E-12,1.72E-12,4.22E-16,5.47E-16,7.99E-16
1.67339053799968E-12,1.78E-12,4.22E-16,5.47E-16,7.99E-16
1.66751398612171E-12,1.72E-12,4.22E-16,5.47E-16,7.99E-16
1.65955901628734E-12,1.67E-12,4.22E-16,5.47E-16,7.99E-16
1.64829707462936E-12,1.66E-12,4.22E-16,5.47E-16,7.99E-16
1.64155996632844E-12,1.67E-12,4.22E-16,5.47E-16,7.99E-16
1.63071420932092E-12,1.68E-12,4.22E-16,5.47E-16,7.99E-16
1.61893782453504E-12,1.67E-12,4.22E-16,5.47E-16,7.99E-16
1.61043879616018E-12,1.66E-12,4.22E-16,5.47E-16,7.99E-16
1.59582706079558E-12,1.66E-12,4.22E-16,5.47E-16,7.99E-16
1.58352529557904E-12,1.67E-12,4.22E-16,5.47E-16,7.99E-16
1.56890219100131E-12,1.66E-12,4.22E-16,5.47E-16,7.99E-16
1.55146197115576E-12,1.65E-12,4.22E-16,5.47E-16,7.99E-16
1.53425615106570E-12,1.65E-12,4.22E-16,5.47E-16,7.99E-16
1.52081274308088E-12,1.62E-12,4.22E-16,5.47E-16,7.99E-16
1.51488567391647E-12,1.58E-12,4.22E-16,5.47E-16,7.99E-16
1.50840013892226E-12,1.55E-12,4.22E-16,5.47E-16,7.99E-16
1.47960585223883E-12,1.52E-12,4.22E-16,5.47E-16,7.99E-16
1.43558434847860E-12,1.50E-12,4.22E-16,5.47E-16,7.99E-16
1.40055661628082E-12,1.48E-12,4.22E-16,5.47E-16,7.99E-16
1.37786325368490E-12,1.46E-12,4.22E-16,5.47E-16,7.99E-16
1.36131108272055E-12,1.45E-12,4.22E-16,5.47E-16,7.99E-16
1.33340683303081E-12,1.42E-12,4.22E-16,5.47E-16,7.99E-16
1.29972465279786E-12,1.38E-12,4.22E-16,5.47E-16,7.99E-16
1.26971996080348E-12,1.34E-12,4.22E-16,5.47E-16,7.99E-16
1.24292459989734E-12,1.30E-12,4.22E-16,5.47E-16,7.99E-16
1.22233415737108E-12,1.28E-12,4.22E-16,5.47E-16,7.99E-16
1.20249919906565E-12,1.26E-12,4.22E-16,5.47E-16,7.99E-16
1.18496910044693E-12,1.25E-12,4.22E-16,5.47E-16,7.99E-16
1.16144265870579E-12,1.24E-12,4.22E-16,5.47E-16,7.99E-16
1.13162111142351E-12,1.21E-12,4.22E-16,5.47E-16,7.99E-16
1.10624871225330E-12,1.18E-12,4.22E-16,5.47E-16,7.99E-16
1.08734980113695E-12,1.15E-12,4.22E-16,5.47E-16,7.99E-16
1.08474486547608E-12,1.13E-12,4.22E-16,5.47E-16,7.99E-16
1.08418671536528E-12,1.11E-12,4.22E-16,5.47E-16,7.99E-16
1.07117338519438E-12,1.09E-12,4.22E-16,5.47E-16,7.99E-16
1.04281841998042E-12,1.07E-12,4.22E-16,5.47E-16,7.99E-16
1.01684365437972E-12,1.05E-12,4.22E-16,5.47E-16,7.99E-16
1.00337652190479E-12,1.04E-12,4.22E-16,5.47E-16,7.99E-16
1.01229152206160E-12,1.03E-12,4.22E-16,5.47E-16,7.99E-16
1.01678077415364E-12,1.01E-12,4.22E-16,5.47E-16,7.99E-16
9.72093062284996E-13,9.87E-13,4.22E-16,5.47E-16,7.99E-16
9.30201173440693E-13,9.68E-13,4.22E-16,5.47E-16,7.99E-16
9.02361769851602E-13,9.54E-13,4.22E-16,5.47E-16,7.99E-16
8.81209860985587E-13,9.40E-13,4.22E-16,5.47E-16,7.99E-16
8.61167516904743E-13,9.23E-13,4.22E-16,5.47E-16,7.99E-16
8.44696213695600E-13,9.03E-13,4.22E-16,5.47E-16,7.99E-16
8.37119980166747E-13,8.86E-13,4.22E-16,5.47E-16,7.99E-16
8.37582525962863E-13,8.70E-13,4.22E-16,5.47E-16,7.99E-16
8.31374294915327E-13,8.57E-13,4.22E-16,5.47E-16,7.99E-16
8.12555997512051E-13,8.46E-13,4.22E-16,5.47E-16,7.99E-16
7.96919853329271E-13,8.30E-13,4.22E-16,5.47E-16,7.99E-16
7.80221235628737E-13,8.11E-13,4.22E-16,5.47E-16,7.99E-16
7.59539979759020E-13,7.97E-13,4.22E-16,5.47E-16,7.99E-16
7.41263340680694E-13,7.96E-13,4.22E-16,5.47E-16,7.99E-16
7.30535047592039E-13,8.07E-13,4.22E-16,5.47E-16,7.99E-16
7.24878086078911E-13,7.93E-13,4.22E-16,5.47E-16,7.99E-16
7.08710071975622E-13,7.57E-13,4.22E-16,5.47E-16,7.99E-16
6.81686488187004E-13,7.32E-13,4.22E-16,5.47E-16,7.99E-16
6.61436100662209E-13,7.14E-13,4.22E-16,5.47E-16,7.99E-16
6.45802045296096E-13,6.96E-13,4.22E-16,5.47E-16,7.99E-16
6.36324374832916E-13,6.81E-13,4.22E-16,5.47E-16,7.99E-16
6.27121235985568E-13,6.67E-13,4.22E-16,5.47E-16,7.99E-16
6.14996715979156E-13,6.54E-13,4.22E-16,5.47E-16,7.99E-16
6.03696913736146E-13,6.41E-13,4.22E-16,5.47E-16,7.99E-16
5.94396031685628E-13,6.26E-13,4.22E-16,5.47E-16,7.99E-16
5.83778572426538E-13,6.10E-13,4.22E-16,5.47E-16,7.99E-16
5.67447054531299E-13,5.95E-13,4.22E-16,5.47E-16,7.99E-16
5.49885141441943E-13,5.84E-13,4.22E-16,5.47E-16,7.99E-16
5.38535426123087E-13,5.78E-13,4.22E-16,5.47E-16,7.99E-16
5.31270698138035E-13,5.67E-13,4.22E-16,5.47E-16,7.99E-16
5.23361343104426E-13,5.54E-13,4.22E-16,5.47E-16,7.99E-16
5.08792054851009E-13,5.39E-13,4.22E-16,5.47E-16,7.99E-16
4.94956866971666E-13,5.33E-13,4.22E-16,5.47E-16,7.99E-16
4.83816886212484E-13,5.30E-13,4.22E-16,5.47E-16,7.99E-16
4.75141202482384E-13,5.16E-13,4.22E-16,5.47E-16,7.99E-16
4.69129371421028E-13,4.98E-13,4.22E-16,5.47E-16,7.99E-16
4.62154280423615E-13,4.86E-13,4.22E-16,5.47E-16,7.99E-16
4.54981156915892E-13,4.80E-13,4.22E-16,5.47E-16,7.99E-16
4.46837659414011E-13,4.76E-13,4.22E-16,5.47E-16,7.99E-16
4.40850497024814E-13,4.68E-13,4.22E-16,5.47E-16,7.99E-16
4.38028008716168E-13,4.56E-13,4.22E-16,5.47E-16,7.99E-16
4.34717189109180E-13,4.48E-13,4.22E-16,5.47E-16,7.99E-16
4.30785013363660E-13,4.42E-13,4.22E-16,5.47E-16,7.99E-16
4.24431513729823E-13,4.40E-13,4.22E-16,5.47E-16,7.99E-16
4.17854030618661E-13,4.39E-13,4.22E-16,5.47E-16,7.99E-16
4.12442689903432E-13,4.35E-13,4.22E-16,5.47E-16,7.99E-16
4.06959235108995E-13,4.29E-13,4.22E-16,5.47E-16,7.99E-16
3.99808429738356E-13,4.23E-13,4.22E-16,5.47E-16,7.99E-16
3.92503450283054E-13,4.20E-13,4.22E-16,5.47E-16,7.99E-16
3.83088457217851E-13,4.16E-13,4.22E-16,5.47E-16,7.99E-16
3.77536922365753E-13,4.08E-13,4.22E-16,5.47E-16,7.99E-16
3.77366070283745E-13,3.99E-13,4.22E-16,5.47E-16,7.99E-16
3.89724648062184E-13,3.94E-13,4.22E-16,5.47E-16,7.99E-16
3.96813629604415E-13,3.93E-13,4.22E-16,5.47E-16,7.99E-16
3.75425163695979E-13,3.91E-13,4.22E-16,5.47E-16,7.99E-16
3.60578987734191E-13,3.84E-13,4.22E-16,5.47E-16,7.99E-16
3.55345673162279E-13,3.75E-13,4.22E-16,5.47E-16,7.99E-16
3.54561794613067E-13,3.68E-13,4.22E-16,5.47E-16,7.99E-16
3.56686789232583E-13,3.65E-13,4.22E-16,5.47E-16,7.99E-16
3.50488533466887E-13,3.60E-13,4.22E-16,5.47E-16,7.99E-16
3.38285038252298E-13,3.56E-13,4.22E-16,5.47E-16,7.99E-16
3.27275743740611E-13,3.51E-13,4.22E-16,5.47E-16,7.99E-16
3.19900523507947E-13,3.43E-13,4.22E-16,5.47E-16,7.99E-16
3.13835248734354E-13,3.34E-13,4.22E-16,5.47E-16,7.99E-16
3.06565119130090E-13,3.27E-13,4.22E-16,5.47E-16,7.99E-16
3.00319750795065E-13,3.22E-13,4.22E-16,5.47E-16,7.99E-16
2.94547253717083E-13,3.20E-13,4.22E-16,5.47E-16,7.99E-16
2.89434104255772E-13,3.17E-13,4.22E-16,5.47E-16,7.99E-16
2.82810791322616E-13,3.09E-13,4.22E-16,5.47E-16,7.99E-16
2.75093115059739E-13,3.00E-13,4.22E-16,5.47E-16,7.99E-16
2.67789615697660E-13,2.93E-13,4.22E-16,5.47E-16,7.99E-16
2.62019769567702E-13,2.87E-13,4.22E-16,5.47E-16,7.99E-16
2.57989926118304E-13,2.79E-13,4.22E-16,5.47E-16,7.99E-16
2.55373817672609E-13,2.74E-13,4.22E-16,5.47E-16,7.99E-16
2.51218523360223E-13,2.74E-13,4.22E-16,5.47E-16,7.99E-16
2.45192573379779E-13,2.73E-13,4.22E-16,5.47E-16,7.99E-16
2.39340793887721E-13,2.65E-13,4.22E-16,5.47E-16,7.99E-16
2.34625813831534E-13,2.60E-13,4.22E-16,5.47E-16,7.99E-16
2.30636220155314E-13,2.57E-13,4.22E-16,5.47E-16,7.99E-16
2.26405073776123E-13,2.47E-13,4.22E-16,5.47E-16,7.99E-16
2.22696222205976E-13,2.36E-13,4.22E-16,5.47E-16,7.99E-16
2.19266331080323E-13,2.29E-13,4.22E-16,5.47E-16,7.99E-16
2.15750337964226E-13,2.24E-13,4.22E-16,5.47E-16,7.99E-16
2.12232989123903E-13,2.20E-13,4.22E-16,5.47E-16,7.99E-16
2.09949897766598E-13,2.16E-13,4.22E-16,5.47E-16,7.99E-16
2.07851847839020E-13,2.13E-13,4.22E-16,5.47E-16,7.99E-16
2.03571702957724E-13,2.10E-13,4.22E-16,5.47E-16,7.99E-16
1.96994004693273E-13,2.07E-13,4.22E-16,5.47E-16,7.99E-16
1.90836070841435E-13,2.03E-13,4.22E-16,5.47E-16,7.99E-16
1.85712325155109E-13,1.98E-13,4.22E-16,5.47E-16,7.99E-16
1.81089692106776E-13,1.94E-13,4.22E-16,5.47E-16,7.99E-16
1.76454663226628E-13,1.89E-13,4.22E-16,5.47E-16,7.99E-16
1.72845478111428E-13,1.85E-13,4.22E-16,5.47E-16,7.99E-16
1.70194531164657E-13,1.81E-13,4.22E-16,5.47E-16,7.99E-16
1.67798408184159E-13,1.77E-13,4.22E-16,5.47E-16,7.99E-16
1.63874800089689E-13,1.73E-13,4.22E-16,5.47E-16,7.99E-16
1.59303394301845E-13,1.70E-13,4.22E-16,5.47E-16,7.99E-16
1.54778936483534E-13,1.67E-13,4.22E-16,5.47E-16,7.99E-16
1.50976139102438E-13,1.65E-13,4.22E-16,5.47E-16,7.99E-16
1.48357600480044E-13,1.63E-13,4.22E-16,5.47E-16,7.99E-16
1.47252381884928E-13,1.59E-13,4.22E-16,5.47E-16,7.99E-16
1.46563873747591E-13,1.55E-13,4.22E-16,5.47E-16,7.99E-16
1.44136251358252E-13,1.51E-13,4.22E-16,5.47E-16,7.99E-16
1.40204655522629E-13,1.47E-13,4.22E-16,5.47E-16,7.99E-16
1.37210690082342E-13,1.44E-13,4.22E-16,5.47E-16,7.99E-16
1.34732608649759E-13,1.42E-13,4.22E-16,5.47E-16,7.99E-16
1.32964496109184E-13,1.40E-13,4.22E-16,5.47E-16,7.99E-16
1.32396405818789E-13,1.37E-13,4.22E-16,5.47E-16,7.99E-16
1.32735366744028E-13,1.34E-13,4.22E-16,5.47E-16,7.99E-16
1.28865111252958E-13,1.31E-13,4.22E-16,5.47E-16,7.99E-16
1.22684498720105E-13,1.28E-13,4.22E-16,5.47E-16,7.99E-16
1.18943655193161E-13,1.26E-13,4.22E-16,5.47E-16,7.99E-16
1.16578905852465E-13,1.23E-13,4.22E-16,5.47E-16,7.99E-16
1.14612936753893E-13,1.20E-13,4.22E-16,5.47E-16,7.99E-16
1.12294385849227E-13,1.17E-13,4.22E-16,5.47E-16,7.99E-16
1.09824338604516E-13,1.15E-13,4.22E-16,5.47E-16,7.99E-16
1.07423384847347E-13,1.14E-13,4.22E-16,5.47E-16,7.99E-16
1.05442383756218E-13,1.12E-13,4.22E-16,5.47E-16,7.99E-16
1.03473064162216E-13,1.08E-13,4.22E-16,5.47E-16,7.99E-16
1.01519713289407E-13,1.05E-13,4.22E-16,5.47E-16,7.99E-16
9.88329061775918E-14,1.03E-13,4.22E-16,5.47E-16,7.99E-16
9.61504963935397E-14,1.01E-13,4.22E-16,5.47E-16,7.99E-16
9.43442014502071E-14,1.01E-13,4.22E-16,5.47E-16,7.99E-16
9.30084228019531E-14,1.01E-13,4.22E-16,5.47E-16,7.99E-16
9.15598412519309E-14,9.78E-14,4.22E-16,5.47E-16,7.99E-16
8.92539728802818E-14,9.44E-14,4.22E-16,5.47E-16,7.99E-16
8.73349144994860E-14,9.35E-14,4.22E-16,5.47E-16,7.99E-16
8.59929650924911E-14,9.40E-14,4.22E-16,5.47E-16,7.99E-16
8.49613452068700E-14,9.27E-14,4.22E-16,5.47E-16,7.99E-16
8.36766512767770E-14,8.96E-14,4.22E-16,5.47E-16,7.99E-16
8.16209712859878E-14,8.72E-14,4.22E-16,5.47E-16,7.99E-16
7.96176152960630E-14,8.54E-14,4.22E-16,5.47E-16,7.99E-16
7.78909287462661E-14,8.33E-14,4.22E-16,5.47E-16,7.99E-16
7.66824880146414E-14,8.12E-14,4.22E-16,5.47E-16,7.99E-16
7.57321780712788E-14,7.93E-14,4.22E-16,5.47E-16,7.99E-16
7.40725154876672E-14,7.80E-14,4.22E-16,5.47E-16,7.99E-16
7.21625910557572E-14,7.67E-14,4.22E-16,5.47E-16,7.99E-16
7.04724867390250E-14,7.60E-14,4.22E-16,5.47E-16,7.99E-16
6.95038829911829E-14,7.46E-14,4.22E-16,5.47E-16,7.99E-16
6.86564581545152E-14,7.28E-14,4.22E-16,5.47E-16,7.99E-16
6.73516595283084E-14,7.13E-14,4.22E-16,5.47E-16,7.99E-16
6.52173174386925E-14,7.03E-14,4.22E-16,5.47E-16,7.99E-16
6.34643423406809E-14,6.98E-14,4.22E-16,5.47E-16,7.99E-16
6.23255243247356E-14,6.87E-14,4.22E-16,5.47E-16,7.99E-16
6.16786238581476E-14,6.67E-14,4.22E-16,5.47E-16,7.99E-16
6.09896996176988E-14,6.47E-14,4.22E-16,5.47E-16,7.99E-16
5.97706544528432E-14,6.32E-14,4.22E-16,5.47E-16,7.99E-16
5.84379564476663E-14,6.18E-14,4.22E-16,5.47E-16,7.99E-16
5.74326377690278E-14,6.06E-14,4.22E-16,5.47E-16,7.99E-16
5.71293834191711E-14,5.94E-14,4.22E-16,5.47E-16,7.99E-16
5.70511445557747E-14,5.87E-14,4.22E-16,5.47E-16,7.99E-16
5.55437175170628E-14,5.83E-14,4.22E-16,5.47E-16,7.99E-16
5.37578628804720E-14,5.78E-14,4.22E-16,5.47E-16,7.99E-16
5.27294476739431E-14,5.67E-14,4.22E-16,5.47E-16,7.99E-16
5.22103045723593E-14,5.57E-14,4.22E-16,5.47E-16,7.99E-16
5.18989471739789E-14,5.53E-14,4.22E-16,5.47E-16,7.99E-16
5.13052301579170E-14,5.46E-14,4.22E-16,5.47E-16,7.99E-16
5.04944842865135E-14,5.32E-14,4.22E-16,5.47E-16,7.99E-16
4.97098557570323E-14,5.21E-14,4.22E-16,5.47E-16,7.99E-16
4.94918730085568E-14,5.14E-14,4.22E-16,5.47E-16,7.99E-16
4.91412959386812E-14,5.08E-14,4.22E-16,5.47E-16,7.99E-16
4.82279562449906E-14,4.98E-14,4.22E-16,5.47E-16,7.99E-16
4.72235492007515E-14,4.86E-14,4.22E-16,5.47E-16,7.99E-16
4.70441872700521E-14,4.77E-14,4.22E-16,5.47E-16,7.99E-16
4.74907612741422E-14,4.70E-14,4.22E-16,5.47E-16,7.99E-16
4.65481528736184E-14,4.64E-14,4.22E-16,5.47E-16,7.99E-16
4.45087070217813E-14,4.59E-14,4.22E-16,5.47E-16,7.99E-16
4.29753971354139E-14,4.53E-14,4.22E-16,5.47E-16,7.99E-16
4.18918250122749E-14,4.46E-14,4.22E-16,5.47E-16,7.99E-16
4.13264644063879E-14,4.39E-14,4.22E-16,5.47E-16,7.99E-16
4.09396208106980E-14,4.30E-14,4.22E-16,5.47E-16,7.99E-16
4.07453774745620E-14,4.21E-14,4.22E-16,5.47E-16,7.99E-16
4.03271168465838E-14,4.14E-14,4.22E-16,5.47E-16,7.99E-16
4.03371183485538E-14,4.09E-14,4.22E-16,5.47E-16,7.99E-16
4.01711223283266E-14,4.05E-14,4.22E-16,5.47E-16,7.99E-16
3.92951587402308E-14,3.97E-14,4.22E-16,5.47E-16,7.99E-16
3.82345702525250E-14,3.90E-14,4.22E-16,5.47E-16,7.99E-16
3.77783866003153E-14,3.86E-14,4.22E-16,5.47E-16,7.99E-16
3.74224779860272E-14,3.87E-14,4.22E-16,5.47E-16,7.99E-16
3.68655856925056E-14,3.87E-14,4.22E-16,5.47E-16,7.99E-16
3.63899486132388E-14,3.81E-14,4.22E-16,5.47E-16,7.99E-16
3.65254756343848E-14,3.77E-14,4.22E-16,5.47E-16,7.99E-16
3.61824979420780E-14,3.80E-14,4.22E-16,5.47E-16,7.99E-16
3.46886752275274E-14,3.74E-14,4.22E-16,5.47E-16,7.99E-16
3.35410474751351E-14,3.63E-14,4.22E-16,5.47E-16,7.99E-16
3.28638332939369E-14,3.57E-14,4.22E-16,5.47E-16,7.99E-16
3.26827064099974E-14,3.52E-14,4.22E-16,5.47E-16,7.99E-16
3.28116529103691E-14,3.42E-14,4.22E-16,5.47E-16,7.99E-16
3.22357400093151E-14,3.32E-14,4.22E-16,5.47E-16,7.99E-16
3.10310426922461E-14,3.25E-14,4.22E-16,5.47E-16,7.99E-16
3.01071771926215E-14,3.20E-14,4.22E-16,5.47E-16,7.99E-16
2.96664964946742E-14,3.16E-14,4.22E-16,5.47E-16,7.99E-16
2.93358030039146E-14,3.10E-14,4.22E-16,5.47E-16,7.99E-16
2.87382689582634E-14,3.03E-14,4.22E-16,5.47E-16,7.99E-16
2.79087702112923E-14,2.97E-14,4.22E-16,5.47E-16,7.99E-16
2.71489827668992E-14,2.93E-14,4.22E-16,5.47E-16,7.99E-16
2.65894015036836E-14,2.88E-14,4.22E-16,5.47E-16,7.99E-16
2.60933105170813E-14,2.80E-14,4.22E-16,5.47E-16,7.99E-16
2.56575826482487E-14,2.71E-14,4.22E-16,5.47E-16,7.99E-16
2.51511222060217E-14,2.66E-14,4.22E-16,5.47E-16,7.99E-16
2.47503534581939E-14,2.63E-14,4.22E-16,5.47E-16,7.99E-16
2.42586532363677E-14,2.61E-14,4.22E-16,5.47E-16,7.99E-16
2.37598474041288E-14,2.55E-14,4.22E-16,5.47E-16,7.99E-16
2.31960634261792E-14,2.47E-14,4.22E-16,5.47E-16,7.99E-16
2.26123690672323E-14,2.41E-14,4.22E-16,5.47E-16,7.99E-16
2.20861838525593E-14,2.37E-14,4.22E-16,5.47E-16,7.99E-16
2.15670378170634E-14,2.36E-14,4.22E-16,5.47E-16,7.99E-16
2.11377155045349E-14,2.31E-14,4.22E-16,5.47E-16,7.99E-16
2.08147461095045E-14,2.25E-14,4.22E-16,5.47E-16,7.99E-16
2.04900110243794E-14,2.22E-14,4.22E-16,5.47E-16,7.99E-16
2.01917350806927E-14,2.20E-14,4.22E-16,5.47E-16,7.99E-16
1.98368258884608E-14,2.15E-14,4.22E-16,5.47E-16,7.99E-16
1.93360359765546E-14,2.09E-14,4.22E-16,5.47E-16,7.99E-16
1.88451252375662E-14,2.04E-14,4.22E-16,5.47E-16,7.99E-16
1.83874859279460E-14,2.01E-14,4.22E-16,5.47E-16,7.99E-16
1.80473140587800E-14,1.98E-14,4.22E-16,5.47E-16,7.99E-16
1.79194370289650E-14,1.93E-14,4.22E-16,5.47E-16,7.99E-16
1.81292713461779E-14,1.88E-14,4.22E-16,5.47E-16,7.99E-16
1.85436049083376E-14,1.83E-14,4.22E-16,5.47E-16,7.99E-16
1.82034265355904E-14,1.79E-14,4.22E-16,5.47E-16,7.99E-16
1.75441776483810E-14,1.77E-14,4.22E-16,5.47E-16,7.99E-16
1.71536565354962E-14,1.76E-14,4.22E-16,5.47E-16,7.99E-16
1.68039619454781E-14,1.74E-14,4.22E-16,5.47E-16,7.99E-16
1.65140613095815E-14,1.71E-14,4.22E-16,5.47E-16,7.99E-16
1.63355271551491E-14,1.68E-14,4.22E-16,5.47E-16,7.99E-16
1.62941381683203E-14,1.66E-14,4.22E-16,5.47E-16,7.99E-16
1.63452317005138E-14,1.65E-14,4.22E-16,5.47E-16,7.99E-16
1.60924512636636E-14,1.64E-14,4.22E-16,5.47E-16,7.99E-16
1.56193564607876E-14,1.61E-14,4.22E-16,5.47E-16,7.99E-16
1.52192828878410E-14,1.57E-14,4.22E-16,5.47E-16,7.99E-16
1.49192363530675E-14,1.54E-14,4.22E-16,5.47E-16,7.99E-16
1.47190611504514E-14,1.51E-14,4.22E-16,5.47E-16,7.99E-16
1.45062915230490E-14,1.50E-14,4.22E-16,5.47E-16,7.99E-16
1.42713502442074E-14,1.48E-14,4.22E-16,5.47E-16,7.99E-16
1.40200477572525E-14,1.48E-14,4.22E-16,5.47E-16,7.99E-16
1.37601589063998E-14,1.49E-14,4.22E-16,5.47E-16,7.99E-16
1.35392877901503E-14,1.49E-14,4.22E-16,5.47E-16,7.99E-16
1.33298647155671E-14,1.45E-14,4.22E-16,5.47E-16,7.99E-16
1.30714800776736E-14,1.40E-14,4.22E-16,5.47E-16,7.99E-16
1.27656463134155E-14,1.37E-14,4.22E-16,5.47E-16,7.99E-16
1.24912736823138E-14,1.35E-14,4.22E-16,5.47E-16,7.99E-16
1.22680114686645E-14,1.33E-14,4.22E-16,5.47E-16,7.99E-16
1.20668322312091E-14,1.30E-14,4.22E-16,5.47E-16,7.99E-16
1.19101404833764E-14,1.27E-14,4.22E-16,5.47E-16,7.99E-16
1.17851430017311E-14,1.24E-14,4.22E-16,5.47E-16,7.99E-16
1.16396655681593E-14,1.22E-14,4.22E-16,5.47E-16,7.99E-16
1.14608467226642E-14,1.21E-14,4.22E-16,5.47E-16,7.99E-16
1.12896940595605E-14,1.20E-14,4.22E-16,5.47E-16,7.99E-16
1.11424789408676E-14,1.20E-14,4.22E-16,5.47E-16,7.99E-16
1.10426545698849E-14,1.18E-14,4.22E-16,5.47E-16,7.99E-16
1.10044880415337E-14,1.15E-14,4.22E-16,5.47E-16,7.99E-16
1.09069263941130E-14,1.13E-14,4.22E-16,5.47E-16,7.99E-16
1.07508402505384E-14,1.12E-14,4.22E-16,5.47E-16,7.99E-16
1.05871327742508E-14,1.10E-14,4.22E-16,5.47E-16,7.99E-16
1.04967963335082E-14,1.09E-14,4.22E-16,5.47E-16,7.99E-16
1.05070674812263E-14,1.08E-14,4.22E-16,5.47E-16,7.99E-16
1.04506818068263E-14,1.07E-14,4.22E-16,5.47E-16,7.99E-16
1.02722079830524E-14,1.06E-14,4.22E-16,5.47E-16,7.99E-16
1.01261122007597E-14,1.04E-14,4.22E-16,5.47E-16,7.99E-16
1.00018591036070E-14,1.02E-14,4.22E-16,5.47E-16,7.99E-16
9.79088897037288E-15,1.01E-14,4.22E-16,5.47E-16,7.99E-16
9.56943523677670E-15,1.01E-14,4.22E-16,5.47E-16,7.99E-16
9.41639256322970E-15,1.01E-14,4.22E-16,5.47E-16,7.99E-16
9.30255384487999E-15,9.83E-15,4.22E-16,5.47E-16,7.99E-16
9.16850425413776E-15,9.66E-15,4.22E-16,5.47E-16,7.99E-16
9.01784232725612E-15,9.56E-15,4.22E-16,5.47E-16,7.99E-16
8.87157551431815E-15,9.50E-15,4.22E-16,5.47E-16,7.99E-16
8.76769077550912E-15,9.30E-15,4.22E-16,5.47E-16,7.99E-16
8.64951537945520E-15,9.06E-15,4.22E-16,5.47E-16,7.99E-16
8.47248029057517E-15,8.90E-15,4.22E-16,5.47E-16,7.99E-16
8.32322483123001E-15,8.77E-15,4.22E-16,5.47E-16,7.99E-16
8.21575035220871E-15,8.70E-15,4.22E-16,5.47E-16,7.99E-16
8.14397671753968E-15,8.55E-15,4.22E-16,5.47E-16,7.99E-16
8.04759259635208E-15,8.35E-15,4.22E-16,5.47E-16,7.99E-16
7.97957302375812E-15,8.19E-15,4.22E-16,5.47E-16,7.99E-16
8.08040807428800E-15,8.03E-15,4.22E-16,5.47E-16,7.99E-16
7.93332936012219E-15,7.92E-15,4.22E-16,5.47E-16,7.99E-16
7.53521416241868E-15,7.79E-15,4.22E-16,5.47E-16,7.99E-16
7.25772092202279E-15,7.75E-15,4.22E-16,5.47E-16,7.99E-16
7.10920853742141E-15,7.68E-15,4.22E-16,5.47E-16,7.99E-16
7.01535358633138E-15,7.54E-15,4.22E-16,5.47E-16,7.99E-16
6.93993887092679E-15,7.32E-15,4.22E-16,5.47E-16,7.99E-16
6.85255727263066E-15,7.16E-15,4.22E-16,5.47E-16,7.99E-16
6.78997407276864E-15,7.08E-15,4.22E-16,5.47E-16,7.99E-16
6.75822833840632E-15,7.07E-15,4.22E-16,5.47E-16,7.99E-16
6.73842239071240E-15,6.99E-15,4.22E-16,5.47E-16,7.99E-16
6.67824959429513E-15,6.85E-15,4.22E-16,5.47E-16,7.99E-16
6.58765767721835E-15,6.72E-15,4.22E-16,5.47E-16,7.99E-16
6.49596250017166E-15,6.69E-15,4.22E-16,5.47E-16,7.99E-16
6.37819872804204E-15,6.68E-15,4.22E-16,5.47E-16,7.99E-16
6.23699429659536E-15,6.61E-15,4.22E-16,5.47E-16,7.99E-16
6.10062070006031E-15,6.55E-15,4.22E-16,5.47E-16,7.99E-16
6.03341374282158E-15,6.48E-15,4.22E-16,5.47E-16,7.99E-16
6.02237561042150E-15,6.47E-15,4.22E-16,5.47E-16,7.99E-16
6.03266642480902E-15,6.30E-15,4.22E-16,5.47E-16,7.99E-16
5.91897702080982E-15,6.20E-15,4.22E-16,5.47E-16,7.99E-16
5.72468977318621E-15,6.24E-15,4.22E-16,5.47E-16,7.99E-16
5.56884724617062E-15,6.24E-15,4.22E-16,5.47E-16,7.99E-16
5.45545136126910E-15,6.02E-15,4.22E-16,5.47E-16,7.99E-16
5.36685158570105E-15,5.82E-15,4.22E-16,5.47E-16,7.99E-16
5.26630802589077E-15,5.64E-15,4.22E-16,5.47E-16,7.99E-16
5.17605921279440E-15,5.50E-15,4.22E-16,5.47E-16,7.99E-16
5.06715200128202E-15,5.36E-15,4.22E-16,5.47E-16,7.99E-16
4.98511953669393E-15,5.24E-15,4.22E-16,5.47E-16,7.99E-16
4.89576312807002E-15,5.15E-15,4.22E-16,5.47E-16,7.99E-16
4.84183369317735E-15,5.08E-15,4.22E-16,5.47E-16,7.99E-16
4.80526438738060E-15,5.02E-15,4.22E-16,5.47E-16,7.99E-16
4.76673653230694E-15,4.95E-15,4.22E-16,5.47E-16,7.99E-16
4.66915383016486E-15,4.88E-15,4.22E-16,5.47E-16,7.99E-16
4.56468171844648E-15,4.79E-15,4.22E-16,5.47E-16,7.99E-16
4.48882823694389E-15,4.72E-15,4.22E-16,5.47E-16,7.99E-16
4.45706899151156E-15,4.67E-15,4.22E-16,5.47E-16,7.99E-16
4.44195446896147E-15,4.64E-15,4.22E-16,5.47E-16,7.99E-16
4.40861536321887E-15,4.62E-15,4.22E-16,5.47E-16,7.99E-16
4.33709061864546E-15,4.53E-15,4.22E-16,5.47E-16,7.99E-16
4.26086342652375E-15,4.43E-15,4.22E-16,5.47E-16,7.99E-16
4.20397041465434E-15,4.36E-15,4.22E-16,5.47E-16,7.99E-16
4.14329350221753E-15,4.32E-15,4.22E-16,5.47E-16,7.99E-16
4.07220728450075E-15,4.30E-15,4.22E-16,5.47E-16,7.99E-16
3.99873861360386E-15,4.28E-15,4.22E-16,5.47E-16,7.99E-16
3.94238699527595E-15,4.25E-15,4.22E-16,5.47E-16,7.99E-16
3.89094408725120E-15,4.21E-15,4.22E-16,5.47E-16,7.99E-16
3.85303184656136E-15,4.15E-15,4.22E-16,5.47E-16,7.99E-16
3.79249490572351E-15,4.06E-15,4.22E-16,5.47E-16,7.99E-16
3.70490429022456E-15,3.95E-15,4.22E-16,5.47E-16,7.99E-16
3.62010539125680E-15,3.86E-15,4.22E-16,5.47E-16,7.99E-16
3.58517449879429E-15,3.80E-15,4.22E-16,5.47E-16,7.99E-16
3.56324782133415E-15,3.74E-15,4.22E-16,5.47E-16,7.99E-16
3.49992934611127E-15,3.70E-15,4.22E-16,5.47E-16,7.99E-16
3.45623325896358E-15,3.59E-15,4.22E-16,5.47E-16,7.99E-16
3.45230071779272E-15,3.51E-15,4.22E-16,5.47E-16,7.99E-16
3.33713400846815E-15,3.41E-15,4.22E-16,5.47E-16,7.99E-16
3.18653801230637E-15,3.34E-15,4.22E-16,5.47E-16,7.99E-16
3.09459062563935E-15,3.27E-15,4.22E-16,5.47E-16,7.99E-16
3.04125373086313E-15,3.23E-15,4.22E-16,5.47E-16,7.99E-16
3.01630188820904E-15,3.20E-15,4.22E-16,5.47E-16,7.99E-16
3.02370544402882E-15,3.18E-15,4.22E-16,5.47E-16,7.99E-16
2.97082860445660E-15,3.11E-15,4.22E-16,5.47E-16,7.99E-16
2.86106121031669E-15,3.02E-15,4.22E-16,5.47E-16,7.99E-16
2.77220631892557E-15,2.94E-15,4.22E-16,5.47E-16,7.99E-16
2.72671780149265E-15,2.92E-15,4.22E-16,5.47E-16,7.99E-16
2.70303716859257E-15,2.89E-15,4.22E-16,5.47E-16,7.99E-16
2.65388174666583E-15,2.82E-15,4.22E-16,5.47E-16,7.99E-16
2.59142049183234E-15,2.74E-15,4.22E-16,5.47E-16,7.99E-16
2.52852717648732E-15,2.67E-15,4.22E-16,5.47E-16,7.99E-16
2.48488119252616E-15,2.63E-15,4.22E-16,5.47E-16,7.99E-16
2.46165494748297E-15,2.66E-15,4.22E-16,5.47E-16,7.99E-16
2.43214045826536E-15,2.70E-15,4.22E-16,5.47E-16,7.99E-16
2.37174663990239E-15,2.66E-15,4.22E-16,5.47E-16,7.99E-16
2.31170146551687E-15,2.52E-15,4.22E-16,5.47E-16,7.99E-16
2.29183236150763E-15,2.45E-15,4.22E-16,5.47E-16,7.99E-16
2.28001904907226E-15,2.37E-15,4.22E-16,5.47E-16,7.99E-16
2.21218394805618E-15,2.32E-15,4.22E-16,5.47E-16,7.99E-16
2.14240455236611E-15,2.27E-15,4.22E-16,5.47E-16,7.99E-16
2.10502450627551E-15,2.25E-15,4.22E-16,5.47E-16,7.99E-16
2.07998012329021E-15,2.22E-15,4.22E-16,5.47E-16,7.99E-16
2.03338768599637E-15,2.17E-15,4.22E-16,5.47E-16,7.99E-16
1.98921597309675E-15,2.15E-15,4.22E-16,5.47E-16,7.99E-16
1.96472028676817E-15,2.12E-15,4.22E-16,5.47E-16,7.99E-16
1.94609452019570E-15,2.09E-15,4.22E-16,5.47E-16,7.99E-16
1.90005335308385E-15,2.03E-15,4.22E-16,5.47E-16,7.99E-16
1.84266094002702E-15,2.01E-15,4.22E-16,5.47E-16,7.99E-16
1.79683419242477E-15,1.98E-15,4.22E-16,5.47E-16,7.99E-16
1.77457090706189E-15,1.96E-15,4.22E-16,5.47E-16,7.99E-16
1.75852351017011E-15,1.89E-15,4.22E-16,5.47E-16,7.99E-16
1.72735093584779E-15,1.85E-15,4.22E-16,5.47E-16,7.99E-16
1.67884445958494E-15,1.81E-15,4.22E-16,5.47E-16,7.99E-16
1.64149297139878E-15,1.78E-15,4.22E-16,5.47E-16,7.99E-16
1.61720319912884E-15,1.75E-15,4.22E-16,5.47E-16,7.99E-16
1.60347500825260E-15,1.73E-15,4.22E-16,5.47E-16,7.99E-16
1.58062317866215E-15,1.72E-15,4.22E-16,5.47E-16,7.99E-16
1.54346144201611E-15,1.71E-15,4.22E-16,5.47E-16,7.99E-16
1.50521617215311E-15,1.67E-15,4.22E-16,5.47E-16,7.99E-16
1.47227348880063E-15,1.64E-15,4.22E-16,5.47E-16,7.99E-16
1.44050615929181E-15,1.59E-15,4.22E-16,5.47E-16,7.99E-16
1.41730751323885E-15,1.58E-15,4.22E-16,5.47E-16,7.99E-16
1.40108381136662E-15,1.53E-15,4.22E-16,5.47E-16,7.99E-16
1.38264968765639E-15,1.53E-15,4.22E-16,5.47E-16,7.99E-16
1.36765478581622E-15,1.49E-15,4.22E-16,5.47E-16,7.99E-16
1.34444607689261E-15,1.50E-15,4.22E-16,5.47E-16,7.99E-16
1.32643072020663E-15,1.45E-15,4.22E-16,5.47E-16,7.99E-16
1.31272106664019E-15,1.46E-15,4.22E-16,5.47E-16,7.99E-16
1.30374457564182E-15,1.40E-15,4.22E-16,5.47E-16,7.99E-16
1.29594930456331E-15,1.39E-15,4.22E-16,5.47E-16,7.99E-16
1.29355949548795E-15,1.36E-15,4.22E-16,5.47E-16,7.99E-16
1.31525341110834E-15,1.36E-15,4.22E-16,5.47E-16,7.99E-16
1.34791785926802E-15,1.36E-15,4.22E-16,5.47E-16,7.99E-16
1.31386083892408E-15,1.34E-15,4.22E-16,5.47E-16,7.99E-16
1.26166268567737E-15,1.35E-15,4.22E-16,5.47E-16,7.99E-16
1.23646452624602E-15,1.32E-15,4.22E-16,5.47E-16,7.99E-16
1.22220692561576E-15,1.32E-15,4.22E-16,5.47E-16,7.99E-16
1.20469218704026E-15,1.30E-15,4.22E-16,5.47E-16,7.99E-16
1.18582928746928E-15,1.30E-15,4.22E-16,5.47E-16,7.99E-16
1.16643563491522E-15,1.27E-15,4.22E-16,5.47E-16,7.99E-16
1.14716636883014E-15,1.25E-15,4.22E-16,5.47E-16,7.99E-16
1.12591550468436E-15,1.23E-15,4.22E-16,5.47E-16,7.99E-16
1.10489171754579E-15,1.22E-15,4.22E-16,5.47E-16,7.99E-16
1.08394929625633E-15,1.20E-15,4.22E-16,5.47E-16,7.99E-16
1.06741137151103E-15,1.18E-15,4.22E-16,5.47E-16,7.99E-16
1.04598286862081E-15,1.15E-15,4.22E-16,5.47E-16,7.99E-16
1.02277578898645E-15,1.14E-15,4.22E-16,5.47E-16,7.99E-16
9.95878791312300E-16,1.13E-15,4.22E-16,5.47E-16,7.99E-16
9.74860542846596E-16,1.12E-15,4.22E-16,5.47E-16,7.99E-16
9.65533877825250E-16,1.11E-15,4.22E-16,5.47E-16,7.99E-16
9.64699265546331E-16,1.08E-15,4.22E-16,5.47E-16,7.99E-16
9.58761711793141E-16,1.12E-15,4.22E-16,5.47E-16,7.99E-16
9.38727394327124E-16,1.07E-15,4.22E-16,5.47E-16,7.99E-16
9.17456826193313E-16,1.04E-15,4.22E-16,5.47E-16,7.99E-16
9.02745786236097E-16,1.02E-15,4.22E-16,5.47E-16,7.99E-16
8.79672615636015E-16,1.01E-15,4.22E-16,5.47E-16,7.99E-16
8.51749395882269E-16,1.00E-15,4.22E-16,5.47E-16,7.99E-16
8.27530839749002E-16,9.65E-16,4.22E-16,5.47E-16,7.99E-16
8.11003952899456E-16,9.46E-16,4.22E-16,5.47E-16,7.99E-16
7.98369832544093E-16,9.27E-16,4.22E-16,5.47E-16,7.99E-16
7.78158319173030E-16,9.15E-16,4.22E-16,5.47E-16,7.99E-16
7.53585022214001E-16,8.98E-16,4.22E-16,5.47E-16,7.99E-16
7.29733438131713E-16,8.77E-16,4.22E-16,5.47E-16,7.99E-16
7.14077677023359E-16,8.55E-16,4.22E-16,5.47E-16,7.99E-16
7.00175090070443E-16,8.35E-16,4.22E-16,5.47E-16,7.99E-16
6.89267434731259E-16,8.21E-16,4.22E-16,5.47E-16,7.99E-16
6.77434720710510E-16,8.09E-16,4.22E-16,5.47E-16,7.99E-16
6.60832829521143E-16,8.02E-16,4.22E-16,5.47E-16,7.99E-16
6.42126258844881E-16,7.92E-16,4.22E-16,5.47E-16,7.99E-16
6.24217421065389E-16,7.82E-16,4.22E-16,5.47E-16,7.99E-16
6.12137097333972E-16,7.65E-16,4.22E-16,5.47E-16,7.99E-16
6.05008342597277E-16,7.52E-16,4.22E-16,5.47E-16,7.99E-16
6.03256772161222E-16,7.36E-16,4.22E-16,5.47E-16,7.99E-16
5.99072206021092E-16,7.25E-16,4.22E-16,5.47E-16,7.99E-16
5.83010315976506E-16,7.06E-16,4.22E-16,5.47E-16,7.99E-16
5.65111681380090E-16,7.01E-16,4.22E-16,5.47E-16,7.99E-16
5.50969374828806E-16,6.83E-16,4.22E-16,5.47E-16,7.99E-16
5.44339756135946E-16,6.82E-16,4.22E-16,5.47E-16,7.99E-16
5.44793372280903E-16,6.68E-16,4.22E-16,5.47E-16,7.99E-16
5.39645970775724E-16,6.69E-16,4.22E-16,5.47E-16,7.99E-16
5.26444029769758E-16,6.55E-16,4.22E-16,5.47E-16,7.99E-16
5.12698984897028E-16,6.48E-16,4.22E-16,5.47E-16,7.99E-16
5.03407737083629E-16,6.38E-16,4.22E-16,5.47E-16,7.99E-16
4.91715583662573E-16,6.32E-16,4.22E-16,5.47E-16,7.99E-16
4.79156058270468E-16,6.33E-16,4.22E-16,5.47E-16,7.99E-16
4.68742357813825E-16,6.28E-16,4.22E-16,5.47E-16,7.99E-16
4.59270293538892E-16,6.22E-16,4.22E-16,5.47E-16,7.99E-16
4.55378798059540E-16,6.04E-16,4.22E-16,5.47E-16,7.99E-16
4.58994483527022E-16,5.91E-16,4.22E-16,5.47E-16,7.99E-16
4.56467234037574E-16,5.81E-16,4.22E-16,5.47E-16,7.99E-16
4.34804056857730E-16,5.81E-16,4.22E-16,5.47E-16,7.99E-16
4.16882262923014E-16,5.72E-16,4.22E-16,5.47E-16,7.99E-16
4.06177210221243E-16,5.90E-16,4.22E-16,5.47E-16,7.99E-16
3.99338434021811E-16,5.60E-16,4.22E-16,5.47E-16,7.99E-16
3.94692788489698E-16,5.71E-16,4.22E-16,5.47E-16,7.99E-16
3.91601492687753E-16,5.47E-16,4.22E-16,5.47E-16,7.99E-16
3.86186312793583E-16,5.53E-16,4.22E-16,5.47E-16,7.99E-16
3.77869590375291E-16,5.37E-16,4.22E-16,5.47E-16,7.99E-16
3.71333013084259E-16,5.36E-16,4.22E-16,5.47E-16,7.99E-16
3.64507459784878E-16,5.29E-16,4.22E-16,5.47E-16,7.99E-16
3.54844137493665E-16,5.28E-16,4.22E-16,5.47E-16,7.99E-16
3.45890682586931E-16,5.18E-16,4.22E-16,5.47E-16,7.99E-16
3.40424620905167E-16,5.18E-16,4.22E-16,5.47E-16,7.99E-16
3.38883027651800E-16,5.08E-16,4.22E-16,5.47E-16,7.99E-16
3.37009675188498E-16,5.18E-16,4.22E-16,5.47E-16,7.99E-16
3.30297369718829E-16,5.10E-16,4.22E-16,5.47E-16,7.99E-16
3.21458255578773E-16,5.19E-16,4.22E-16,5.47E-16,7.99E-16
3.15650961320014E-16,4.98E-16,4.22E-16,5.47E-16,7.99E-16
3.11654885933133E-16,4.98E-16,4.22E-16,5.47E-16,7.99E-16
3.08751033371662E-16,4.87E-16,4.22E-16,5.47E-16,7.99E-16
3.03834682743600E-16,4.87E-16,4.22E-16,5.47E-16,7.99E-16
2.99695408999304E-16,4.80E-16,4.22E-16,5.47E-16,7.99E-16
2.95332760332166E-16,4.85E-16,4.22E-16,5.47E-16,7.99E-16
2.91698608011630E-16,4.79E-16,4.22E-16,5.47E-16,7.99E-16
2.86178010891715E-16,4.84E-16,4.22E-16,5.47E-16,7.99E-16
2.80293572690107E-16,4.73E-16,4.22E-16,5.47E-16,7.99E-16
2.74948058387028E-16,4.74E-16,4.22E-16,5.47E-16,7.99E-16
2.71398622305827E-16,4.67E-16,4.22E-16,5.47E-16,7.99E-16
2.67545713695638E-16,4.68E-16,4.22E-16,5.47E-16,7.99E-16
2.64056651501376E-16,4.60E-16,4.22E-16,5.47E-16,7.99E-16
2.58990437795744E-16,4.61E-16,4.22E-16,5.47E-16,7.99E-16
2.53601075346882E-16,4.55E-16,4.22E-16,5.47E-16,7.99E-16
2.48443298860537E-16,4.58E-16,4.22E-16,5.47E-16,7.99E-16
2.44184115666268E-16,4.51E-16,4.22E-16,5.47E-16,7.99E-16
2.41257148380688E-16,4.55E-16,4.22E-16,5.47E-16,7.99E-16
2.38316696318585E-16,4.48E-16,4.22E-16,5.47E-16,7.99E-16
2.34585635737502E-16,4.46E-16,4.22E-16,5.47E-16,7.99E-16
2.31337965287388E-16,4.47E-16,4.22E-16,5.47E-16,7.99E-16
2.27298945376671E-16,4.38E-16,4.22E-16,5.47E-16,7.99E-16
2.23898177366739E-16,4.50E-16,4.22E-16,5.47E-16,7.99E-16
2.19936414061993E-16,4.32E-16,4.22E-16,5.47E-16,7.99E-16
2.15883029193742E-16,4.47E-16,4.22E-16,5.47E-16,7.99E-16
2.12604370318330E-16,4.28E-16,4.22E-16,5.47E-16,7.99E-16
2.09875670644191E-16,4.37E-16,4.22E-16,5.47E-16,7.99E-16
2.07940874510925E-16,4.28E-16,4.22E-16,5.47E-16,7.99E-16
2.05763033115649E-16,4.31E-16,4.22E-16,5.47E-16,7.99E-16
2.03115768230441E-16,4.27E-16,4.22E-16,5.47E-16,7.99E-16
2.01092709990297E-16,4.25E-16,4.22E-16,5.47E-16,7.99E-16
1.99295565725074E-16,4.23E-16,4.22E-16,5.47E-16,7.99E-16
1.98551572358926E-16,4.20E-16,4.22E-16,5.47E-16,7.99E-16
1.97564535146139E-16,4.23E-16,4.22E-16,5.47E-16,7.99E-16
1.92857934348528E-16,4.17E-16,4.22E-16,5.47E-16,7.99E-16
1.86167508094574E-16,4.20E-16,4.22E-16,5.47E-16,7.99E-16
1.80128581102809E-16,4.13E-16,4.22E-16,5.47E-16,7.99E-16
1.75368834772220E-16,4.15E-16,4.22E-16,5.47E-16,7.99E-16
1.71342908541057E-16,4.10E-16,4.22E-16,5.47E-16,7.99E-16
1.68720622091157E-16,4.11E-16,4.22E-16,5.47E-16,7.99E-16
1.66189283566334E-16,4.09E-16,4.22E-16,5.47E-16,7.99E-16
1.63370320981939E-16,4.07E-16,4.22E-16,5.47E-16,7.99E-16
1.57274167402830E-16,4.06E-16,4.22E-16,5.47E-16,7.99E-16
1.51907110860523E-16,4.04E-16,4.22E-16,5.47E-16,7.99E-16
1.47102765322957E-16,4.03E-16,4.22E-16,5.47E-16,7.99E-16
1.43360758383186E-16,4.03E-16,4.22E-16,5.47E-16,7.99E-16
1.39970826081102E-16,4.00E-16,4.22E-16,5.47E-16,7.99E-16
1.37061957148126E-16,4.01E-16,4.22E-16,5.47E-16,7.99E-16
1.34398943286869E-16,3.96E-16,4.22E-16,5.47E-16,7.99E-16
1.31785026037712E-16,3.98E-16,4.22E-16,5.47E-16,7.99E-16
1.29630090751699E-16,3.94E-16,4.22E-16,5.47E-16,7.99E-16
1.27641916524219E-16,3.94E-16,4.22E-16,5.47E-16,7.99E-16
1.25257986546777E-16,3.95E-16,4.22E-16,5.47E-16,7.99E-16
1.22432721869459E-16,3.90E-16,4.22E-16,5.47E-16,7.99E-16
1.18795020988150E-16,3.98E-16,4.22E-16,5.47E-16,7.99E-16
1.14786860506150E-16,3.87E-16,4.22E-16,5.47E-16,7.99E-16
1.11849840696222E-16,3.91E-16,4.22E-16,5.47E-16,7.99E-16
1.10345233011938E-16,3.87E-16,4.22E-16,5.47E-16,7.99E-16
1.10307665174762E-16,3.87E-16,4.22E-16,5.47E-16,7.99E-16
1.08694745342251E-16,3.87E-16,4.22E-16,5.47E-16,7.99E-16
1.05817160004411E-16,3.85E-16,4.22E-16,5.47E-16,7.99E-16
1.04144802925589E-16,3.86E-16,4.22E-16,5.47E-16,7.99E-16
1.03093007378750E-16,3.84E-16,4.22E-16,5.47E-16,7.99E-16
1.00614732454411E-16,3.85E-16,4.22E-16,5.47E-16,7.99E-16
9.71463110340166E-17,3.83E-16,4.22E-16,5.47E-16,7.99E-16
9.48360468117910E-17,3.84E-16,4.22E-16,5.47E-16,7.99E-16
9.31583159011310E-17,3.81E-16,4.22E-16,5.47E-16,7.99E-16
9.20450341050319E-17,3.85E-16,4.22E-16,5.47E-16,7.99E-16
9.07965284678146E-17,3.79E-16,4.22E-16,5.47E-16,7.99E-16
8.93071634814262E-17,3.86E-16,4.22E-16,5.47E-16,7.99E-16
8.84443936716443E-17,3.78E-16,4.22E-16,5.47E-16,7.99E-16
8.83961761544505E-17,3.84E-16,4.22E-16,5.47E-16,7.99E-16
8.72255863671522E-17,3.79E-16,4.22E-16,5.47E-16,7.99E-16
8.46950371923128E-17,3.81E-16,4.22E-16,5.47E-16,7.99E-16
8.23311569814556E-17,3.79E-16,4.22E-16,5.47E-16,7.99E-16
8.09576630556234E-17,3.79E-16,4.22E-16,5.47E-16,7.99E-16
7.98949901647901E-17,3.80E-16,4.22E-16,5.47E-16,7.99E-16
7.91238503284025E-17,3.78E-16,4.22E-16,5.47E-16,7.99E-16
7.77571815109500E-17,3.80E-16,4.22E-16,5.47E-16,7.99E-16
7.59466857577076E-17,3.77E-16,4.22E-16,5.47E-16,7.99E-16
7.42844087562903E-17,3.80E-16,4.22E-16,5.47E-16,7.99E-16
7.29583512647565E-17,3.76E-16,4.22E-16,5.47E-16,7.99E-16
7.19536581869141E-17,3.79E-16,4.22E-16,5.47E-16,7.99E-16
7.11922323566226E-17,3.76E-16,4.22E-16,5.47E-16,7.99E-16
7.05954877810950E-17,3.78E-16,4.22E-16,5.47E-16,7.99E-16
6.93503544235211E-17,3.76E-16,4.22E-16,5.47E-16,7.99E-16
6.74570550136747E-17,3.78E-16,4.22E-16,5.47E-16,7.99E-16
6.60121377070356E-17,3.75E-16,4.22E-16,5.47E-16,7.99E-16
6.58934277376334E-17,3.77E-16,4.22E-16,5.47E-16,7.99E-16
6.69988038914202E-17,3.75E-16,4.22E-16,5.47E-16,7.99E-16
6.52709369736469E-17,3.76E-16,4.22E-16,5.47E-16,7.99E-16
6.24085626875084E-17,3.75E-16,4.22E-16,5.47E-16,7.99E-16
6.10511462884495E-17,3.75E-16,4.22E-16,5.47E-16,7.99E-16
5.99774453820910E-17,3.75E-16,4.22E-16,5.47E-16,7.99E-16
5.83524667898462E-17,3.74E-16,4.22E-16,5.47E-16,7.99E-16
5.72017152434853E-17,3.75E-16,4.22E-16,5.47E-16,7.99E-16
5.67830249788520E-17,3.74E-16,4.22E-16,5.47E-16,7.99E-16
5.57404994018240E-17,3.74E-16,4.22E-16,5.47E-16,7.99E-16
5.38846765737904E-17,3.75E-16,4.22E-16,5.47E-16,7.99E-16
5.23292458822906E-17,3.73E-16,4.22E-16,5.47E-16,7.99E-16
5.14167644051173E-17,3.74E-16,4.22E-16,5.47E-16,7.99E-16
5.10601110020335E-17,3.73E-16,4.22E-16,5.47E-16,7.99E-16
5.06757976364708E-17,3.74E-16,4.22E-16,5.47E-16,7.99E-16
4.97818122430513E-17,3.73E-16,4.22E-16,5.47E-16,7.99E-16
4.85026838677127E-17,3.73E-16,4.22E-16,5.47E-16,7.99E-16
4.73246700498593E-17,3.73E-16,4.22E-16,5.47E-16,7.99E-16
4.64937443435785E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
4.56629542740345E-17,3.74E-16,4.22E-16,5.47E-16,7.99E-16
4.48686561086213E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
4.43722924680364E-17,3.74E-16,4.22E-16,5.47E-16,7.99E-16
4.41335423490909E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
4.37627490763625E-17,3.73E-16,4.22E-16,5.47E-16,7.99E-16
4.28677568124982E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
4.17981335868213E-17,3.73E-16,4.22E-16,5.47E-16,7.99E-16
4.11006773752876E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
4.06202020698546E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
4.03422864136458E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.99319558294730E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.92808508026329E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.86575530142097E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.81376707918505E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.77580976617651E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.74930567177404E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.69143832735780E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
3.62206633605140E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.56243443283118E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
3.54220419813903E-17,3.73E-16,4.22E-16,5.47E-16,7.99E-16
3.51883864310444E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.46465290123166E-17,3.73E-16,4.22E-16,5.47E-16,7.99E-16
3.38716721136467E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.32434018169548E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.27811254442593E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
3.23728750933326E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.20521666793271E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
3.17420269870832E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
3.13392722445560E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
3.06364270016790E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
2.98202753095768E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.90771515094022E-17,3.72E-16,4.22E-16,5.47E-16,7.99E-16
2.85812866617721E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.81636841950305E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
2.76513669568483E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.69357761078665E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
2.63993352423856E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.64773901047795E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
2.58197181646176E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
2.46126838668852E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
2.38998207738487E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.35178800272730E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.28525481101130E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.22564253662093E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.20619586028704E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.16968910532393E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
2.08974820627174E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.02201331580677E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
1.97906362714589E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.94509046278007E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
1.91547308924176E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.87986386674253E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
1.84572179807318E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.80664598261280E-17,3.71E-16,4.22E-16,5.47E-16,7.99E-16
1.77885741171877E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.75541090895664E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.73994997129023E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.70655708030345E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.65595886894535E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.61061564385653E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.57759811921817E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.55025725984297E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.51207383918815E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.47505721876170E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.44473432402419E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.42795620983670E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.43326011563518E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.42471890469468E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.38182998533123E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.34887621105267E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.32782957888709E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.30220017593448E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.26825690414034E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.24198879600458E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.22381570694980E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.21694284331334E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.21324226883131E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.18225078557832E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.14084617877597E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.10950526682310E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.08453784778565E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.06042070404311E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.03177944035303E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.00348293136702E-17,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.76716818126285E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.52302393033402E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.32080180288515E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.13180925007436E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.91426159255385E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.64826184494894E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.37826854445678E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.18905368073300E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.23916797612703E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.32180700685110E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.88586981806837E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.50493967549016E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.34801025387578E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.29968186498399E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.16099190154235E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.95329808656261E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.80685918000128E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.65324278166316E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.44132376517702E-18,3.69E-16,4.22E-16,5.47E-16,7.99E-16
6.23338181361220E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.08269053028003E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.97395352255115E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.91573677391957E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.81780304408260E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.65414966029412E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.44563882758859E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.28072637015930E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.15298446974396E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.03385214869050E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.91895735935216E-18,3.69E-16,4.22E-16,5.47E-16,7.99E-16
4.80009319140506E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.68239016285208E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.59831838260854E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.53429460605496E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.48879320218390E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.40971299028432E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.29034817993386E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.18590409888960E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.12412229633739E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.09634787803057E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.08130299621418E-18,3.69E-16,4.22E-16,5.47E-16,7.99E-16
4.01783837370908E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.89380881306687E-18,3.69E-16,4.22E-16,5.47E-16,7.99E-16
3.78827822120471E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.73012513233271E-18,3.69E-16,4.22E-16,5.47E-16,7.99E-16
3.70938843935852E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.64731119044978E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.51991284193574E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.41663931388378E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.32806375621606E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.24908890862527E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.17421486353890E-18,3.69E-16,4.22E-16,5.47E-16,7.99E-16
3.11437515255816E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.07054322314130E-18,3.69E-16,4.22E-16,5.47E-16,7.99E-16
3.03070181948450E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.98721783989137E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.93012691684498E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.88584816980060E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.85858753901293E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.84292371470455E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.83225081931020E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.81162690649761E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.80371019956864E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.82287989618274E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.84796466987379E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.77577745932036E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.67949820818868E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.61635614757426E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.56197859132837E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.50698728743010E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.46653449411002E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.42160169584601E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.37081179097949E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.31482283680517E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.27382087136380E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.24955357607697E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.22096121410191E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.17140117545246E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.11131665302708E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.06858177889618E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.04685600443011E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.04312761580063E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.99857489003143E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.93160877911652E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.88334653985182E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.85381450972433E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.82867079156553E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.80301051449478E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.77645533220865E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.74619325085704E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.70718121731909E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.65904405299705E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.61951133477663E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.60396287303921E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.60860163163588E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.57220861066667E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.51049491768798E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.47315744493291E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.45673782182921E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.43563185786660E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.40259637020911E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.37486781239269E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.36140956119238E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.35125005766132E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.32615925391102E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.29758688247952E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.28016330766392E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.25742132964906E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.21904999745502E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.17436077300071E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.14113525887131E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.11637149849742E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.09550980838116E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.06435426123820E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.02632251473816E-18,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.90317270320617E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.68377481733757E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.67465228986940E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.78991801987573E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.54434203195486E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.18507394445365E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.89037824938138E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.67867884522441E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.61667171249070E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.63626620725953E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.33342533510237E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.94616247422497E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.67442551720474E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.49400712949095E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.34562515793696E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.25085244007827E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.12390780879704E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.94456581270492E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.69956520925829E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.49311950610746E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.32616911999176E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.19900281758392E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.03849296619580E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.83014058743087E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.66080104445786E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.47970466718104E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.27704789239573E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.07540368254509E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.92124301047456E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.79562665792247E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.70439081535759E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.62734900018255E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.55133021115121E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.42599785775798E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.28355101248578E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.17344259374480E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.07193309879286E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.98838038608173E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.91968591941691E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.84877401693728E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.79430493417471E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.71060588080433E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.61040493524291E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.48417322064366E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.37295897474878E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.27786108909564E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.18717807388525E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.10877267326372E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.04177075360521E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.99507736751498E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.94688323096105E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.89292331961250E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.80832257022381E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.73261142545391E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.66243673125524E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.61902765315075E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.59705100593349E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.58807324524906E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.51952401569134E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.46672120780835E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.43090515044601E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.34702148461560E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.23992505252184E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.16562113549122E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.11597083808535E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.08116197761622E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.04462528043452E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.00390661665870E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.95767049117993E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.90784424698614E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.86312132362589E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.82175734526529E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.78466362605253E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.75233321877686E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.72582771011907E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.69790682084525E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.67159554391090E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.64545768454101E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.61765482491997E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.58602370542985E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.55098434103951E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.52559150404788E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.50692862297663E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.49333686649800E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.46577977741232E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.42462718834878E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.38904975239265E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.37091211587378E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.35925114577610E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.33529143482340E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.30371763183046E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.27895969455317E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.25266502163905E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.21084989150101E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.17575154160629E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.14930338324672E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.13281043148949E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.11978976774528E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.10254783166911E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.08214866480503E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.06199581759463E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.04320011284950E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.02698145063509E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.01010306487285E-19,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.95958352983532E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.69820179086884E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.30523497246920E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.94764668556142E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.69489080310532E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.48735218293776E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.29576454938589E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.06323857910123E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.84722094339084E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.72394812017194E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.76504121042932E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.73257875814657E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.42619321434746E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.15357266210221E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.98705575010925E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.84014705077087E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.69989182601231E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.56626860162085E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.45580155681150E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.36229276911106E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.23284223570867E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.06516450820198E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.86622078613890E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.71281661038585E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.54932600735216E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.37515219640702E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.20982627038973E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.07336331524236E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.99415215816726E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.95917323180292E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.85068684835817E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.65268366929378E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.47215458398669E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.35613029614239E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.27970513254935E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.22288327662489E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.15434958559818E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.10560034571183E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.04280625526593E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.96890999182298E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.86574973147187E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.78025712730635E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.72222746197577E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.66494671392920E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.59857515378867E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.53424968060352E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.46679401080467E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.40398231933884E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.33966557490690E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.28950732927094E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.23587979920749E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.17110944692350E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.09495701269230E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.01582396803758E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.93426832990695E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.87823236624294E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.83714805692688E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.80769486802358E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.76678263240535E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.71646523045525E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.66717206870812E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.63440334723916E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.59109980630272E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.54827947452747E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.52043077800027E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.52918846808773E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.49014974623979E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.39055818633998E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.31167278416935E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.24076035563635E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.17141584025749E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.11124023979336E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.07429391703892E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.04608978133185E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.01391078648308E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.96515132400271E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.91556631901066E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.88016320011812E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.84902469961259E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.81761319509811E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.78159724155063E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.75215458261942E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.72906799403749E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.70910018387981E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.69070773959632E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.67411207275380E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.65586233780099E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.63897227206397E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.59522452156669E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.53169194866111E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.48145709067693E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.45764627211843E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.44042257309113E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.39507308459021E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.33735356033869E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.29301081505267E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.26245889015958E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.23768909591072E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.21571657537205E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.18958216329653E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.16137319992865E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.13509675066519E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.11792714668889E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.12128499571121E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.13379787784407E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.09790074253880E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.05133597667610E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.02475301607692E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.01350377914448E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.00764332760140E-20,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.87414672448590E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.55645901909646E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.30193212714447E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.18870616608805E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.99307022863324E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.65360419169623E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.31748160761473E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.06278077699652E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.86404774383724E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.75319108750229E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.79330183252772E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.87567112035224E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.61842690476965E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.28293293524670E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.04838614437773E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.85157817399251E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.68181977892291E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.57771984841746E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.54696550289034E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.50700405163593E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.29184618210634E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.05873979292263E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.88117440734256E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.74925973394788E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.62510544559849E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.53449909428443E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.46818176098235E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.38341046100602E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.24470228784613E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.08128992909706E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.93856873928651E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.81158239294615E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.70574854977088E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.61429627840209E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.55761481199738E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.49106550489934E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.40566373284117E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.30756231294365E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.23981271490727E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.20061197920595E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.17098356703159E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.09050355019370E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.97928604488938E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.89376076942990E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.82737060254541E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.74756334373498E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.65575145153579E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.58060357267579E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.52645722545495E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.49018402885638E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.45460689555325E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.37875386399437E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.27005295562129E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.18943107188116E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.14150344752431E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.10678870579534E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.06460022816673E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.98370057347182E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.90241392317679E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.84493774964854E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.79886636747286E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.76829129577818E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.74881787784149E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.75617434484901E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.76274367671254E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.66695313350353E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.56200857862781E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.49413985919931E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.48276464725358E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.50691219099880E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.45914512882305E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.33568040732073E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.24648660380045E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.18865675661273E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.15302244820572E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.14263099008913E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.13813039166085E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.10870132005485E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.05472496345372E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.00885073568435E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.98424904934310E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.97780963449409E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.98056204657702E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.95490168654611E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.91082817862769E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.87964609909140E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.85630651625300E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.84089474337670E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.82744500859555E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.81677704701624E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.80989685560520E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.80771278617507E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.79079691487792E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.76915673471030E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.75416965452506E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.74837371991879E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.76358321216476E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.81023945709067E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.83718549773978E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.80261707836167E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.77017075795341E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.76929352508072E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.78278617591441E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.80963037808919E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.84285016919323E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.82943800782767E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.79809153265038E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.77880849962470E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.77668161373176E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.79033290764687E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.81871395944831E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.84742627376955E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.84826467086429E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.84283374555296E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.86206174568312E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.90914852238007E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.94439364598225E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.95580758350345E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.00914805941378E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.08235913246739E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.05970065242257E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.03269999862846E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.06750423776588E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.11697540524794E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.15544916582573E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.18563244627448E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.24376687741329E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.30493994833598E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.33921142174084E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.35810932598719E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.39338340639893E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.44078112104550E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.48002575679680E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.51307370459374E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.53809239233608E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.57019604915330E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.60496095588937E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.65549307093148E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.72314096369537E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.78448251195463E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.81385530407727E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.82821250758348E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.86837627258042E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.93169820890314E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.99785175061159E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.02556519881044E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.03892686863838E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.08233856509606E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.14230970015975E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.20338679024720E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.25759306720734E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.31034843107673E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.37116713401372E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.43090079019464E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.45616361861497E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.49266970306770E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.55453623356260E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.66112722767094E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.73241282796617E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.74178653350742E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.78899143187420E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.86981975996429E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.84324967204309E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.78964283914539E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.77485495148763E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.80800663683083E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.85706858519974E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.91920366820885E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.94335767969596E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.92733564996747E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.91666113662801E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.91210892473354E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.91977683389800E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.94925733109073E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.98537740013847E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.01473599482163E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.03373539004395E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
4.01045159509558E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.93362967941827E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.83887709872757E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.77770539627420E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.71850808933403E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.66008902429504E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.60815838128296E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.55977197508088E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.53075043669052E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.49511131130779E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.46683742988314E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.45496049498939E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.45663189993543E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.44791619685055E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.42500599190799E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.38691203817649E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.35906467885656E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.33139080407644E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.32112676713971E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.32462510311590E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.34480760555759E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.31862708374155E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.27148861736747E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.23497480836303E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.22712632419577E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.23754996846575E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.23616235828152E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.20901449478627E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.19177264164530E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.19774785285853E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.21868373739432E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.19445057335591E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.13934588825227E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.09964293583319E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.06702744573507E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.05700960887476E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.06917218256951E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.09410009743789E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.08410959390711E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.03375775632347E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
3.00331145155938E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.95954224015099E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.91008561872303E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.86288253641125E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.83779531400452E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.82139087575784E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.79449399135722E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.75843414675744E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.73199743266760E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.72060096416735E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.72595768100256E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.72745367472506E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.71934626914056E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.65037855044564E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.56844672572859E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.50474627080230E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.46238772365581E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.43542827470569E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.42761817933299E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.44098543706220E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.42777789714363E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.36412599329855E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.32063215555522E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.32028744772175E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.31415672997144E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.25347175228154E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.18782833300237E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.14776437721644E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.12320754362306E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.11728942071353E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.11695131644922E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.11858416240564E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.10220688500683E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.05368204896871E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.00648977715529E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.98623255162550E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.00766809525528E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
2.02104417843747E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.96780345908086E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.91190026109965E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.89609941475847E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.88360735598100E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.85185847028435E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.81891531602581E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.80781177389565E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.80275721025868E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.77630059111864E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.74077819193367E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.71357375218598E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.69957464604927E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.67820142568292E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.65008807730809E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.61262359621083E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.58798145475734E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.56896375783527E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.55862808563698E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.54534244625152E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.53391463272894E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.51688699425682E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.50275662927820E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.48025185974223E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.45118813499984E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.41179391987740E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.38131832252332E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.35607587468997E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.34037272939548E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.33942805725846E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.36191620210805E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.37764980871997E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.32739074615481E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.27503077776878E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.24126974034171E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.21765231766378E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.19744027150432E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.18373260473795E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.16480825040044E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.15191190342716E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.13914249355559E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.12633006605499E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.10598009479725E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.08089759066324E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.06369608378903E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.05261442941210E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.05189333918956E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.05081913424401E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.03889871302578E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.02587619862078E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.01734833611909E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.01004958689728E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
1.00080657711919E-21,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.88847978504140E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.82270135575387E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.75166538519190E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.62844366840730E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.48224489160313E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.37530724726039E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.31389489660629E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.18651798883340E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
9.01039894797467E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.83633276287212E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.70974943015314E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.63159090682100E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.58966167753949E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.45736470572911E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.26933673258476E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
8.09789900815941E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.95586690410428E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.87330623654147E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.75989007427342E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.64448660151007E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.48911692716606E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.34992051267338E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.25030723767467E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.23009688139774E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
7.14719285965444E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.97998705177236E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.81194607992577E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.70256353973547E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.67588205716946E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.68965338137805E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.62663463371290E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.51988443346579E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.48448622091336E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.52449660820843E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.44412596074228E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.29709812795890E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.21957398753448E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.18892824813206E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.14194781832069E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.09274056232307E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
6.04143735013671E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.97039417499216E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.92399634654004E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.89607481713634E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.86869450649833E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.81595756056691E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.76517227604125E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.73725653589126E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.77193204363078E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.80228525705747E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.69581164457158E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.54349891156688E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16
5.43760906403460E-22,3.70E-16,4.22E-16,5.47E-16,7.99E-16


==> data/dense_16000_small.csv <==
1.004143465,0.975546261,1.00854602,1.030101714,1.045222027
0.994527338,0.992816416,0.994388173,0.994472517,0.992956029
1.066802486,1.067881731,1.069722297,1.063168954,1.069942855
1.103878679,1.101233195,1.104080537,1.098703719,1.100987401
1.176682388,1.175205149,1.173514253,1.169891964,1.162771821
1.150439674,1.149231871,1.144563381,1.145694925,1.13801211
1.085619784,1.089841439,1.087051786,1.084138938,1.07499681
1.070243241,1.066036587,1.06789985,1.070145156,1.065432925
1.0435662,1.044408977,1.045902612,1.047133233,1.036446454
0.992810533,0.992643004,0.993068831,0.998243477,0.987959576
0.943974848,0.93192996,0.936200764,0.945314238,0.946226601
0.955161681,0.956261194,0.953394186,0.93729452,0.944822519
0.945993196,0.943962021,0.9411632,0.943710098,0.951754327
0.943379683,0.943818035,0.941105889,0.953211551,0.911483292
0.943176723,0.940194948,0.938464068,0.956802456,0.922770959
0.928937673,0.929120279,0.943364258,0.934490249,0.949824313
0.94997109,0.944726465,0.955316612,0.968656021,0.989548356
0.986430149,0.995829581,0.988497985,0.998567151,1.023541835
1.056279105,1.054135759,1.07699589,1.072746649,1.080499818
1.054035391,1.061361839,1.059353609,1.054347512,1.045945348
1.013535519,1.022394695,1.016946064,0.997288036,1.00299031
0.969458756,0.979615023,0.968850241,0.965368438,0.982474499
0.967022693,0.96431465,0.961682969,0.932896801,0.943612424
0.981892099,0.991843018,0.989842995,0.964696346,0.946725554
0.972137566,0.96450748,0.96984315,0.970992543,0.963923902
0.970983398,0.971228821,0.973566978,0.950161281,0.935167387
0.965515051,0.961917265,0.958662566,0.948335655,0.92696611
0.912393204,0.923839721,0.940055106,0.929815107,0.880613591
0.946017503,0.934579247,0.946371803,0.908216873,0.912685737
0.932749423,0.928801995,0.921773954,0.902113072,0.92653609
0.928403652,0.93455193,0.925081426,0.956387124,0.973616351
0.931202967,0.935408034,0.911609951,0.946367106,0.952068682
0.945095089,0.952110264,0.981946605,0.9766212,0.972158074
0.950945254,0.951726757,0.937757477,0.955781568,0.925057563
0.926612215,0.924513664,0.908469415,0.894902247,0.881540498
0.953124468,0.939726076,0.93544933,0.898338101,0.885660768
0.873218671,0.875216814,0.881136025,0.872500954,0.879422515
0.854590568,0.867596378,0.849834901,0.852887224,0.865971894
0.833494084,0.847563404,0.856131856,0.847734266,0.81476976
0.819801382,0.815156688,0.835024907,0.808584848,0.823936623
0.788401788,0.795762743,0.815884334,0.810502639,0.803871919
0.800120466,0.788588585,0.792772605,0.794805605,0.790078763
0.747394601,0.746968522,0.767587138,0.799495501,0.844931633
0.781790197,0.776630971,0.795651902,0.799822151,0.81867611
0.808883445,0.809435545,0.814848208,0.849354863,0.894891207
0.844191645,0.849516541,0.868176437,0.876099478,0.927242443
0.883070112,0.889190016,0.879935486,0.883032793,0.899129624
0.880292527,0.879372887,0.87716951,0.889673619,0.911487752
0.884347029,0.9012097,0.886244628,0.856816029,0.852597972
0.85027681,0.864900031,0.853662348,0.834160789,0.852691286
0.853148227,0.842544398,0.861312642,0.816017983,0.826916534
0.826885284,0.821583195,0.841748918,0.847332577,0.814278101
0.836243704,0.823715861,0.809260833,0.786481312,0.755463458
0.778294627,0.785778302,0.764646183,0.796345275,0.789204462
0.809229157,0.795961614,0.813971546,0.809143525,0.830727258
0.839945101,0.828422175,0.832368052,0.843108735,0.856596344
0.872906832,0.867563612,0.881991042,0.878658386,0.880675468
0.907542927,0.905357687,0.883946471,0.901615887,0.870348812
0.893527224,0.889614734,0.853482574,0.858932913,0.905736426
0.869889428,0.864457895,0.866528397,0.895471474,0.974771355
0.922912816,0.913162571,0.953893982,1.016774878,0.979037338
0.91339759,0.926119098,0.902824627,0.973752033,1.027747936
0.907789703,0.920079349,0.923233196,0.990312512,1.059014822
0.933031386,0.917059506,0.944356171,1.027796646,1.028620398
0.930786899,0.927371189,0.920614319,1.035064902,1.064633134
0.943788924,0.971508239,0.973445536,0.980942935,1.018640075
0.917888759,0.929411554,0.909863033,0.999574253,1.075880123
0.981439349,0.985039578,0.972067872,0.993998945,1.082202619
0.9812917,0.979028487,1.022698294,1.000453876,1.079036718
0.986661412,0.996098582,1.016019388,0.967245984,0.991477885
0.988807197,0.98565173,0.97329932,0.901170947,0.978400709
0.950428977,0.952112461,0.920809288,0.915335807,1.046317518
0.93457856,0.930801281,0.960707878,0.942171617,1.098740591
0.982598261,0.979719822,1.009057561,0.960414345,1.172681763
1.025781132,1.013587733,1.066332247,1.030314547,1.202650781
1.041558905,1.042343231,1.037388716,1.023898977,1.108429757
1.033592028,1.015917042,0.975809618,0.948316422,1.166143787
0.978158047,0.982876648,0.950816361,0.934908856,1.156250271
0.957433371,0.96049171,0.967442643,0.970492069,1.177299912
0.960190384,0.961362295,0.954004816,1.006259834,1.168751761
0.95457397,0.966308339,0.964736218,0.905173716,1.223610627
0.91825229,0.916613491,0.944966819,0.936573611,1.263467598
0.957101123,0.970293264,0.945983996,0.998929132,1.215764091
0.963979553,0.961277692,1.010699896,0.987867748,1.153788949
0.953422313,0.955461799,1.004602663,0.994842319,1.21164587
0.988494593,0.970665768,1.024389397,1.047338862,1.199903864
0.992325177,0.99165591,1.040955867,1.071672308,1.119756918
1.027854406,1.042337166,1.079448588,1.043306289,1.095473635
0.98907129,0.986472538,0.991512088,1.016565688,1.08462245
0.972402297,0.975692741,1.009011614,1.060184115,1.065470663
1.050955084,1.044869938,1.048585853,1.078667997,1.074700095
1.055842664,1.04903427,1.06594106,1.128585743,1.105480317
1.069285737,1.080921299,1.093072219,1.120678873,1.045274232
1.084377105,1.078976663,1.055311253,1.064894576,1.016382007
1.04341774,1.031720785,1.04869365,1.074073538,0.983628195
1.078310485,1.093620957,1.038949654,1.073327486,0.987772274
1.095671597,1.104147469,1.054210942,1.056847935,0.928101267
1.073936106,1.072479048,1.031817717,0.996241906,0.923484628
1.043276217,1.035605566,1.015301561,0.957323062,0.936966871
1.012531436,1.013345834,0.988632765,1.010950942,0.804842739
0.999812786,1.002280607,0.982693576,0.95838156,0.771364069
0.969394415,0.973094393,0.930319755,0.974018926,0.706483626
0.937706891,0.941963976,0.895803877,0.888773609,0.700326964
0.868827366,0.872471806,0.861752567,0.899994314,0.766070905
0.855932852,0.850581901,0.873963609,0.920271368,0.723641164
0.883093676,0.883168291,0.890489737,0.890256905,0.739793743
0.874428406,0.864989986,0.836117274,0.868382883,0.752763803
0.827483837,0.831580787,0.838095376,0.890292831,0.73519096
0.870004576,0.870522636,0.875203468,0.853270401,0.787076315
0.870458836,0.867668093,0.894572738,0.899751166,0.82488374
0.929190378,0.920257731,0.958886493,0.970611581,0.734787137
0.944675982,0.937356546,1.014661683,0.943148171,0.779693998
0.923865273,0.923470425,0.947214166,0.915315767,0.720306178
0.891019861,0.883060885,0.881369253,0.886615494,0.740970959
0.865987314,0.872222565,0.881156674,0.870122645,0.734930715
0.811092274,0.810832794,0.883719897,0.870239696,0.720747883
0.846408069,0.856436414,0.878891453,0.868111344,0.665800441
0.854315103,0.832639159,0.850182026,0.798593517,0.682374813
0.815413321,0.819003975,0.820162012,0.83224268,0.635708876
0.832068316,0.841603895,0.841859121,0.809107622,0.70707831
0.839467214,0.843376735,0.817621363,0.814859609,0.694024042
0.815964822,0.80573998,0.814024331,0.861489095,0.697739972
0.841496141,0.839111661,0.895348411,0.832613464,0.718814336
0.898650485,0.897973876,0.908763509,0.846072815,0.715605936
0.933904506,0.912276486,0.881520223,0.804157098,0.720580607
0.911411788,0.936685602,0.901552078,0.820201931,0.774393247
0.907334495,0.920464247,0.90106046,0.814748585,0.739173404
0.890351501,0.898382836,0.863472669,0.842852858,0.837280018
0.902429645,0.918240792,0.879039812,0.827759853,0.824506877
0.870128451,0.851216383,0.878445806,0.794533752,0.802036296
0.841392493,0.843699585,0.837612732,0.741450719,0.716785998
0.774210257,0.792879785,0.771048675,0.716916064,0.790095163
0.761611799,0.764217407,0.775448648,0.694331802,0.790168806
0.735057954,0.737789995,0.76520883,0.700721369,0.716997511
0.760500644,0.764804405,0.718131707,0.673642157,0.737475786
0.721701324,0.730358975,0.708390437,0.639834316,0.905683919
0.706100765,0.712954423,0.661126177,0.634348705,0.930686082
0.702231848,0.705569842,0.669500274,0.674458611,1.017368691
0.703610284,0.693763562,0.665193014,0.683520257,0.855805118
0.699061893,0.707789067,0.683475637,0.710300974,0.867388145
0.729308419,0.729797983,0.672999646,0.620011194,0.934002596
0.668546275,0.66241653,0.615464687,0.649165948,1.036266559
0.668268026,0.661274133,0.654534878,0.68072368,0.988691764
0.694566504,0.693064818,0.661896101,0.689024916,0.965682238
0.704228221,0.716067959,0.698615334,0.680438501,0.864023401
0.69951949,0.708014532,0.675049823,0.636274929,0.960708592
0.68623953,0.698793569,0.635901297,0.594957979,0.910865495
0.653861516,0.654773299,0.642066276,0.611561627,0.989666833
0.64541712,0.642489697,0.592524434,0.627802263,1.008464289
0.589834393,0.588501717,0.594730477,0.649383959,0.977977126
0.590674006,0.582123216,0.60406978,0.651938534,1.108276736
0.605550492,0.621914542,0.623114771,0.704472896,1.121955646
0.636081038,0.636885791,0.662563829,0.712809929,1.179209201
0.659033237,0.657252282,0.665094024,0.683687064,1.204027277
0.66008972,0.660103858,0.665414197,0.736766202,1.415127863
0.669253582,0.66567811,0.672395163,0.653979787,1.309651098
0.646200514,0.660818186,0.622738886,0.65477622,1.224875434
0.606031002,0.621167467,0.612355033,0.634332016,1.296817829
0.586310296,0.589732488,0.6126994,0.629968456,1.526638227
0.596748123,0.600336103,0.576805605,0.666532294,1.327962143
0.593233076,0.585184986,0.618321699,0.732850439,1.303409232
0.640478299,0.620165119,0.66006233,0.681767801,1.280037794
0.635598663,0.637342169,0.616846981,0.680832706,1.206949616
0.609840363,0.622560228,0.630508414,0.722360136,1.063814353
0.642261968,0.633316666,0.610403308,0.769363108,1.182243541
0.622872391,0.626469068,0.648999013,0.75882793,1.181903229
0.621953216,0.633538969,0.611716614,0.733801075,1.123225577
0.618456055,0.637329816,0.622603143,0.703160217,0.979281739
0.626909288,0.634270081,0.63402345,0.723789334,0.824569317
0.637003362,0.657299573,0.652059525,0.794802872,0.681549989
0.687927211,0.702913795,0.662098569,0.757660446,0.881513201
0.68588189,0.687654495,0.670724866,0.732565432,0.899537652
0.666317415,0.652278311,0.633770717,0.767895541,0.880216842
0.63531069,0.632349971,0.665071396,0.908890763,0.889089536
0.673754948,0.678587494,0.754478684,0.925524321,0.828459287
0.712785291,0.727837807,0.7407145,0.914705363,0.720660489
0.712050506,0.712543882,0.755514824,0.87810355,0.765014273
0.723233446,0.726421292,0.780903824,0.889510386,0.690504472
0.719137978,0.734599636,0.801439852,0.867832538,0.607899181
0.76541354,0.76177576,0.740019942,0.817970529,0.658502671
0.734325889,0.741034156,0.758200044,0.775750249,0.516935968
0.757736284,0.758473937,0.767667073,0.811575931,0.478824994
0.737437742,0.727995306,0.750948263,0.836774152,0.435885738
0.736814988,0.732572782,0.756618459,0.831437577,0.525951065
0.735387211,0.737088838,0.770318457,0.862972523,0.684325316
0.740684233,0.739393563,0.792088594,0.931396975,0.873346279
0.790154665,0.785552393,0.860699198,0.920640528,0.719984148
0.864451939,0.863084371,0.895161764,0.876944736,0.8809419
0.85820835,0.882929901,0.910071592,0.917196232,1.219078237
0.877290417,0.88535714,0.966023535,0.88697286,1.932003325
0.90106154,0.885470102,0.904719247,0.883404496,0.95189186
0.875608898,0.885030457,0.950475409,0.84104684,2.143883804
0.923115817,0.91787405,0.953906331,0.833022323,1.535164965
0.884195636,0.881128139,0.905812475,0.856408288,7.002869279
0.853618041,0.853066816,0.877058574,0.921121317,5.944614924
0.857520764,0.83534613,0.92768671,0.942321997,0.152448714
0.895379059,0.901651408,0.961089682,0.926995569,0.017286844
0.909817551,0.900128838,0.949401608,0.952796844,0.004678325
0.912211249,0.903277914,0.974411505,1.041101905,0.00127065
0.921334171,0.904516196,1.058905697,1.032749198,0.000397687
0.951262249,0.964899417,1.014889096,0.983528742,0.000167661
0.944630037,0.94816008,0.980089911,0.976913228,8.84E-05
0.985239292,0.950111135,0.992453755,0.947827379,6.12E-05
0.978123333,0.981543907,1.034183967,0.967843172,5.14E-05
0.999493113,0.991666783,1.010264136,0.919202574,3.37E-05
1.021935771,1.028463138,0.997482434,0.977638418,2.93E-05
0.994995035,0.983814986,0.996335213,1.080723464,1.85E-05
1.009508901,1.010648942,1.025536873,1.078772374,1.47E-05
1.025864277,0.984111495,1.059047309,1.016748438,9.64E-06
0.990059924,1.048540419,1.040602206,1.062205366,5.89E-06
1.043434667,1.006973359,1.015366709,0.958846472,5.37E-06
1.000313869,1.017540612,1.005974018,0.846535937,4.35E-06
1.006608106,1.019006498,0.926927267,0.808238039,4.06E-06
0.952954656,0.957433942,0.944702351,0.818362301,3.70E-06
0.932602554,0.923812256,0.887950373,0.824026034,3.37E-06
0.942395168,0.955137876,0.934979124,0.752333017,2.78E-06
0.968408668,0.96815072,0.869714392,0.842082025,2.36E-06
0.896671024,0.909005671,0.85639894,0.773071921,2.06E-06
0.910229228,0.915159644,0.810890694,0.815748484,2.00E-06
0.844116359,0.857991585,0.798217109,0.754488284,2.03E-06
0.802779322,0.830645317,0.7404318,0.72857902,1.86E-06
0.778639976,0.795348039,0.724700863,0.707199514,1.79E-06
0.809470171,0.788461121,0.7464197,0.740315897,1.60E-06
0.744765726,0.780642596,0.74316381,0.599614505,1.47E-06
0.763419239,0.75777441,0.735350755,0.614618529,1.34E-06
0.746040768,0.75484085,0.667715109,0.562756599,1.40E-06
0.744431909,0.728646437,0.691470356,0.486963306,1.37E-06
0.732897389,0.755151106,0.613007635,0.509776388,1.56E-06
0.68462583,0.70162086,0.576814783,0.503846356,1.70E-06
0.626991019,0.644763563,0.589989598,0.477036098,1.65E-06
0.628287696,0.632297554,0.580110126,0.47638345,1.40E-06
0.593404485,0.610394599,0.563558696,0.459340341,1.42E-06
0.589150579,0.576252188,0.551586657,0.412100654,1.30E-06
0.553217598,0.555572427,0.487861389,0.462901449,1.35E-06
0.519449293,0.524630409,0.498155074,0.419243401,1.40E-06
0.541407508,0.538222635,0.524960754,0.39397338,1.37E-06
0.5594887,0.560637364,0.509369331,0.392475317,1.41E-06
0.559268311,0.553623497,0.492644251,0.40260731,1.31E-06
0.56757101,0.555410144,0.495202502,0.380341238,1.14E-06
0.541224794,0.550119138,0.476284859,0.337360779,1.07E-06
0.527984991,0.528458073,0.441404575,0.317193393,1.04E-06
0.493785609,0.494675254,0.418747137,0.371876114,8.42E-07
0.479044639,0.473374362,0.441179165,0.382623187,7.17E-07
0.48237254,0.469504691,0.449566052,0.397511461,7.03E-07
0.497746256,0.4870184,0.48094318,0.386768342,6.33E-07
0.530353104,0.512980519,0.51584695,0.36572329,5.82E-07
0.547378945,0.553930702,0.474601777,0.38036917,5.22E-07
0.515903749,0.531486878,0.477225388,0.386443811,4.72E-07
0.504316051,0.50971017,0.499344519,0.368190507,4.39E-07
0.517401969,0.512627833,0.504658324,0.312639795,4.12E-07
0.542908131,0.549216851,0.487809464,0.317074283,3.96E-07
0.499160064,0.518051566,0.448469546,0.332244044,3.55E-07
0.465800699,0.468619612,0.429469593,0.341244944,3.00E-07
0.458514909,0.478110789,0.430595222,0.302536981,2.60E-07
0.468960229,0.469376016,0.438245736,0.319815034,2.23E-07
0.459177246,0.454370952,0.445976439,0.342254258,2.09E-07
0.462567328,0.465867612,0.432233902,0.316737644,1.79E-07
0.469418707,0.457513049,0.442063613,0.305947025,1.70E-07
0.47846156,0.478049975,0.402099396,0.304434161,1.64E-07
0.422918643,0.441861185,0.39021018,0.285232862,1.49E-07
0.413866581,0.410576971,0.397018222,0.261308698,1.31E-07
0.40916182,0.411200231,0.391568054,0.280914593,1.21E-07
0.38065639,0.382791357,0.338651424,0.288921885,1.22E-07
0.345083533,0.344159265,0.334613234,0.313043329,1.16E-07
0.344112782,0.34475198,0.320474768,0.31548392,1.04E-07
0.321299752,0.326880882,0.330756238,0.322485853,9.61E-08
0.319882581,0.326334473,0.319375524,0.312287624,9.43E-08
0.314463477,0.313601126,0.317215993,0.290207377,8.91E-08
0.307855316,0.319760748,0.302142879,0.290776966,9.12E-08
0.291258741,0.301190428,0.281345849,0.320579028,8.05E-08
0.287065845,0.290153128,0.286235189,0.299070303,7.77E-08
0.290235529,0.289399529,0.300035759,0.302826513,7.34E-08
0.29482721,0.291565345,0.315592083,0.284975594,6.27E-08
0.303550451,0.3042212,0.320464751,0.294303022,5.95E-08
0.309769596,0.31373315,0.290427675,0.255302347,5.60E-08
0.278083581,0.290532283,0.272797927,0.239746276,4.94E-08
0.272208228,0.280529071,0.261830796,0.2412493,4.88E-08
0.266834856,0.265571496,0.272173226,0.24756984,4.34E-08
0.269534988,0.265554076,0.263326786,0.258740568,4.21E-08
0.266452921,0.261589048,0.278527033,0.218650878,3.89E-08
0.275686862,0.274026736,0.262110962,0.226538262,3.84E-08
0.263882287,0.263636305,0.254066827,0.221972284,4.14E-08
0.26239801,0.251499097,0.251071354,0.223881817,3.81E-08
0.25984538,0.258111187,0.232550552,0.224219994,3.67E-08
0.250202362,0.246273868,0.238863568,0.226970446,3.64E-08
0.249993701,0.245321175,0.245827586,0.252523391,3.40E-08
0.257564288,0.262825088,0.247026354,0.255176496,3.20E-08
0.26089131,0.254958029,0.25929519,0.261483316,3.35E-08
0.26138636,0.253993458,0.254231142,0.258320026,3.15E-08
0.267669354,0.264889835,0.261810169,0.271143645,2.93E-08
0.274086115,0.274765285,0.256512149,0.278874358,2.54E-08
0.271689014,0.27184204,0.262235143,0.246200899,2.45E-08
0.260503111,0.271570753,0.258079093,0.210299754,2.41E-08
0.267648504,0.264942645,0.256582749,0.187843216,2.38E-08
0.269271646,0.272743231,0.246047062,0.185479268,2.27E-08
0.26586904,0.257654649,0.238008192,0.199217077,2.24E-08
0.256804238,0.250415647,0.218186299,0.191459513,2.01E-08
0.239814582,0.245065823,0.205178923,0.188202548,1.96E-08
0.222961677,0.211967233,0.210949985,0.217933657,1.88E-08
0.217961839,0.2201983,0.210913024,0.26494791,1.85E-08
0.226221271,0.221686199,0.211979819,0.249658447,1.74E-08
0.226912166,0.22352029,0.217886039,0.250938275,1.84E-08
0.234459659,0.230362286,0.229588981,0.254363763,1.73E-08
0.246785675,0.238875801,0.246253858,0.246030187,1.75E-08
0.255933022,0.249613451,0.250426813,0.241744733,1.75E-08
0.248006911,0.250831489,0.245772849,0.212650105,1.72E-08
0.2405533,0.248501925,0.266957418,0.191526674,1.75E-08
0.26422489,0.264375504,0.245213402,0.228978731,1.61E-08
0.246421431,0.249252786,0.233309005,0.210445387,1.56E-08
0.239431636,0.240813479,0.250094921,0.211192379,1.55E-08
0.236383923,0.227197232,0.231886359,0.261305501,1.51E-08
0.219393291,0.226215318,0.224629625,0.255372658,1.48E-08
0.206085882,0.213231395,0.241884455,0.288080644,1.41E-08
0.212965541,0.212652483,0.231857031,0.274578564,1.49E-08
0.218980057,0.224218991,0.229832109,0.268405285,1.41E-08
0.21803175,0.212561144,0.230362022,0.256177668,1.34E-08
0.220594845,0.220588232,0.240163761,0.249771797,1.29E-08
0.224559886,0.229877214,0.224419695,0.228541381,1.25E-08
0.221953571,0.230334909,0.230013147,0.240755465,1.31E-08
0.220526224,0.218664334,0.2322069,0.256600857,1.14E-08
0.227051572,0.225852937,0.227212029,0.260062953,1.12E-08
0.228516215,0.229556795,0.228744011,0.257422952,1.08E-08
0.215591278,0.22007138,0.237084442,0.229021157,1.01E-08
0.217367753,0.217562769,0.23751293,0.219060089,1.08E-08
0.216047408,0.21409949,0.218630744,0.231874926,1.05E-08
0.217706318,0.217011244,0.231830455,0.226011284,1.03E-08
0.211157935,0.208641807,0.21993648,0.210293359,1.05E-08
0.197680968,0.201132406,0.215645988,0.210655773,9.66E-09
0.195670307,0.202105078,0.20622351,0.1754525,9.31E-09
0.189907254,0.199003892,0.205489193,0.193407399,8.64E-09
0.19468659,0.201802073,0.202639993,0.211278653,7.91E-09
0.183929646,0.184758958,0.208922678,0.219137364,8.20E-09
0.173171268,0.173612779,0.200505513,0.20901122,7.70E-09
0.176836133,0.18002705,0.199217746,0.199068684,8.21E-09
0.170862617,0.169039318,0.203152878,0.207582918,8.12E-09
0.163492038,0.163605363,0.196622731,0.200802903,7.77E-09
0.157485153,0.157938369,0.178603389,0.214985341,7.82E-09
0.155231299,0.15828273,0.181765188,0.258596773,7.48E-09
0.155096869,0.158804111,0.183729141,0.271690859,7.17E-09
0.154102208,0.152733188,0.180943213,0.269455866,7.57E-09
0.158656814,0.162255901,0.203503322,0.251161311,7.74E-09
0.171145211,0.172381915,0.207787883,0.309675237,6.72E-09
0.170322941,0.172998066,0.214824831,0.298092584,6.82E-09
0.175880762,0.179014117,0.215792948,0.27395206,6.55E-09
0.178114054,0.178522904,0.249622204,0.307573815,6.57E-09
0.183435572,0.187665318,0.252474505,0.383949658,6.65E-09
0.201623575,0.202704954,0.251956679,0.339533194,6.46E-09
0.196045827,0.197092035,0.266068393,0.353879861,6.07E-09
0.200868972,0.201443694,0.272529098,0.388938187,7.01E-09
0.21884083,0.206818763,0.255666571,0.365165843,6.86E-09
0.205706224,0.20958785,0.247562444,0.430922362,7.88E-09
0.192664229,0.196415104,0.274158164,0.509084877,7.36E-09
0.206027474,0.206844227,0.276007408,0.460746446,8.00E-09
0.21258802,0.222323289,0.293360063,0.562648049,8.35E-09
0.217797887,0.215228352,0.32190439,0.539700833,8.30E-09
0.226804082,0.222218354,0.328747528,0.420970509,8.14E-09
0.232735083,0.220952195,0.316055928,0.451854605,8.28E-09
0.237909473,0.24138629,0.31434357,0.40706253,8.83E-09
0.230205732,0.235232962,0.294719886,0.477686729,9.60E-09
0.241071594,0.232954566,0.279333411,0.532199177,8.98E-09
0.232147837,0.230272681,0.291555522,0.443603208,9.38E-09
0.24194282,0.240672227,0.285764385,0.381672421,7.55E-09
0.231397542,0.235972604,0.270722435,0.469769413,6.42E-09
0.225614437,0.230472996,0.281677681,0.546862167,5.87E-09
0.236140684,0.22987712,0.258016855,0.493591518,5.12E-09
0.237251431,0.235523982,0.259114239,0.564696347,4.92E-09
0.235267427,0.240345491,0.265814985,0.633511565,5.35E-09
0.237209816,0.229628385,0.263286142,0.434041292,5.39E-09
0.227889681,0.236543175,0.26249738,0.352152172,5.31E-09
0.237308905,0.23339234,0.274120468,0.411730028,4.83E-09
0.235612883,0.23405074,0.296019958,0.393861326,4.85E-09
0.239081477,0.241184766,0.309619415,0.286441645,4.74E-09
0.259789116,0.246418919,0.311365143,0.218109382,4.96E-09
0.283078445,0.277121337,0.287102296,0.230312666,5.10E-09
0.28030922,0.291660809,0.305145684,0.233096072,4.02E-09
0.276312494,0.268419699,0.301194055,0.247638071,3.33E-09
0.287980786,0.288022731,0.308633833,0.32509201,4.45E-09
0.295273997,0.300784039,0.329595518,0.30166635,3.54E-09
0.324923193,0.30253929,0.32927111,0.312413973,4.15E-09
0.310524839,0.320146954,0.334904789,0.412092867,5.54E-09
0.324262085,0.325320706,0.347249413,0.492806716,6.08E-09
0.345489822,0.342620054,0.36642605,0.429890591,5.35E-09
0.373323353,0.352959705,0.357183297,0.607474384,1.20E-08
0.379786004,0.390296248,0.379407389,0.46481312,1.38E-08
0.363247231,0.369039141,0.361351161,0.45633561,8.85E-09
0.378649098,0.365158883,0.34900662,0.493343919,1.55E-08
0.353032272,0.367220463,0.372641095,0.91777625,1.15E-08
0.373726548,0.366021451,0.390612221,1.521000108,6.04E-09
0.397293722,0.392290675,0.407889654,2.05488818,9.63E-09
0.384641403,0.388697243,0.401271976,3.36204453,8.50E-08
0.392848591,0.389557079,0.378824486,29.45263191,5.56E-08
0.389765275,0.382916596,0.346046827,8.668187536,2.03E-08
0.370460891,0.375002799,0.322623384,2.798180242,5.99E-09
0.360567575,0.368600104,0.29028734,0.088467321,2.30E-09
0.344315937,0.342000605,0.298794765,0.011738506,7.61E-10
0.322873755,0.322750813,0.296238271,0.001541411,5.56E-10
0.309882914,0.305984165,0.308136623,0.000304562,2.83E-10
0.316976153,0.313898545,0.303486374,0.000145314,1.81E-10
0.305980177,0.302567524,0.301052111,6.06E-05,1.71E-10
0.325476318,0.318014481,0.306259547,2.80E-05,1.63E-10
0.318011773,0.322699711,0.316467469,1.28E-05,1.35E-10
0.325717824,0.324432193,0.323351128,6.22E-06,7.22E-11
0.33656267,0.333058363,0.365769627,3.67E-06,6.23E-11
0.350503463,0.349742945,0.347862066,3.09E-06,6.30E-11
0.353415413,0.363013806,0.332456641,2.15E-06,3.25E-11
0.367745784,0.366358742,0.314518947,1.78E-06,3.26E-11
0.359752981,0.351212775,0.27921032,1.42E-06,2.09E-11
0.33590238,0.332277185,0.270382649,1.16E-06,1.92E-11
0.306879737,0.318070689,0.269065132,1.04E-06,1.75E-11
0.272293436,0.277933783,0.252448949,9.70E-07,1.38E-11
0.269033712,0.270475077,0.242969938,8.46E-07,1.03E-11
0.259430984,0.266562493,0.250988917,7.37E-07,6.53E-12
0.234809965,0.242903273,0.244982324,7.16E-07,4.56E-12
0.236954851,0.236767904,0.241633126,6.31E-07,4.01E-12
0.229709772,0.235180418,0.257512378,5.14E-07,2.86E-12
0.243469597,0.239471936,0.277323605,5.12E-07,2.03E-12
0.233090075,0.227050308,0.281433405,6.67E-07,1.35E-12
0.246906122,0.240415322,0.302919708,5.91E-07,1.09E-12
0.252512359,0.250600636,0.266949049,5.32E-07,1.24E-12
0.244335419,0.253518106,0.284663095,5.74E-07,1.39E-12
0.254405763,0.241494506,0.303778773,6.08E-07,1.03E-12
0.269085325,0.272050744,0.323544969,6.00E-07,6.71E-13
0.276276121,0.278884653,0.316521064,6.33E-07,6.03E-13
0.270999756,0.275393947,0.334866873,7.13E-07,4.41E-13
0.287149909,0.279984607,0.332828813,7.65E-07,3.85E-13
0.285504156,0.289285092,0.322828836,6.64E-07,2.63E-13
0.289737814,0.285047774,0.35227406,7.11E-07,1.38E-13
0.308901786,0.302188782,0.316497857,5.85E-07,1.42E-13
0.302648368,0.304710144,0.324011292,5.41E-07,1.05E-13
0.313378577,0.307664671,0.333990542,5.85E-07,9.28E-14
0.313621627,0.307781708,0.329850738,4.84E-07,7.49E-14
0.309969776,0.308314924,0.295733937,4.19E-07,6.03E-14
0.308022496,0.301311651,0.301955297,3.77E-07,5.42E-14
0.314261619,0.302036396,0.279608232,4.14E-07,5.26E-14
0.288756695,0.282846013,0.341304645,4.02E-07,5.22E-14
0.284150957,0.284436969,0.308630547,3.81E-07,4.72E-14
0.287307742,0.292559969,0.32502505,3.78E-07,4.46E-14
0.283426324,0.293013561,0.333536889,3.43E-07,4.37E-14
0.28214873,0.28775567,0.335714391,3.38E-07,4.12E-14
0.291197955,0.302703349,0.343873732,3.45E-07,4.14E-14
0.315201249,0.319309124,0.320425316,3.37E-07,4.19E-14
0.295278318,0.312623698,0.319065919,3.78E-07,4.11E-14
0.292824437,0.307807545,0.332359546,3.69E-07,4.14E-14
0.287346668,0.293650762,0.329322431,3.67E-07,4.11E-14
0.29959459,0.297030547,0.317877636,3.38E-07,4.11E-14
0.284505149,0.282190659,0.346641563,3.53E-07,4.13E-14
0.304135965,0.298772351,0.343598862,3.27E-07,4.12E-14
0.33337302,0.322998133,0.312020126,3.53E-07,4.10E-14
0.309588365,0.318548025,0.327422423,3.37E-07,4.04E-14
0.288715049,0.285858266,0.321600269,3.16E-07,4.08E-14
0.281165312,0.28684566,0.313977716,3.44E-07,4.06E-14
0.288124111,0.29148015,0.306413104,3.40E-07,4.05E-14
0.280725038,0.277469726,0.277353289,3.38E-07,4.04E-14
0.276262369,0.272014276,0.296462569,3.51E-07,4.06E-14
0.282941198,0.275110251,0.323140758,3.62E-07,4.02E-14
0.302063321,0.290279975,0.344515828,3.78E-07,4.04E-14
0.307341409,0.302233725,0.358510846,3.94E-07,4.02E-14
0.297372232,0.305705512,0.390870884,3.80E-07,4.04E-14
0.326457315,0.331150849,0.400587166,3.77E-07,4.02E-14
0.391803015,0.362618981,0.398046094,3.78E-07,3.99E-14
0.378452636,0.374983431,0.384597987,3.69E-07,4.01E-14
0.382055526,0.380982578,0.419648081,3.97E-07,4.00E-14
0.380342155,0.382788027,0.409345636,4.21E-07,3.99E-14
0.398931752,0.397840164,0.414543236,3.98E-07,3.99E-14
0.396613913,0.388218858,0.48724603,4.32E-07,3.98E-14
0.399838999,0.40469217,0.494743792,4.59E-07,3.98E-14
0.432701135,0.414017575,0.563058379,4.03E-07,3.98E-14
0.45462888,0.451570089,0.529076934,4.36E-07,3.98E-14
0.493003763,0.493107387,0.594883618,4.06E-07,3.98E-14
0.523920652,0.500745313,0.593478618,3.86E-07,3.98E-14
0.518240695,0.519562016,0.558593446,4.07E-07,3.98E-14
0.573011794,0.56433534,0.619236758,3.97E-07,3.98E-14
0.54201713,0.550766561,0.64848274,3.95E-07,3.98E-14
0.567801868,0.565641151,0.669998208,3.97E-07,3.98E-14
0.532011572,0.541034,0.661891241,4.08E-07,3.98E-14
0.538043709,0.556195584,0.692797107,4.26E-07,3.98E-14
0.559642149,0.545621812,0.674686329,4.53E-07,3.98E-14
0.537420098,0.553370934,0.572875532,4.64E-07,3.98E-14
0.525200572,0.536517944,0.533717732,5.24E-07,3.98E-14
0.484521383,0.479771488,0.566670433,5.40E-07,3.98E-14
0.477349019,0.49430058,0.558666429,5.58E-07,3.98E-14
0.490564304,0.50067363,0.499007465,5.11E-07,3.98E-14
0.496261593,0.479263696,0.517426143,5.58E-07,3.98E-14
0.448176379,0.45982084,0.560854846,5.36E-07,3.98E-14
0.446755078,0.460454855,0.528253223,5.28E-07,3.98E-14
0.472620687,0.459605892,0.555777595,5.11E-07,3.98E-14
0.459753877,0.453216125,0.497743616,4.11E-07,3.98E-14
0.481753891,0.469525036,0.522234774,4.35E-07,3.98E-14
0.468065721,0.467350788,0.509093951,3.87E-07,3.98E-14
0.485429934,0.484918556,0.588645187,4.12E-07,3.98E-14
0.5018833,0.493609724,0.489419351,3.88E-07,3.98E-14
0.494453915,0.511779357,0.492698985,4.01E-07,3.98E-14
0.505563441,0.49188317,0.46957635,3.96E-07,3.98E-14
0.473560713,0.504326366,0.513939056,3.77E-07,3.98E-14
0.462300176,0.462246543,0.501235409,3.75E-07,3.98E-14
0.458670304,0.465132395,0.53264581,3.83E-07,3.98E-14
0.461951453,0.46517866,0.514851689,3.67E-07,3.98E-14
0.481084275,0.478049956,0.527349051,3.75E-07,3.98E-14
0.496176318,0.498927306,0.558237329,4.13E-07,3.98E-14
0.508782952,0.511057091,0.502574227,4.25E-07,3.98E-14
0.511120873,0.504917458,0.466546828,3.96E-07,3.98E-14
0.489543468,0.492733644,0.431022899,3.67E-07,3.98E-14
0.487111869,0.467355106,0.434799214,3.52E-07,3.98E-14
0.433623857,0.469513507,0.439896936,3.20E-07,3.98E-14
0.452205636,0.438177668,0.412240921,3.35E-07,3.98E-14
0.444101126,0.437893896,0.406431183,3.20E-07,3.98E-14
0.44527915,0.438701244,0.424602727,2.96E-07,3.98E-14
0.420823941,0.438243534,0.442950723,2.75E-07,3.98E-14
0.453030147,0.440023338,0.464938627,2.67E-07,3.98E-14
0.452291994,0.448095635,0.461951051,2.56E-07,3.98E-14
0.440606349,0.451869642,0.431886387,2.45E-07,3.98E-14
0.45827521,0.44415721,0.459494177,2.18E-07,3.98E-14
0.419403075,0.423842812,0.456355867,2.09E-07,3.98E-14
0.44120271,0.435740239,0.448393619,1.85E-07,3.98E-14
0.449284767,0.45800969,0.395837055,1.78E-07,3.98E-14
0.484709481,0.464709379,0.425176806,1.60E-07,3.98E-14
0.47536283,0.488283601,0.443093729,1.38E-07,3.98E-14
0.462305022,0.457332385,0.459989877,1.20E-07,3.98E-14
0.488272739,0.463055481,0.439886131,1.08E-07,3.98E-14
0.450524366,0.478362798,0.456922752,1.06E-07,3.98E-14
0.433628835,0.432976852,0.424933267,9.21E-08,3.98E-14
0.462467191,0.457053618,0.388784392,8.40E-08,3.98E-14
0.427358932,0.433659136,0.387633372,8.34E-08,3.98E-14
0.407482835,0.416634364,0.359433985,7.90E-08,3.98E-14
0.421531466,0.412214749,0.371391191,7.25E-08,3.98E-14
0.418824601,0.440209104,0.356112942,6.67E-08,3.98E-14
0.396511163,0.404157225,0.396994395,6.22E-08,3.98E-14
0.388228744,0.392578609,0.394602589,6.36E-08,3.98E-14
0.397404355,0.390159394,0.416806548,5.76E-08,3.98E-14
0.411106813,0.387914213,0.386344465,5.54E-08,3.98E-14
0.413321721,0.408937553,0.455193935,5.08E-08,3.98E-14
0.403896248,0.416416095,0.45784858,4.87E-08,3.98E-14
0.411158235,0.393005298,0.487423333,4.77E-08,3.98E-14
0.417840616,0.412142394,0.53210897,4.84E-08,3.98E-14
0.430569897,0.44240299,0.544693172,4.51E-08,3.98E-14
0.437019406,0.45151767,0.560870124,4.56E-08,3.98E-14
0.473519992,0.445544165,0.608049716,4.38E-08,3.98E-14
0.469583643,0.472855763,0.546735465,4.25E-08,3.98E-14
0.476943931,0.453336254,0.582430698,4.30E-08,3.98E-14
0.471238211,0.472786808,0.542319483,3.86E-08,3.98E-14
0.476871107,0.458504486,0.534060833,4.07E-08,3.98E-14
0.429979891,0.454448103,0.53012538,3.97E-08,3.98E-14
0.425302702,0.425733458,0.590610047,3.58E-08,3.98E-14
0.431186931,0.433383975,0.552229364,3.38E-08,3.98E-14
0.430198306,0.417977041,0.568901393,3.31E-08,3.98E-14
0.449606419,0.420934852,0.562491637,2.89E-08,3.98E-14
0.415606304,0.417267603,0.541727117,2.85E-08,3.98E-14
0.402348608,0.396161133,0.541878207,2.93E-08,3.98E-14
0.41039702,0.403142969,0.490980835,2.68E-08,3.98E-14
0.383771495,0.403840224,0.509849715,2.72E-08,3.98E-14
0.390759414,0.403190636,0.496906469,2.75E-08,3.98E-14
0.3793634,0.393493289,0.590330975,2.70E-08,3.98E-14
0.389471411,0.382406298,0.523293736,3.04E-08,3.98E-14
0.399347305,0.402925457,0.537377848,3.07E-08,3.98E-14
0.418859785,0.409844306,0.505424507,3.08E-08,3.98E-14
0.384888364,0.393396489,0.487557473,2.93E-08,3.98E-14
0.379908287,0.364806312,0.532928494,2.94E-08,3.98E-14
0.381528424,0.36377671,0.504085425,2.79E-08,3.98E-14
0.404011308,0.387173428,0.482197409,2.88E-08,3.98E-14
0.39270912,0.396640161,0.552391485,2.76E-08,3.98E-14
0.419365181,0.408246164,0.574536632,2.68E-08,3.98E-14
0.41780215,0.414230345,0.517506522,2.61E-08,3.98E-14
0.437735686,0.42519234,0.518523574,2.58E-08,3.98E-14
0.452964036,0.46145052,0.551044445,2.52E-08,3.98E-14
0.426057809,0.444266294,0.522565653,2.58E-08,3.98E-14
0.419825031,0.452664849,0.499297075,2.58E-08,3.98E-14
0.407593596,0.418672534,0.53406321,2.45E-08,3.98E-14
0.422089615,0.42270142,0.55245328,2.49E-08,3.98E-14
0.408392893,0.422795776,0.527992495,2.61E-08,3.98E-14
0.395917187,0.398674099,0.507811674,2.47E-08,3.98E-14
0.39799924,0.397159812,0.455760074,2.38E-08,3.98E-14
0.403802375,0.393820549,0.48751946,2.31E-08,3.98E-14
0.377411951,0.392337402,0.485284266,2.20E-08,3.98E-14
0.414778748,0.401659389,0.512085651,2.20E-08,3.98E-14
0.41319804,0.42171133,0.516940887,2.01E-08,3.98E-14
0.397731231,0.409250427,0.610560188,1.89E-08,3.98E-14
0.430928785,0.4193318,0.612246686,1.69E-08,3.98E-14
0.440398566,0.431389778,0.656178091,1.59E-08,3.98E-14
0.446216466,0.441773947,0.59094489,1.64E-08,3.98E-14
0.445792555,0.429749072,0.558175557,1.62E-08,3.98E-14
0.481522493,0.459833487,0.619511401,1.65E-08,3.98E-14
0.452592175,0.46628372,0.610057805,1.52E-08,3.98E-14
0.416378524,0.441442123,0.608999172,1.48E-08,3.98E-14
0.433869837,0.429189073,0.556550988,1.47E-08,3.98E-14
0.462314784,0.447273826,0.495936134,1.38E-08,3.98E-14
0.453831752,0.465168388,0.526920527,1.38E-08,3.98E-14
0.504150481,0.478006352,0.5289491,1.28E-08,3.98E-14
0.478077856,0.486993266,0.51378731,1.26E-08,3.98E-14
0.452709151,0.462044209,0.51847022,1.30E-08,3.98E-14
0.428335515,0.427024999,0.585545296,1.28E-08,3.98E-14
0.427084827,0.436116819,0.591099519,1.26E-08,3.98E-14
0.416755893,0.408695967,0.479664035,1.29E-08,3.98E-14
0.402400765,0.406994625,0.514966514,1.20E-08,3.98E-14
0.411134284,0.402951573,0.520288581,1.16E-08,3.98E-14
0.426308934,0.412763406,0.522028481,1.12E-08,3.98E-14
0.407424148,0.419264403,0.48980297,1.09E-08,3.98E-14
0.406163582,0.398783671,0.500576368,1.00E-08,3.98E-14
0.420022836,0.435408169,0.506169398,9.94E-09,3.98E-14
0.414918033,0.403757799,0.480666654,9.16E-09,3.98E-14
0.415459142,0.424749855,0.626101358,9.77E-09,3.98E-14
0.413429551,0.420963584,0.632497843,9.33E-09,3.98E-14
0.377147685,0.38390034,0.647084827,1.05E-08,3.98E-14
0.386392774,0.405539784,0.540016595,1.02E-08,3.98E-14
0.396162503,0.40300981,0.641506528,1.00E-08,3.98E-14
0.374938268,0.379399574,0.595781707,9.85E-09,3.98E-14
0.390741561,0.384123966,0.585701927,9.03E-09,3.98E-14
0.350989612,0.37661821,0.620922187,8.08E-09,3.98E-14
0.329574167,0.336339296,0.677395076,7.32E-09,3.98E-14
0.336402434,0.336333746,0.67603274,7.40E-09,3.98E-14
0.341641037,0.337735122,0.655612942,7.01E-09,3.98E-14
0.385949636,0.372478946,0.633931583,6.59E-09,3.98E-14
0.377625003,0.376474445,0.62740616,6.33E-09,3.98E-14
0.404352857,0.397835452,0.598576188,5.49E-09,3.98E-14
0.413055087,0.423971933,0.568584764,5.65E-09,3.98E-14
0.435969714,0.433891831,0.572077107,4.80E-09,3.98E-14
0.401633736,0.385596404,0.528273808,4.80E-09,3.98E-14
0.389613628,0.397729227,0.52881489,4.88E-09,3.98E-14
0.379548047,0.387895543,0.531194218,4.43E-09,3.98E-14
0.375005836,0.375207672,0.544876691,4.25E-09,3.98E-14
0.356482143,0.358371294,0.572164579,4.09E-09,3.98E-14
0.400323554,0.405940986,0.581804666,4.38E-09,3.98E-14
0.404963549,0.416914124,0.559255149,4.40E-09,3.98E-14
0.395868389,0.403202965,0.58072187,4.36E-09,3.98E-14
0.392929761,0.392495528,0.484731956,4.23E-09,3.98E-14
0.397058514,0.400488091,0.51441635,4.10E-09,3.98E-14
0.40689816,0.414761517,0.469502091,4.18E-09,3.98E-14
0.387283405,0.391953928,0.507845333,4.50E-09,3.98E-14
0.376177426,0.380224936,0.53365972,5.16E-09,3.98E-14
0.386496756,0.401863878,0.547769869,4.62E-09,3.98E-14
0.405192367,0.397873393,0.485593567,4.88E-09,3.98E-14
0.378503993,0.38378014,0.437877438,4.41E-09,3.98E-14
0.417032065,0.391951388,0.471609087,4.51E-09,3.98E-14
0.386394632,0.391937584,0.475097011,4.86E-09,3.98E-14
0.362237011,0.371416732,0.496569221,4.60E-09,3.98E-14
0.39783417,0.379738576,0.461463098,4.80E-09,3.98E-14
0.400464303,0.394484249,0.409976373,4.97E-09,3.98E-14
0.380474775,0.375521377,0.501948143,5.21E-09,3.98E-14
0.383937262,0.393932311,0.515864424,5.44E-09,3.98E-14
0.392562369,0.368033813,0.452284178,5.63E-09,3.98E-14
0.370562403,0.39991942,0.381294815,5.62E-09,3.98E-14
0.37771304,0.390462225,0.37157006,5.49E-09,3.98E-14
0.355871296,0.359151608,0.385404769,5.45E-09,3.98E-14
0.337064731,0.341156536,0.381981182,5.78E-09,3.98E-14
0.301208809,0.318366865,0.348997463,5.60E-09,3.98E-14
0.288953895,0.295522234,0.323607945,5.19E-09,3.98E-14
0.287982428,0.275123658,0.30516887,5.39E-09,3.98E-14
0.285591915,0.28312522,0.305837542,4.93E-09,3.98E-14
0.279761628,0.280998597,0.354831727,4.81E-09,3.98E-14
0.285740165,0.293857366,0.40506533,4.31E-09,3.98E-14
0.271434913,0.275601846,0.394249883,4.31E-09,3.98E-14
0.257618578,0.269882037,0.385292077,4.52E-09,3.98E-14
0.270986929,0.260713699,0.408872797,4.30E-09,3.98E-14
0.270294131,0.274398169,0.463155649,4.53E-09,3.98E-14
0.281273974,0.266878449,0.379315017,4.27E-09,3.98E-14
0.302202197,0.282707492,0.463517976,4.48E-09,3.98E-14
0.305135375,0.305920814,0.412923824,4.57E-09,3.98E-14
0.329170956,0.325719716,0.472294666,4.55E-09,3.98E-14
0.334122707,0.341699691,0.409879519,4.57E-09,3.98E-14
0.321423886,0.313195673,0.377576828,4.53E-09,3.98E-14
0.313838605,0.319756302,0.393182289,3.94E-09,3.98E-14
0.301668778,0.319629849,0.426686202,3.78E-09,3.98E-14
0.295498721,0.293208636,0.45445279,3.40E-09,3.98E-14
0.305883027,0.307805492,0.459798986,3.68E-09,3.98E-14
0.304607968,0.30326008,0.464662222,4.22E-09,3.98E-14
0.296850212,0.28978047,0.413419082,4.35E-09,3.98E-14
0.299897086,0.290348087,0.506243405,4.39E-09,3.98E-14
0.308135715,0.309066442,0.466485938,4.16E-09,3.98E-14
0.294207828,0.287997496,0.454678376,4.39E-09,3.98E-14
0.290351118,0.291326543,0.467093376,4.04E-09,3.98E-14
0.298549581,0.300628366,0.484902044,3.72E-09,3.98E-14
0.293307039,0.31143754,0.557754028,3.50E-09,3.98E-14
0.288087636,0.300723489,0.579658033,3.99E-09,3.98E-14
0.29253598,0.29199104,0.521677092,4.02E-09,3.98E-14
0.292425924,0.299036956,0.557184137,4.31E-09,3.98E-14
0.281957197,0.295437851,0.548446279,3.73E-09,3.98E-14
0.296745095,0.300617113,0.588131331,4.25E-09,3.98E-14
0.293400424,0.304855725,0.525197035,3.75E-09,3.98E-14
0.269418924,0.293251186,0.580238272,3.84E-09,3.98E-14
0.271941668,0.285643764,0.62472744,3.58E-09,3.98E-14
0.282732578,0.279748958,0.668306147,3.22E-09,3.98E-14
0.29258578,0.298307963,0.631775049,3.23E-09,3.98E-14
0.335646986,0.318044466,0.654015999,3.29E-09,3.98E-14
0.345799972,0.345678462,0.608180791,3.10E-09,3.98E-14
0.325734978,0.362054977,0.610492673,3.13E-09,3.98E-14
0.345665247,0.362621161,0.582394841,3.27E-09,3.98E-14
0.34199385,0.324540114,0.555543552,3.50E-09,3.98E-14
0.344401519,0.3628601,0.519469556,3.21E-09,3.98E-14
0.330150861,0.347094572,0.599709821,2.87E-09,3.98E-14
0.33827462,0.325134063,0.57157721,2.95E-09,3.98E-14
0.325651118,0.330354345,0.622382901,3.02E-09,3.98E-14
0.355475132,0.350384219,0.790737071,2.90E-09,3.98E-14
0.398978888,0.374729451,0.94094434,3.43E-09,3.98E-14
0.402417954,0.39919353,0.840766166,3.55E-09,3.98E-14
0.405698123,0.4130893,0.774206548,3.33E-09,3.98E-14
0.428919556,0.419337161,0.787828779,3.56E-09,3.98E-14
0.454082525,0.453879869,0.767585235,3.19E-09,3.98E-14
0.444916306,0.481560216,0.794505668,3.43E-09,3.98E-14
0.493188713,0.457279457,0.825011493,3.48E-09,3.98E-14
0.446014963,0.466221708,0.634260958,3.71E-09,3.98E-14
0.433709066,0.440106479,0.64465837,3.05E-09,3.98E-14
0.444433667,0.464816421,0.701015716,2.89E-09,3.98E-14
0.440076671,0.440255025,0.591958663,2.98E-09,3.98E-14
0.447052672,0.434664422,0.677062391,3.06E-09,3.98E-14
0.447264228,0.431517331,0.666005271,3.18E-09,3.98E-14
0.425109794,0.450823719,0.622330794,4.15E-09,3.98E-14
0.439908033,0.442385832,0.546363563,4.74E-09,3.98E-14
0.434894669,0.430903152,0.470136775,3.98E-09,3.98E-14
0.419333983,0.41778988,0.472179687,3.39E-09,3.98E-14
0.433404203,0.412967497,0.524639957,3.55E-09,3.98E-14
0.436269379,0.416566161,0.589857683,3.89E-09,3.98E-14
0.430190981,0.437891327,0.692024408,3.98E-09,3.98E-14
0.421716701,0.437595493,0.568506436,4.05E-09,3.98E-14
0.395234991,0.398726151,0.739848891,4.25E-09,3.98E-14
0.412350482,0.399718203,0.843070478,4.48E-09,3.98E-14
0.435028601,0.411880032,0.890028761,4.37E-09,3.98E-14
0.414962802,0.434747081,0.987018273,4.23E-09,3.98E-14
0.480856055,0.423574646,0.780325913,3.72E-09,3.98E-14
0.487146472,0.483206479,0.839585943,3.35E-09,3.98E-14
0.450312118,0.464579727,0.880996891,3.85E-09,3.98E-14
0.489102716,0.454804425,0.733872627,3.83E-09,3.98E-14
0.445386661,0.462564668,0.746875939,3.43E-09,3.98E-14
0.401199246,0.405440306,0.782977327,3.62E-09,3.98E-14
0.432431514,0.408649558,0.810546048,3.87E-09,3.98E-14
0.419140686,0.424897664,0.764221883,3.84E-09,3.98E-14
0.414848497,0.418191103,0.971440601,4.27E-09,3.98E-14
0.414447652,0.399904771,0.915215237,4.26E-09,3.98E-14
0.396041834,0.401561911,0.931959533,4.71E-09,3.98E-14
0.428616682,0.410752829,0.814400607,5.11E-09,3.98E-14
0.404406495,0.409504542,0.715594318,4.50E-09,3.98E-14
0.414100895,0.40754299,0.61029402,4.09E-09,3.98E-14
0.421588543,0.412183544,0.648780649,4.37E-09,3.98E-14
0.413036215,0.404201399,0.652142651,3.79E-09,3.98E-14
0.448079223,0.418444752,0.513277548,3.82E-09,3.98E-14
0.405644792,0.423978341,0.720190318,3.84E-09,3.98E-14
0.422998633,0.405002402,0.699300174,2.98E-09,3.98E-14
0.384838137,0.4061208,0.815213308,3.11E-09,3.98E-14
0.383770357,0.37259657,0.554046265,3.37E-09,3.98E-14
0.398596034,0.393054339,0.585478339,3.03E-09,3.98E-14
0.416719007,0.42433981,0.761342335,2.70E-09,3.98E-14
0.400796983,0.413926141,0.663342289,2.63E-09,3.98E-14
0.389282781,0.395974041,0.753729943,2.81E-09,3.98E-14
0.337264102,0.36309164,0.859997768,2.52E-09,3.98E-14
0.321388142,0.320084008,0.940930443,2.84E-09,3.98E-14
0.330617359,0.329677,0.927117397,2.38E-09,3.98E-14
0.336083327,0.3306724,0.889637688,2.85E-09,3.98E-14
0.344193612,0.359903669,1.075363881,2.85E-09,3.98E-14
0.353107374,0.352466674,1.078658306,2.84E-09,3.98E-14
0.342026745,0.349878553,1.151682657,2.73E-09,3.98E-14
0.347126493,0.345613931,1.011151762,2.57E-09,3.98E-14
0.339486157,0.349335976,1.005729309,2.38E-09,3.98E-14
0.346849292,0.354364136,1.036385269,2.15E-09,3.98E-14
0.356070505,0.350206522,1.196124308,1.75E-09,3.98E-14
0.386847176,0.354204895,1.490840973,2.18E-09,3.98E-14
0.393959608,0.401565809,1.779139919,2.30E-09,3.98E-14
0.412027381,0.41214769,1.872983771,2.13E-09,3.98E-14
0.420588327,0.413531989,1.800938992,2.88E-09,3.98E-14
0.462931168,0.440663592,1.714036034,2.13E-09,3.98E-14
0.510753603,0.479682814,1.595843495,1.72E-09,3.98E-14
0.509673937,0.489687157,1.141162437,1.81E-09,3.98E-14
0.513052611,0.532112058,1.199476664,1.69E-09,3.98E-14
0.548697374,0.544241366,1.069793431,1.64E-09,3.98E-14
0.549977057,0.541395126,1.498778768,1.75E-09,3.98E-14
0.526682549,0.530977329,1.733104313,1.76E-09,3.98E-14
0.527754124,0.558419752,3.151984584,1.76E-09,3.98E-14
0.502867259,0.492254106,2.845348706,1.88E-09,3.98E-14
0.491039226,0.493843021,2.406691864,1.99E-09,3.98E-14
0.478400495,0.4910798,1.804650747,2.24E-09,3.98E-14
0.486285694,0.515118616,2.076637457,2.60E-09,3.98E-14
0.529304935,0.525757471,2.321605671,2.62E-09,3.98E-14
0.555681433,0.522913223,2.13446151,2.34E-09,3.98E-14
0.574380667,0.583641383,2.282807763,2.59E-09,3.98E-14
0.563081282,0.581536983,2.433311361,2.78E-09,3.98E-14
0.615302966,0.598310102,2.979246179,3.55E-09,3.98E-14
0.668385082,0.652550083,3.475077713,2.97E-09,3.98E-14
0.737407758,0.700820577,3.38682682,4.68E-09,3.98E-14
0.783655199,0.751497882,2.491257247,3.96E-09,3.98E-14
0.756480008,0.762302229,2.825430704,3.47E-09,3.98E-14
0.67632608,0.718769715,3.638109219,3.10E-09,3.98E-14
0.646279652,0.679278014,1.398896346,4.87E-09,3.98E-14
0.604152891,0.633971891,1.061073841,5.31E-09,3.98E-14
0.596330372,0.599314215,1.15911355,3.47E-09,3.98E-14
0.554852179,0.56015239,0.968118076,3.30E-09,3.98E-14
0.625754921,0.586448217,0.775765215,5.06E-09,3.98E-14
0.663936871,0.626758407,0.502597955,5.24E-09,3.98E-14
0.648241727,0.666237736,0.493685809,4.08E-09,3.98E-14
0.68060369,0.687479204,4.885240833,2.63E-09,3.98E-14
0.674744604,0.678279815,1.298822981,2.55E-08,3.98E-14
0.666682716,0.697971444,20.94736781,3.25E-08,3.98E-14
0.630397894,0.620944487,0.786488996,4.02E-09,3.98E-14
0.583381192,0.603473314,0.038965288,5.31E-10,3.98E-14
0.545185136,0.572368971,0.001770888,1.52E-10,3.98E-14
0.570572878,0.555493829,0.000123152,6.35E-11,3.98E-14
0.599778657,0.57773562,1.69E-05,5.10E-11,3.98E-14
0.631319712,0.576552789,1.69E-06,2.49E-11,3.98E-14
0.580410911,0.615335546,5.34E-07,8.58E-12,3.98E-14
0.594066108,0.582793868,5.18E-07,6.39E-12,3.98E-14
0.650905064,0.63320078,3.26E-07,5.25E-12,3.98E-14
0.66031824,0.643077134,3.46E-07,3.18E-12,3.98E-14
0.627215252,0.665218556,2.07E-07,2.29E-12,3.98E-14
0.623099851,0.633200967,2.49E-07,1.61E-12,3.98E-14
0.58819883,0.607093163,2.57E-07,7.57E-13,3.98E-14
0.621418635,0.608884719,1.68E-07,6.68E-13,3.98E-14
0.628721107,0.635980411,1.67E-07,4.45E-13,3.98E-14
0.702001043,0.644431175,2.08E-07,3.28E-13,3.98E-14
0.743750785,0.726592412,2.16E-07,2.47E-13,3.98E-14
0.749066444,0.757648226,2.24E-07,2.50E-13,3.98E-14
0.702082648,0.71845681,2.10E-07,2.15E-13,3.98E-14
0.702773094,0.730696713,1.88E-07,2.60E-13,3.98E-14
0.692524632,0.674071628,2.15E-07,3.28E-13,3.98E-14
0.70475234,0.670714675,2.08E-07,2.89E-13,3.98E-14
0.687575707,0.67621426,2.40E-07,2.90E-13,3.98E-14
0.632005951,0.642028448,2.24E-07,2.51E-13,3.98E-14
0.643367778,0.617180273,1.57E-07,2.18E-13,3.98E-14
0.671976151,0.643522779,1.80E-07,1.98E-13,3.98E-14
0.689303248,0.707711388,1.27E-07,1.98E-13,3.98E-14
0.709773203,0.687475497,1.07E-07,1.47E-13,3.98E-14
0.71389045,0.722523916,1.28E-07,1.33E-13,3.98E-14
0.69754508,0.719906025,1.34E-07,1.38E-13,3.98E-14
0.619939631,0.643978882,1.22E-07,1.46E-13,3.98E-14
0.65368643,0.654053321,1.11E-07,1.81E-13,3.98E-14
0.614354384,0.651430879,1.03E-07,1.43E-13,3.98E-14
0.562822102,0.611671372,9.96E-08,1.53E-13,3.98E-14
0.539263914,0.57298107,8.36E-08,1.55E-13,3.98E-14
0.54705085,0.532114326,8.35E-08,1.68E-13,3.98E-14
0.526718256,0.556420791,8.00E-08,1.67E-13,3.98E-14
0.529436487,0.532539256,8.79E-08,1.61E-13,3.98E-14
0.538500431,0.532758816,8.55E-08,1.14E-13,3.98E-14
0.528011604,0.527942472,7.93E-08,1.22E-13,3.98E-14
0.545283032,0.56501341,7.95E-08,1.15E-13,3.98E-14
0.504231647,0.546330051,7.85E-08,1.04E-13,3.98E-14
0.48010849,0.497020693,7.07E-08,8.44E-14,3.98E-14
0.47268567,0.475169417,7.64E-08,6.89E-14,3.98E-14
0.459327728,0.475203574,6.86E-08,6.56E-14,3.98E-14
0.474805995,0.467527814,5.86E-08,6.18E-14,3.98E-14
0.547393647,0.503424163,5.71E-08,6.65E-14,3.98E-14
0.54799641,0.533988403,6.44E-08,5.88E-14,3.98E-14
0.525171161,0.551812751,5.98E-08,5.70E-14,3.98E-14
0.526125718,0.537568204,5.60E-08,5.55E-14,3.98E-14
0.519319138,0.531117373,4.97E-08,5.72E-14,3.98E-14
0.53417774,0.531196033,5.13E-08,5.59E-14,3.98E-14
0.507993792,0.510443201,4.28E-08,5.10E-14,3.98E-14
0.48219126,0.468061833,3.48E-08,4.78E-14,3.98E-14
0.488419937,0.48336585,2.94E-08,4.52E-14,3.98E-14
0.552616698,0.507736972,2.83E-08,4.24E-14,3.98E-14
0.583492928,0.539099921,2.79E-08,4.01E-14,3.98E-14
0.592804083,0.583663035,2.57E-08,4.60E-14,3.98E-14
0.569015642,0.580455217,2.77E-08,4.37E-14,3.98E-14
0.587602901,0.560121879,2.43E-08,4.03E-14,3.98E-14
0.609378389,0.596440423,1.96E-08,4.35E-14,3.98E-14
0.596592014,0.598834323,1.75E-08,3.98E-14,3.98E-14
0.570371005,0.592073927,1.39E-08,3.74E-14,3.98E-14
0.590798021,0.577533977,1.27E-08,3.69E-14,3.98E-14
0.640793506,0.601183952,1.24E-08,3.65E-14,3.98E-14
0.645394305,0.658133734,1.19E-08,3.50E-14,3.98E-14
0.672695493,0.632821841,1.13E-08,3.40E-14,3.98E-14
0.681619415,0.686960024,1.06E-08,3.38E-14,3.98E-14
0.70499243,0.707670589,8.35E-09,3.30E-14,3.98E-14
0.725966039,0.687866098,6.56E-09,3.29E-14,3.98E-14
0.741295513,0.737631687,6.68E-09,3.29E-14,3.98E-14
0.73997667,0.767746859,6.21E-09,3.32E-14,3.98E-14
0.710247719,0.725942841,6.60E-09,3.39E-14,3.98E-14
0.717535507,0.713670972,6.35E-09,3.29E-14,3.98E-14
0.724425411,0.722978201,6.67E-09,3.33E-14,3.98E-14
0.70579362,0.709318818,6.51E-09,3.36E-14,3.98E-14
0.728627192,0.703208433,6.77E-09,3.28E-14,3.98E-14
0.686162915,0.700745915,7.69E-09,3.26E-14,3.98E-14
0.740063376,0.724101123,6.59E-09,3.18E-14,3.98E-14
0.748393754,0.74755005,6.26E-09,3.15E-14,3.98E-14
0.647589787,0.720865198,6.25E-09,3.11E-14,3.98E-14
0.675879579,0.60770478,6.18E-09,3.09E-14,3.98E-14
0.668869029,0.640994783,5.99E-09,3.13E-14,3.98E-14
0.662633242,0.673150189,5.58E-09,3.09E-14,3.98E-14
0.665752051,0.694733975,5.63E-09,3.08E-14,3.98E-14
0.674992404,0.661734608,5.27E-09,3.07E-14,3.98E-14
0.696666843,0.665878722,5.22E-09,3.10E-14,3.98E-14
0.792194457,0.753184706,5.29E-09,3.09E-14,3.98E-14
0.814129258,0.780391872,5.34E-09,3.06E-14,3.98E-14
0.831098984,0.797292744,4.87E-09,3.06E-14,3.98E-14
0.8565303,0.857028279,5.05E-09,3.07E-14,3.98E-14
0.867964262,0.831784317,5.74E-09,3.05E-14,3.98E-14
0.923113756,0.852380047,5.37E-09,3.05E-14,3.98E-14
0.915088189,0.897586532,5.50E-09,3.05E-14,3.98E-14
1.007762998,0.941161954,5.81E-09,3.04E-14,3.98E-14
0.975133166,1.01313243,5.42E-09,3.06E-14,3.98E-14
0.876974408,0.895827538,5.77E-09,3.05E-14,3.98E-14
0.92502354,0.884054017,5.98E-09,3.07E-14,3.98E-14
0.959559116,0.970867348,5.61E-09,3.07E-14,3.98E-14
0.867218765,0.911990236,5.59E-09,3.05E-14,3.98E-14
0.867337793,0.854645395,6.18E-09,3.05E-14,3.98E-14
0.784585534,0.892483533,6.37E-09,3.05E-14,3.98E-14
0.735931531,0.757619544,6.52E-09,3.04E-14,3.98E-14
0.84835283,0.801962226,7.23E-09,3.04E-14,3.98E-14
0.895372021,0.883673768,7.33E-09,3.04E-14,3.98E-14
0.918165503,0.888827031,7.76E-09,3.05E-14,3.98E-14
0.914448711,0.904838249,8.24E-09,3.04E-14,3.98E-14
0.890940187,0.911655238,8.08E-09,3.05E-14,3.98E-14
0.878633546,0.934244741,7.76E-09,3.04E-14,3.98E-14
0.912118504,0.89665603,7.89E-09,3.05E-14,3.98E-14
0.8514061,0.877166221,8.49E-09,3.04E-14,3.98E-14
0.883586577,0.841961528,7.50E-09,3.05E-14,3.98E-14
0.90430107,0.850287515,6.97E-09,3.05E-14,3.98E-14
1.03406588,1.009628542,6.90E-09,3.05E-14,3.98E-14
1.067998128,1.045095702,6.81E-09,3.05E-14,3.98E-14
1.080559217,1.130875066,6.39E-09,3.04E-14,3.98E-14
1.209346882,1.086984088,6.08E-09,3.04E-14,3.98E-14
1.267080221,1.215356896,6.26E-09,3.04E-14,3.98E-14
1.151853025,1.313499011,5.82E-09,3.04E-14,3.98E-14
1.14819477,1.172496382,6.17E-09,3.04E-14,3.98E-14
1.140276945,1.169337362,5.63E-09,3.04E-14,3.98E-14
1.191407899,1.177282981,5.45E-09,3.04E-14,3.98E-14
1.153131391,1.116721032,5.72E-09,3.03E-14,3.98E-14
1.113576811,1.172445519,5.75E-09,3.04E-14,3.98E-14
1.229688398,1.151515383,6.21E-09,3.03E-14,3.98E-14
1.050102349,1.185892665,6.24E-09,3.03E-14,3.98E-14
1.091256952,1.124044104,5.97E-09,3.04E-14,3.98E-14
1.099372858,1.107243123,5.77E-09,3.03E-14,3.98E-14
1.152582466,1.168375564,5.76E-09,3.03E-14,3.98E-14
1.135400247,1.195282213,5.32E-09,3.03E-14,3.98E-14
1.201246286,1.217818879,4.67E-09,3.03E-14,3.98E-14
1.261645544,1.208119156,4.79E-09,3.02E-14,3.98E-14
1.24215647,1.163826984,4.65E-09,3.03E-14,3.98E-14
1.310408779,1.22366054,4.89E-09,3.03E-14,3.98E-14
1.252872965,1.397279581,5.16E-09,3.03E-14,3.98E-14
1.282141346,1.280561537,4.60E-09,3.03E-14,3.98E-14
1.256667615,1.324264154,4.22E-09,3.02E-14,3.98E-14
1.265858737,1.185748071,3.68E-09,3.02E-14,3.98E-14
1.220398877,1.247648525,3.35E-09,3.02E-14,3.98E-14
1.365997758,1.346971503,3.28E-09,3.03E-14,3.98E-14
1.322446724,1.385432542,2.91E-09,3.03E-14,3.98E-14
1.297123343,1.272106368,2.65E-09,3.02E-14,3.98E-14
1.280448276,1.307674911,2.46E-09,3.03E-14,3.98E-14
1.28346985,1.241826625,2.62E-09,3.03E-14,3.98E-14
1.284401934,1.199679528,2.87E-09,3.03E-14,3.98E-14
1.38558617,1.258115728,2.93E-09,3.02E-14,3.98E-14
1.296300461,1.272231179,2.71E-09,3.03E-14,3.98E-14
1.276235346,1.276568611,2.59E-09,3.02E-14,3.98E-14
1.219442631,1.208705775,2.63E-09,3.03E-14,3.98E-14
1.217676688,1.180348058,2.52E-09,3.03E-14,3.98E-14
1.265601879,1.230148311,2.52E-09,3.03E-14,3.98E-14
1.25489462,1.208518862,2.38E-09,3.02E-14,3.98E-14
1.205248147,1.281324219,2.39E-09,3.02E-14,3.98E-14
1.199420644,1.202874042,2.34E-09,3.03E-14,3.98E-14
1.076746396,1.153248461,2.39E-09,3.02E-14,3.98E-14
1.060960081,1.089158302,2.27E-09,3.03E-14,3.98E-14
1.127620103,1.070366933,2.37E-09,3.03E-14,3.98E-14
1.227132182,1.150079538,2.53E-09,3.02E-14,3.98E-14
1.230652845,1.233423424,2.57E-09,3.03E-14,3.98E-14
1.190048254,1.291704233,2.43E-09,3.02E-14,3.98E-14
1.110747648,1.142517515,2.27E-09,3.03E-14,3.98E-14
1.029687243,1.108131081,2.26E-09,3.03E-14,3.98E-14
1.131053808,1.062402832,2.10E-09,3.03E-14,3.98E-14
1.223503891,1.141793359,1.93E-09,3.03E-14,3.98E-14
1.220332011,1.19620897,2.08E-09,3.02E-14,3.98E-14
1.146552924,1.149028785,1.97E-09,3.03E-14,3.98E-14
1.150092577,1.129938554,2.05E-09,3.03E-14,3.98E-14
1.102400738,1.130326623,2.05E-09,3.03E-14,3.98E-14
1.165244503,1.175029777,2.07E-09,3.03E-14,3.98E-14
1.136480373,1.220039705,2.20E-09,3.03E-14,3.98E-14
1.105804988,1.154581778,2.17E-09,3.03E-14,3.98E-14
1.056240433,1.078433622,2.02E-09,3.03E-14,3.98E-14
1.129205415,1.135840558,2.06E-09,3.03E-14,3.98E-14
1.166319741,1.158789857,2.10E-09,3.03E-14,3.98E-14
1.048963925,1.108181848,2.18E-09,3.02E-14,3.98E-14
1.057063555,1.060751749,2.18E-09,3.02E-14,3.98E-14
1.128537449,1.119122392,2.13E-09,3.02E-14,3.98E-14
1.108518374,1.138155896,2.04E-09,3.02E-14,3.98E-14
1.08923074,1.146240332,2.00E-09,3.03E-14,3.98E-14
1.227060143,1.165890659,2.23E-09,3.03E-14,3.98E-14
1.111675938,1.134431466,2.04E-09,3.02E-14,3.98E-14
1.182104313,1.133272085,2.23E-09,3.03E-14,3.98E-14
1.202803758,1.1487757,2.19E-09,3.02E-14,3.98E-14
1.221208767,1.153119187,2.10E-09,3.02E-14,3.98E-14
1.133395205,1.185835801,1.90E-09,3.03E-14,3.98E-14
1.269996119,1.229718288,1.95E-09,3.02E-14,3.98E-14
1.259056543,1.260012608,2.11E-09,3.03E-14,3.98E-14
1.285459577,1.319017527,1.95E-09,3.02E-14,3.98E-14
1.374961445,1.368006643,2.09E-09,3.03E-14,3.98E-14
1.443167108,1.323744862,2.22E-09,3.02E-14,3.98E-14
1.442127865,1.495012231,2.02E-09,3.02E-14,3.98E-14
1.459968009,1.402657487,1.99E-09,3.02E-14,3.98E-14
1.426295726,1.369212684,2.17E-09,3.02E-14,3.98E-14
1.416114932,1.400246106,2.09E-09,3.03E-14,3.98E-14
1.554002868,1.524309489,2.17E-09,3.03E-14,3.98E-14
1.419642789,1.527688078,2.30E-09,3.03E-14,3.98E-14
1.646290212,1.600396364,2.40E-09,3.02E-14,3.98E-14
1.405670047,1.547480186,2.34E-09,3.02E-14,3.98E-14
1.27978577,1.405915043,2.23E-09,3.03E-14,3.98E-14
1.326500903,1.278792366,2.14E-09,3.02E-14,3.98E-14
1.356516302,1.377733379,1.99E-09,3.02E-14,3.98E-14
1.494563749,1.420727597,1.91E-09,3.03E-14,3.98E-14
1.489740908,1.46955418,1.75E-09,3.03E-14,3.98E-14
1.508802553,1.364240065,1.82E-09,3.03E-14,3.98E-14
1.397089718,1.432848266,1.75E-09,3.03E-14,3.98E-14
1.307046498,1.468129126,1.68E-09,3.02E-14,3.98E-14
1.439447321,1.298030029,1.71E-09,3.03E-14,3.98E-14
1.580586983,1.538342343,1.67E-09,3.02E-14,3.98E-14
1.509883483,1.527697385,1.60E-09,3.02E-14,3.98E-14
1.496416207,1.463586108,1.67E-09,3.03E-14,3.98E-14
1.625589776,1.599178318,1.62E-09,3.02E-14,3.98E-14
1.669234758,1.631123079,1.79E-09,3.02E-14,3.98E-14
1.835753598,1.771214929,1.67E-09,3.02E-14,3.98E-14
1.669149948,1.833731112,1.87E-09,3.02E-14,3.98E-14
1.556098946,1.626691385,1.82E-09,3.02E-14,3.98E-14
1.62002196,1.612095549,1.86E-09,3.03E-14,3.98E-14
1.350479684,1.373507362,1.97E-09,3.03E-14,3.98E-14
1.346172723,1.354720943,1.99E-09,3.02E-14,3.98E-14
1.360305125,1.346975571,2.20E-09,3.03E-14,3.98E-14
1.166774488,1.230087565,2.34E-09,3.02E-14,3.98E-14
1.196960819,1.197006444,2.15E-09,3.02E-14,3.98E-14
1.217069721,1.188023582,2.40E-09,3.03E-14,3.98E-14
1.410170971,1.243280421,2.43E-09,3.02E-14,3.98E-14
1.523390029,1.500107349,2.61E-09,3.02E-14,3.98E-14
1.617622244,1.604736898,2.85E-09,3.02E-14,3.98E-14
1.494220294,1.588208155,2.81E-09,3.02E-14,3.98E-14
1.263347837,1.352795006,2.77E-09,3.03E-14,3.98E-14
1.319042037,1.332806008,2.78E-09,3.02E-14,3.98E-14
1.318502557,1.349147582,2.82E-09,3.02E-14,3.98E-14
1.23455891,1.328498772,3.10E-09,3.02E-14,3.98E-14
1.375570481,1.316243388,3.01E-09,3.02E-14,3.98E-14
1.374371906,1.357797643,2.99E-09,3.02E-14,3.98E-14
1.392486072,1.367441636,2.93E-09,3.02E-14,3.98E-14
1.38186644,1.357702979,2.95E-09,3.03E-14,3.98E-14
1.368090241,1.379274028,2.94E-09,3.03E-14,3.98E-14
1.452037231,1.336834222,3.05E-09,3.02E-14,3.98E-14
1.495507233,1.495595132,2.84E-09,3.02E-14,3.98E-14
1.284472032,1.446307414,3.00E-09,3.02E-14,3.98E-14
1.334038856,1.357381139,3.24E-09,3.02E-14,3.98E-14
1.344486351,1.461761997,3.15E-09,3.02E-14,3.98E-14
1.33959269,1.367542106,3.04E-09,3.02E-14,3.98E-14
1.389487931,1.354441403,2.94E-09,3.02E-14,3.98E-14
1.279055034,1.347174679,3.12E-09,3.02E-14,3.98E-14
1.285446125,1.254581486,2.82E-09,3.02E-14,3.98E-14
1.405338905,1.35243097,2.63E-09,3.02E-14,3.98E-14
1.322904587,1.422051806,2.42E-09,3.02E-14,3.98E-14
1.426513147,1.329902512,2.52E-09,3.02E-14,3.98E-14
1.586714348,1.506959157,2.38E-09,3.02E-14,3.98E-14
1.586341239,1.498652343,2.46E-09,3.02E-14,3.98E-14
1.804212242,1.584272121,2.67E-09,3.02E-14,3.98E-14
1.481947765,1.639165161,2.58E-09,3.02E-14,3.98E-14
1.488476649,1.487709007,2.87E-09,3.02E-14,3.98E-14
1.645862085,1.458128011,2.81E-09,3.02E-14,3.98E-14
1.584736869,1.52084877,2.66E-09,3.02E-14,3.98E-14
1.447147456,1.490837546,2.70E-09,3.02E-14,3.98E-14
1.349644435,1.378561697,2.54E-09,3.02E-14,3.98E-14
1.422116451,1.392631132,2.44E-09,3.02E-14,3.98E-14
1.421850781,1.389055011,2.45E-09,3.02E-14,3.98E-14
1.304384045,1.366805352,2.39E-09,3.02E-14,3.98E-14
1.203334804,1.275519661,2.30E-09,3.02E-14,3.98E-14
1.214968399,1.285746603,2.20E-09,3.02E-14,3.98E-14
1.033536832,1.130932772,2.23E-09,3.02E-14,3.98E-14
1.160159932,1.086625529,2.19E-09,3.02E-14,3.98E-14
1.103925804,1.151107503,2.31E-09,3.02E-14,3.98E-14
1.168470763,1.19009008,2.49E-09,3.02E-14,3.98E-14
0.994994831,1.203118947,2.55E-09,3.02E-14,3.98E-14
1.044388423,1.029974008,2.60E-09,3.02E-14,3.98E-14
1.07362875,1.09377027,2.48E-09,3.02E-14,3.98E-14
1.060760981,1.039158669,2.45E-09,3.02E-14,3.98E-14
1.008389738,1.003459399,2.66E-09,3.02E-14,3.98E-14
0.983758317,0.929231579,2.54E-09,3.02E-14,3.98E-14
0.982774605,0.982419138,2.61E-09,3.02E-14,3.98E-14
1.054597043,0.988607959,2.56E-09,3.02E-14,3.98E-14
0.997459424,1.052207205,2.74E-09,3.02E-14,3.98E-14
1.023303917,1.046195144,2.75E-09,3.02E-14,3.98E-14
1.02899234,1.087872486,2.67E-09,3.02E-14,3.98E-14
1.028769213,1.008828849,2.54E-09,3.02E-14,3.98E-14
0.962401541,1.018798932,2.63E-09,3.02E-14,3.98E-14
1.007287283,0.990776476,2.48E-09,3.02E-14,3.98E-14
1.034138549,0.989238732,2.51E-09,3.02E-14,3.98E-14
0.996552768,1.0243089,2.35E-09,3.02E-14,3.98E-14
1.091328931,1.061408616,2.31E-09,3.02E-14,3.98E-14
1.016854698,0.996431902,2.22E-09,3.02E-14,3.98E-14
0.957101014,0.939707967,2.10E-09,3.02E-14,3.98E-14
1.006495362,1.00631634,2.06E-09,3.02E-14,3.98E-14
0.964828213,1.028317449,2.07E-09,3.02E-14,3.98E-14
1.01679372,0.919018596,1.90E-09,3.02E-14,3.98E-14
1.027688447,1.031961049,1.88E-09,3.02E-14,3.98E-14
1.084379621,1.066089952,1.81E-09,3.02E-14,3.98E-14
1.121914304,1.135781855,1.58E-09,3.02E-14,3.98E-14
1.042010809,1.065449993,1.64E-09,3.02E-14,3.98E-14
1.168037173,1.128180357,1.76E-09,3.02E-14,3.98E-14
1.112304317,1.240160108,1.71E-09,3.02E-14,3.98E-14
1.119526233,1.066240187,1.71E-09,3.02E-14,3.98E-14
1.021211896,1.066564995,1.72E-09,3.02E-14,3.98E-14
1.03261746,1.044900376,1.55E-09,3.02E-14,3.98E-14
1.044257394,0.99556471,1.45E-09,3.02E-14,3.98E-14
0.91690253,0.985327948,1.39E-09,3.02E-14,3.98E-14
0.918335545,0.92353641,1.28E-09,3.02E-14,3.98E-14
0.902462528,0.906597095,1.37E-09,3.02E-14,3.98E-14
0.850482817,0.853180117,1.35E-09,3.02E-14,3.98E-14
1.005839354,0.927581961,1.26E-09,3.02E-14,3.98E-14
1.084967106,0.992052687,1.17E-09,3.02E-14,3.98E-14
1.130575628,1.163553548,1.24E-09,3.02E-14,3.98E-14
1.054325136,1.041634079,1.23E-09,3.02E-14,3.98E-14
1.149800323,1.078036257,1.27E-09,3.02E-14,3.98E-14
1.10444496,1.119822724,1.24E-09,3.02E-14,3.98E-14
0.926978652,1.019295643,1.30E-09,3.02E-14,3.98E-14
0.916498059,0.885036575,1.34E-09,3.02E-14,3.98E-14
0.808647466,0.856700545,1.28E-09,3.02E-14,3.98E-14
0.828921614,0.857665078,1.50E-09,3.02E-14,3.98E-14
0.817247236,0.77434671,1.40E-09,3.02E-14,3.98E-14
0.862699579,0.85694087,1.33E-09,3.02E-14,3.98E-14
0.775066724,0.818168136,1.28E-09,3.02E-14,3.98E-14
0.767078857,0.824662119,1.41E-09,3.02E-14,3.98E-14
0.722213885,0.751023754,1.30E-09,3.02E-14,3.98E-14
0.700824803,0.701756104,1.33E-09,3.02E-14,3.98E-14
0.695913653,0.712532802,1.24E-09,3.02E-14,3.98E-14
0.754387821,0.674301923,1.36E-09,3.02E-14,3.98E-14
0.638524863,0.690538772,1.20E-09,3.02E-14,3.98E-14
0.613445134,0.633278977,1.30E-09,3.02E-14,3.98E-14
0.606361368,0.636180181,1.22E-09,3.02E-14,3.98E-14
0.547544986,0.595735881,1.24E-09,3.02E-14,3.98E-14
0.499708618,0.495364954,1.27E-09,3.02E-14,3.98E-14
0.525347263,0.513885708,1.14E-09,3.02E-14,3.98E-14
0.567387544,0.51966957,1.13E-09,3.02E-14,3.98E-14
0.628312355,0.586002952,1.10E-09,3.02E-14,3.98E-14
0.548438823,0.588015074,1.07E-09,3.02E-14,3.98E-14
0.618012616,0.612025141,1.15E-09,3.02E-14,3.98E-14
0.600448765,0.609479753,1.07E-09,3.02E-14,3.98E-14
0.606751679,0.626387929,1.05E-09,3.02E-14,3.98E-14
0.600176779,0.615269302,1.02E-09,3.02E-14,3.98E-14
0.640186141,0.5672752,1.19E-09,3.02E-14,3.98E-14
0.705144674,0.645610288,1.15E-09,3.02E-14,3.98E-14
0.822326799,0.756552297,1.12E-09,3.02E-14,3.98E-14
0.786510496,0.822675622,1.17E-09,3.02E-14,3.98E-14
0.792103072,0.764061134,1.10E-09,3.02E-14,3.98E-14
0.81808989,0.778883048,1.11E-09,3.02E-14,3.98E-14
0.726863042,0.790227219,1.10E-09,3.02E-14,3.98E-14
0.785966898,0.778177549,1.07E-09,3.02E-14,3.98E-14
0.767297725,0.736245354,9.29E-10,3.02E-14,3.98E-14
0.806141113,0.715399332,8.56E-10,3.02E-14,3.98E-14
0.715591266,0.719514079,9.03E-10,3.02E-14,3.98E-14
0.660673882,0.723139044,8.63E-10,3.02E-14,3.98E-14
0.69508578,0.673593011,8.80E-10,3.02E-14,3.98E-14
0.757744037,0.718239129,7.66E-10,3.02E-14,3.98E-14
0.775212269,0.76382636,8.16E-10,3.02E-14,3.98E-14
0.803268983,0.757525833,8.25E-10,3.02E-14,3.98E-14
0.863402128,0.810826989,8.69E-10,3.02E-14,3.98E-14
0.846995235,0.818871534,8.26E-10,3.02E-14,3.98E-14
0.927020751,0.818870407,7.89E-10,3.02E-14,3.98E-14
0.912523412,0.947241774,7.73E-10,3.02E-14,3.98E-14
0.993136233,0.890646215,7.50E-10,3.02E-14,3.98E-14
0.946131554,0.914419075,6.86E-10,3.02E-14,3.98E-14
0.988593157,0.929006636,6.72E-10,3.02E-14,3.98E-14
0.982369592,0.965754793,6.50E-10,3.02E-14,3.98E-14
0.917481385,1.012117483,5.82E-10,3.02E-14,3.98E-14
0.926424862,0.866351008,5.83E-10,3.02E-14,3.98E-14
0.929820346,0.926868893,6.07E-10,3.02E-14,3.98E-14
0.885836093,0.924051001,6.30E-10,3.02E-14,3.98E-14
0.905583731,0.900383295,6.13E-10,3.02E-14,3.98E-14
0.893494661,0.878715927,6.15E-10,3.02E-14,3.98E-14
0.846910686,0.908105541,5.87E-10,3.02E-14,3.98E-14
0.866885784,0.877354182,5.26E-10,3.02E-14,3.98E-14
0.994933452,0.924408135,4.72E-10,3.02E-14,3.98E-14
0.982696514,1.001953184,4.75E-10,3.02E-14,3.98E-14
0.896885013,0.935502096,4.55E-10,3.02E-14,3.98E-14
0.855184828,0.844615693,4.59E-10,3.02E-14,3.98E-14
0.862742363,0.86641776,4.23E-10,3.02E-14,3.98E-14
0.753553643,0.807313762,3.98E-10,3.02E-14,3.98E-14
0.762255759,0.736436806,4.33E-10,3.02E-14,3.98E-14
0.772837674,0.746520058,4.18E-10,3.02E-14,3.98E-14
0.782838063,0.761269882,4.14E-10,3.02E-14,3.98E-14
0.82443931,0.802792222,4.54E-10,3.02E-14,3.98E-14
0.777701646,0.800214485,4.56E-10,3.02E-14,3.98E-14
0.725258336,0.736919545,4.68E-10,3.02E-14,3.98E-14
0.766254613,0.765599709,4.69E-10,3.02E-14,3.98E-14
0.723031433,0.740983939,4.93E-10,3.02E-14,3.98E-14
0.747318177,0.712675243,4.65E-10,3.02E-14,3.98E-14
0.785549767,0.800789055,4.50E-10,3.02E-14,3.98E-14
0.730092678,0.826351525,4.29E-10,3.02E-14,3.98E-14
0.658114622,0.731183723,4.18E-10,3.02E-14,3.98E-14
0.675810291,0.67165959,4.17E-10,3.02E-14,3.98E-14
0.685405903,0.692162726,4.02E-10,3.02E-14,3.98E-14
0.689393267,0.679562819,3.40E-10,3.02E-14,3.98E-14
0.754515119,0.664906143,3.54E-10,3.02E-14,3.98E-14
0.740918547,0.712594146,3.40E-10,3.02E-14,3.98E-14
0.728809861,0.770930068,3.31E-10,3.02E-14,3.98E-14
0.71251479,0.825743987,3.31E-10,3.02E-14,3.98E-14
0.739949219,0.723367494,3.44E-10,3.02E-14,3.98E-14
0.755980062,0.76784945,3.94E-10,3.02E-14,3.98E-14
0.862352054,0.765199493,3.65E-10,3.02E-14,3.98E-14
0.884185002,0.874384883,3.85E-10,3.02E-14,3.98E-14
0.90352549,0.835876413,3.52E-10,3.03E-14,3.98E-14
0.913546791,0.948576769,3.72E-10,3.02E-14,3.98E-14
0.971634803,0.867519606,3.70E-10,3.02E-14,3.98E-14
0.952028547,0.930049155,3.57E-10,3.02E-14,3.98E-14
0.953970161,0.917067257,3.47E-10,3.02E-14,3.98E-14
0.936515903,0.987157499,3.38E-10,3.02E-14,3.98E-14
0.935852163,0.963453593,3.43E-10,3.02E-14,3.98E-14
1.011296173,1.011767988,3.27E-10,3.02E-14,3.98E-14
1.057489103,1.040032937,2.97E-10,3.02E-14,3.98E-14
1.062749028,1.088583003,3.28E-10,3.02E-14,3.98E-14
1.250083583,1.081948714,2.84E-10,3.02E-14,3.98E-14
1.203854239,1.171170837,2.95E-10,3.02E-14,3.98E-14
1.131678452,1.226423094,2.96E-10,3.02E-14,3.98E-14
1.112409356,1.168164475,2.73E-10,3.02E-14,3.98E-14
1.046314107,1.016510858,2.71E-10,3.02E-14,3.98E-14
0.921842656,1.002085381,2.33E-10,3.02E-14,3.98E-14
0.964370866,0.92077489,2.52E-10,3.02E-14,3.98E-14
0.851625647,0.910413501,2.45E-10,3.02E-14,3.98E-14
0.778417177,0.884371332,2.75E-10,3.02E-14,3.98E-14
0.885790957,0.815906462,2.68E-10,3.02E-14,3.98E-14
0.853128653,0.894765409,2.80E-10,3.02E-14,3.98E-14
0.834652982,0.911977959,3.02E-10,3.02E-14,3.98E-14
0.728914696,0.817768582,3.10E-10,3.02E-14,3.98E-14
0.755269853,0.75921373,3.27E-10,3.02E-14,3.98E-14
0.640060034,0.730124095,3.25E-10,3.02E-14,3.98E-14
0.693558224,0.683130416,3.07E-10,3.02E-14,3.98E-14
0.618995954,0.630425328,2.87E-10,3.02E-14,3.98E-14
0.582669165,0.61856827,2.79E-10,3.02E-14,3.98E-14
0.543574801,0.556314161,2.63E-10,3.02E-14,3.98E-14
0.576157852,0.608271556,2.63E-10,3.02E-14,3.98E-14
0.576857577,0.575108969,2.78E-10,3.02E-14,3.98E-14
0.568230065,0.6095285,2.88E-10,3.02E-14,3.98E-14
0.636431479,0.571895739,3.06E-10,3.02E-14,3.98E-14
0.669304277,0.632658747,3.31E-10,3.02E-14,3.98E-14
0.606124168,0.596072619,3.44E-10,3.02E-14,3.98E-14
0.459680771,0.595174071,3.32E-10,3.02E-14,3.98E-14
0.464931582,0.428210395,3.13E-10,3.02E-14,3.98E-14
0.465011346,0.488798728,3.23E-10,3.02E-14,3.98E-14
0.417577073,0.465954769,3.28E-10,3.02E-14,3.98E-14
0.419838694,0.428926889,3.26E-10,3.02E-14,3.98E-14
0.451218439,0.428770162,3.33E-10,3.02E-14,3.98E-14
0.478042171,0.449217436,3.26E-10,3.02E-14,3.98E-14
0.513662168,0.485956901,3.21E-10,3.02E-14,3.98E-14
0.448675784,0.494305885,3.67E-10,3.02E-14,3.98E-14
0.420001343,0.422170578,3.64E-10,3.02E-14,3.98E-14
0.432285972,0.447907975,3.96E-10,3.02E-14,3.98E-14
0.423994689,0.414469417,4.31E-10,3.02E-14,3.98E-14
0.417040389,0.457566588,4.07E-10,3.02E-14,3.98E-14
0.398919992,0.423697103,3.71E-10,3.02E-14,3.98E-14
0.344459083,0.387472817,3.72E-10,3.02E-14,3.98E-14
0.385378358,0.359253667,3.59E-10,3.02E-14,3.98E-14
0.370612166,0.383392108,3.64E-10,3.02E-14,3.98E-14
0.301815742,0.378854725,3.37E-10,3.02E-14,3.98E-14
0.340372261,0.313148936,3.21E-10,3.02E-14,3.98E-14
0.323720223,0.349387394,3.17E-10,3.02E-14,3.98E-14
0.273512621,0.332843651,3.60E-10,3.02E-14,3.98E-14
0.276335391,0.275438792,3.71E-10,3.02E-14,3.98E-14
0.264322754,0.28820051,3.94E-10,3.02E-14,3.98E-14
0.226882106,0.269440586,4.38E-10,3.02E-14,3.98E-14
0.234056424,0.22760802,4.41E-10,3.02E-14,3.98E-14
0.223267234,0.224799261,4.66E-10,3.02E-14,3.98E-14
0.223139981,0.232071664,4.84E-10,3.02E-14,3.98E-14
0.237970167,0.233423525,4.59E-10,3.02E-14,3.98E-14
0.217668749,0.225336752,4.91E-10,3.02E-14,3.98E-14
0.213352803,0.215454095,5.15E-10,3.02E-14,3.98E-14
0.213257768,0.213789423,5.86E-10,3.02E-14,3.98E-14
0.215945581,0.211207694,5.98E-10,3.02E-14,3.98E-14
0.25958949,0.219339662,5.90E-10,3.02E-14,3.98E-14
0.239635366,0.261775217,5.69E-10,3.02E-14,3.98E-14
0.236884771,0.24035266,5.97E-10,3.02E-14,3.98E-14
0.230306096,0.214930404,5.68E-10,3.02E-14,3.98E-14
0.224795691,0.226238643,5.31E-10,3.02E-14,3.98E-14
0.237251133,0.228110022,5.00E-10,3.02E-14,3.98E-14
0.254336728,0.253551185,4.69E-10,3.02E-14,3.98E-14
0.271746632,0.251702571,4.49E-10,3.02E-14,3.98E-14
0.288592062,0.281239279,4.78E-10,3.02E-14,3.98E-14
0.279273189,0.302463339,4.45E-10,3.02E-14,3.98E-14
0.282979838,0.276480753,4.40E-10,3.02E-14,3.98E-14
0.284181702,0.294636216,3.76E-10,3.02E-14,3.98E-14
0.27414499,0.289490428,3.82E-10,3.02E-14,3.98E-14
0.296875949,0.288521934,3.80E-10,3.02E-14,3.98E-14
0.374561706,0.325625544,3.83E-10,3.02E-14,3.98E-14
0.338364633,0.379747672,4.05E-10,3.02E-14,3.98E-14
0.333608862,0.321148791,3.74E-10,3.02E-14,3.98E-14
0.343817909,0.339806369,3.86E-10,3.02E-14,3.98E-14
0.351257454,0.339036559,3.64E-10,3.02E-14,3.98E-14
0.355969567,0.335496234,3.70E-10,3.02E-14,3.98E-14
0.391067395,0.362839831,3.57E-10,3.02E-14,3.98E-14
0.360821631,0.358340248,2.97E-10,3.02E-14,3.98E-14
0.326642151,0.358444522,2.64E-10,3.02E-14,3.98E-14
0.310023214,0.322381984,2.58E-10,3.02E-14,3.98E-14
0.280973394,0.297886001,2.84E-10,3.02E-14,3.98E-14
0.290517219,0.290716886,2.96E-10,3.02E-14,3.98E-14
0.333995921,0.291774643,2.86E-10,3.02E-14,3.98E-14
0.309406194,0.322753949,2.77E-10,3.02E-14,3.98E-14
0.320948216,0.317141005,2.79E-10,3.02E-14,3.98E-14
0.304975394,0.306329142,2.70E-10,3.02E-14,3.98E-14
0.291034682,0.311821362,2.70E-10,3.02E-14,3.98E-14
0.300757646,0.303208925,2.75E-10,3.02E-14,3.98E-14
0.293427692,0.301622651,3.07E-10,3.02E-14,3.98E-14
0.306397572,0.315013443,2.67E-10,3.02E-14,3.98E-14
0.278439301,0.304196851,2.50E-10,3.02E-14,3.98E-14
0.267737191,0.279522803,2.46E-10,3.02E-14,3.98E-14
0.266643807,0.271865806,2.52E-10,3.02E-14,3.98E-14
0.258383786,0.264933196,2.47E-10,3.02E-14,3.98E-14
0.263905696,0.25808612,2.25E-10,3.02E-14,3.98E-14
0.271517452,0.260038194,2.51E-10,3.02E-14,3.98E-14
0.247392011,0.256347548,2.59E-10,3.02E-14,3.98E-14
0.223980578,0.244790146,2.31E-10,3.02E-14,3.98E-14
0.208005467,0.21073593,2.38E-10,3.02E-14,3.98E-14
0.208212774,0.208317439,2.40E-10,3.02E-14,3.98E-14
0.256046781,0.211193668,2.23E-10,3.02E-14,3.98E-14
0.281024581,0.260234341,2.21E-10,3.02E-14,3.98E-14
0.293134778,0.283526211,2.10E-10,3.02E-14,3.98E-14
0.271070807,0.273393148,2.19E-10,3.02E-14,3.98E-14
0.27108609,0.258772032,2.07E-10,3.02E-14,3.98E-14
0.236937616,0.282493351,2.09E-10,3.02E-14,3.98E-14
0.165658344,0.228781707,2.13E-10,3.02E-14,3.98E-14
0.179547561,0.161447135,1.81E-10,3.02E-14,3.98E-14
0.16616279,0.170183977,1.78E-10,3.02E-14,3.98E-14
0.150334122,0.167688301,1.89E-10,3.02E-14,3.98E-14
0.156712017,0.161458943,1.83E-10,3.02E-14,3.98E-14
0.146364125,0.153340997,1.95E-10,3.02E-14,3.98E-14
0.132243153,0.144309214,1.94E-10,3.02E-14,3.98E-14
0.13671176,0.136187969,2.19E-10,3.02E-14,3.98E-14
0.119013026,0.128284906,2.01E-10,3.02E-14,3.98E-14
0.118674547,0.122144275,2.05E-10,3.02E-14,3.98E-14
0.123823228,0.107797066,2.12E-10,3.02E-14,3.98E-14
0.135824034,0.128955658,2.43E-10,3.02E-14,3.98E-14
0.12528924,0.134660758,2.37E-10,3.02E-14,3.98E-14
0.140759025,0.12847723,2.50E-10,3.02E-14,3.98E-14
0.119410093,0.132254537,2.28E-10,3.02E-14,3.98E-14
0.113411349,0.125580091,2.33E-10,3.02E-14,3.98E-14
0.109472021,0.103887923,2.44E-10,3.02E-14,3.98E-14
0.134263643,0.1175682,2.30E-10,3.02E-14,3.98E-14
0.12706783,0.125668882,2.51E-10,3.02E-14,3.98E-14
0.143916798,0.133550697,2.54E-10,3.02E-14,3.98E-14
0.117055618,0.131892025,2.45E-10,3.02E-14,3.98E-14
0.128051954,0.125677149,2.28E-10,3.02E-14,3.98E-14
0.12214617,0.126055625,2.42E-10,3.02E-14,3.98E-14
0.112026053,0.127594473,2.24E-10,3.02E-14,3.98E-14
0.1294818,0.117566024,2.24E-10,3.02E-14,3.98E-14
0.123409603,0.121533009,2.25E-10,3.02E-14,3.98E-14
0.117252929,0.127787576,2.21E-10,3.02E-14,3.98E-14
0.12642854,0.110445904,2.48E-10,3.02E-14,3.98E-14
0.11417029,0.117101607,2.41E-10,3.02E-14,3.98E-14
0.126524617,0.126958716,2.25E-10,3.02E-14,3.98E-14
0.141224852,0.130805159,2.09E-10,3.02E-14,3.98E-14
0.136202662,0.136758482,2.16E-10,3.02E-14,3.98E-14
0.146851646,0.142755697,2.30E-10,3.02E-14,3.98E-14
0.140176143,0.154035542,2.32E-10,3.02E-14,3.98E-14
0.142539439,0.135099228,2.31E-10,3.02E-14,3.98E-14
0.159408848,0.144330501,2.24E-10,3.02E-14,3.98E-14
0.160231395,0.172477024,2.35E-10,3.02E-14,3.98E-14
0.165534572,0.162105632,2.51E-10,3.02E-14,3.98E-14
0.178605515,0.162751452,2.24E-10,3.02E-14,3.98E-14
0.188195184,0.179421003,2.36E-10,3.02E-14,3.98E-14
0.181012809,0.197815405,2.43E-10,3.02E-14,3.98E-14
0.172642876,0.182537909,2.54E-10,3.02E-14,3.98E-14
0.171074464,0.164381952,2.51E-10,3.02E-14,3.98E-14
0.190915726,0.17110675,2.63E-10,3.02E-14,3.98E-14
0.172208704,0.197287756,2.81E-10,3.02E-14,3.98E-14
0.199445407,0.182781642,2.86E-10,3.02E-14,3.98E-14
0.21860824,0.189180737,3.01E-10,3.02E-14,3.98E-14
0.204302605,0.208024877,2.98E-10,3.02E-14,3.98E-14
0.20388106,0.186846617,3.05E-10,3.02E-14,3.98E-14
0.195580187,0.200890468,3.19E-10,3.02E-14,3.98E-14
0.201225003,0.197903484,3.15E-10,3.02E-14,3.98E-14
0.174592352,0.203190959,2.94E-10,3.02E-14,3.98E-14
0.210073856,0.184934855,2.93E-10,3.02E-14,3.98E-14
0.217026935,0.241044865,2.89E-10,3.02E-14,3.98E-14
0.239025704,0.236069399,2.61E-10,3.02E-14,3.98E-14
0.25515489,0.267572304,2.58E-10,3.02E-14,3.98E-14
0.250726801,0.261077103,2.67E-10,3.02E-14,3.98E-14
0.276019725,0.270942534,2.73E-10,3.02E-14,3.98E-14
0.283521198,0.31673242,2.87E-10,3.02E-14,3.98E-14
0.205074973,0.296488711,2.77E-10,3.02E-14,3.98E-14
0.183932544,0.225620836,2.48E-10,3.02E-14,3.98E-14
0.189623726,0.199192781,2.61E-10,3.02E-14,3.98E-14
0.190241552,0.206340736,2.63E-10,3.02E-14,3.98E-14
0.236630999,0.204105757,2.81E-10,3.02E-14,3.98E-14
0.267924613,0.248750087,2.95E-10,3.02E-14,3.98E-14
0.253826153,0.24595635,2.46E-10,3.02E-14,3.98E-14
0.236537433,0.237576386,2.46E-10,3.02E-14,3.98E-14
0.236775134,0.211336508,2.60E-10,3.02E-14,3.98E-14
0.204694015,0.219679972,2.67E-10,3.02E-14,3.98E-14
0.182401742,0.204384909,2.50E-10,3.02E-14,3.98E-14
0.17194055,0.199770189,2.67E-10,3.02E-14,3.98E-14
0.166524383,0.18469549,2.69E-10,3.02E-14,3.98E-14
0.167399355,0.179359456,2.68E-10,3.02E-14,3.98E-14
0.179618999,0.156680628,3.29E-10,3.02E-14,3.98E-14
0.173311149,0.178776936,3.75E-10,3.02E-14,3.98E-14
0.176197392,0.181030112,3.89E-10,3.02E-14,3.98E-14
0.19981156,0.19033027,4.20E-10,3.02E-14,3.98E-14
0.2161762,0.198164933,4.22E-10,3.02E-14,3.98E-14
0.24206185,0.197976484,4.21E-10,3.02E-14,3.98E-14
0.228432267,0.246476887,3.71E-10,3.02E-14,3.98E-14
0.295792768,0.252944332,4.55E-10,3.02E-14,3.98E-14
0.271659718,0.268414135,5.28E-10,3.02E-14,3.98E-14
0.236830972,0.255153281,5.65E-10,3.02E-14,3.98E-14
0.278886915,0.253543707,6.13E-10,3.02E-14,3.98E-14
0.261419815,0.268310831,6.13E-10,3.02E-14,3.98E-14
0.242321836,0.245359564,6.00E-10,3.02E-14,3.98E-14
0.269111136,0.257692094,6.22E-10,3.02E-14,3.98E-14
0.254501732,0.271665649,6.63E-10,3.02E-14,3.98E-14
0.222172181,0.236436151,6.32E-10,3.02E-14,3.98E-14
0.209884664,0.238618776,5.91E-10,3.02E-14,3.98E-14
0.20565427,0.208845693,5.70E-10,3.02E-14,3.98E-14
0.186612465,0.204080028,5.26E-10,3.02E-14,3.98E-14
0.227523891,0.185408071,5.65E-10,3.02E-14,3.98E-14
0.179739335,0.219945295,6.22E-10,3.02E-14,3.98E-14
0.159982827,0.177355083,5.82E-10,3.02E-14,3.98E-14
0.148064788,0.164958061,6.43E-10,3.02E-14,3.98E-14
0.175763556,0.148920505,6.45E-10,3.02E-14,3.98E-14
0.150651133,0.169417508,5.96E-10,3.02E-14,3.98E-14
0.151334292,0.168249301,6.05E-10,3.02E-14,3.98E-14
0.129718919,0.144646823,5.69E-10,3.02E-14,3.98E-14
0.116328885,0.139315477,5.11E-10,3.02E-14,3.98E-14
0.108630498,0.107479593,5.38E-10,3.02E-14,3.98E-14
0.093520409,0.112362268,5.11E-10,3.02E-14,3.98E-14
0.079506425,0.088104957,5.20E-10,3.02E-14,3.98E-14
0.077349572,0.086237814,4.99E-10,3.02E-14,3.98E-14
0.072023793,0.075583432,4.74E-10,3.02E-14,3.98E-14
0.097004372,0.070122938,4.44E-10,3.02E-14,3.98E-14
0.111832863,0.096993439,4.44E-10,3.02E-14,3.98E-14
0.091377928,0.095500585,4.67E-10,3.02E-14,3.98E-14
0.122570711,0.095056772,4.70E-10,3.02E-14,3.98E-14
0.12077859,0.11460368,5.38E-10,3.02E-14,3.98E-14
0.13961635,0.125219283,5.56E-10,3.02E-14,3.98E-14
0.133533105,0.150108701,5.22E-10,3.02E-14,3.98E-14
0.129879787,0.129132148,4.98E-10,3.02E-14,3.98E-14
0.134644205,0.132759304,5.19E-10,3.02E-14,3.98E-14
0.130139766,0.141878981,5.36E-10,3.02E-14,3.98E-14
0.129088454,0.125969985,5.64E-10,3.02E-14,3.98E-14
0.143244462,0.133964716,6.12E-10,3.02E-14,3.98E-14
0.168738456,0.1518668,5.40E-10,3.02E-14,3.98E-14
0.176938866,0.151551478,5.54E-10,3.02E-14,3.98E-14
0.16612425,0.157652916,5.94E-10,3.02E-14,3.98E-14
0.160674342,0.175573997,6.23E-10,3.02E-14,3.98E-14
0.17160794,0.172475118,5.21E-10,3.02E-14,3.98E-14
0.140075122,0.174317288,4.58E-10,3.02E-14,3.98E-14
0.154197827,0.127636029,4.73E-10,3.02E-14,3.98E-14
0.150332152,0.152065581,4.52E-10,3.02E-14,3.98E-14
0.128355912,0.153883415,4.57E-10,3.02E-14,3.98E-14
0.136732275,0.137242482,4.58E-10,3.02E-14,3.98E-14
0.136097466,0.144856899,5.06E-10,3.02E-14,3.98E-14
0.128553569,0.146338995,5.40E-10,3.02E-14,3.98E-14
0.133317414,0.122953197,4.82E-10,3.02E-14,3.98E-14
0.124713795,0.127192844,4.97E-10,3.02E-14,3.98E-14
0.118460358,0.124825069,4.33E-10,3.02E-14,3.98E-14
0.106103266,0.123356648,4.15E-10,3.02E-14,3.98E-14
0.104594987,0.104479338,4.03E-10,3.02E-14,3.98E-14
0.099670299,0.097757929,4.09E-10,3.02E-14,3.98E-14
0.103776506,0.093839306,3.68E-10,3.02E-14,3.98E-14
0.098557966,0.104666982,4.02E-10,3.02E-14,3.98E-14
0.098738805,0.101122732,4.25E-10,3.02E-14,3.98E-14
0.087521918,0.096559933,4.82E-10,3.02E-14,3.98E-14
0.075760112,0.075604418,6.34E-10,3.02E-14,3.98E-14
0.053384222,0.069764626,6.83E-10,3.02E-14,3.98E-14
0.050245584,0.049697371,7.32E-10,3.02E-14,3.98E-14
0.045218047,0.049636784,7.50E-10,3.02E-14,3.98E-14
0.044025905,0.04777614,7.56E-10,3.02E-14,3.98E-14
0.039766227,0.048209243,7.55E-10,3.02E-14,3.98E-14
0.043647,0.046859834,6.82E-10,3.02E-14,3.98E-14
0.040390548,0.047146965,6.71E-10,3.02E-14,3.98E-14
0.043556867,0.0414177,5.84E-10,3.02E-14,3.98E-14
0.048600336,0.042632871,7.25E-10,3.02E-14,3.98E-14
0.053642113,0.043726686,6.17E-10,3.02E-14,3.98E-14
0.037276923,0.051139048,6.62E-10,3.02E-14,3.98E-14
0.038212164,0.043580438,5.49E-10,3.02E-14,3.98E-14
0.053958102,0.042410566,6.01E-10,3.02E-14,3.98E-14
0.042490827,0.045466864,7.22E-10,3.02E-14,3.98E-14
0.042543544,0.042559386,8.39E-10,3.02E-14,3.98E-14
0.041905679,0.04159728,7.45E-10,3.02E-14,3.98E-14
0.045711729,0.049259006,6.85E-10,3.02E-14,3.98E-14
0.055617283,0.040554402,5.78E-10,3.02E-14,3.98E-14
0.055176437,0.051524654,7.12E-10,3.02E-14,3.98E-14
0.047526364,0.060113723,7.10E-10,3.02E-14,3.98E-14
0.059178955,0.050086571,7.35E-10,3.02E-14,3.98E-14
0.051959352,0.053521489,7.46E-10,3.02E-14,3.98E-14
0.056442172,0.058954804,7.36E-10,3.02E-14,3.98E-14
0.057075431,0.051711182,8.14E-10,3.02E-14,3.98E-14
0.047860492,0.055915323,8.11E-10,3.02E-14,3.98E-14
0.042677662,0.050607694,7.78E-10,3.02E-14,3.98E-14
0.046615341,0.042592954,8.36E-10,3.02E-14,3.98E-14
0.052417743,0.051135783,7.21E-10,3.02E-14,3.98E-14
0.051831836,0.048983093,7.91E-10,3.02E-14,3.98E-14
0.049172255,0.056357877,6.77E-10,3.02E-14,3.98E-14
0.048445341,0.0453257,6.83E-10,3.02E-14,3.98E-14
0.058444087,0.044875904,7.64E-10,3.02E-14,3.98E-14
0.050329161,0.052810398,6.36E-10,3.02E-14,3.98E-14
0.057638439,0.056278919,6.26E-10,3.02E-14,3.98E-14
0.049859861,0.051845678,6.13E-10,3.02E-14,3.98E-14
0.05566999,0.05288914,5.54E-10,3.02E-14,3.98E-14
0.06019604,0.046375198,4.94E-10,3.02E-14,3.98E-14
0.061780858,0.05821173,5.73E-10,3.02E-14,3.98E-14
0.051536193,0.06296877,5.66E-10,3.02E-14,3.98E-14
0.065770157,0.051188954,5.52E-10,3.02E-14,3.98E-14
0.066585178,0.060148073,6.35E-10,3.02E-14,3.98E-14
0.06129448,0.059564478,5.75E-10,3.02E-14,3.98E-14
0.066201477,0.059992374,5.46E-10,3.02E-14,3.98E-14
0.06778486,0.067783089,5.53E-10,3.02E-14,3.98E-14
0.056603861,0.062958602,5.72E-10,3.02E-14,3.98E-14
0.053235065,0.05605764,5.27E-10,3.02E-14,3.98E-14
0.060188918,0.064692997,4.38E-10,3.02E-14,3.98E-14
0.071614037,0.066725377,3.78E-10,3.02E-14,3.98E-14
0.05855563,0.061957569,3.12E-10,3.02E-14,3.98E-14
0.054209434,0.05278441,2.91E-10,3.02E-14,3.98E-14
0.057167563,0.052647915,3.42E-10,3.02E-14,3.98E-14
0.061733107,0.065928638,3.44E-10,3.02E-14,3.98E-14
0.063707061,0.06252606,3.70E-10,3.02E-14,3.98E-14
0.051640105,0.059932482,4.00E-10,3.02E-14,3.98E-14
0.044295786,0.05304895,4.28E-10,3.02E-14,3.98E-14
0.038247704,0.040822703,3.72E-10,3.02E-14,3.98E-14
0.032157108,0.038738415,4.27E-10,3.02E-14,3.98E-14
0.023900215,0.033776331,3.80E-10,3.02E-14,3.98E-14
0.024759274,0.028299925,5.05E-10,3.02E-14,3.98E-14
0.026955809,0.026299529,4.23E-10,3.02E-14,3.98E-14
0.026505572,0.025970985,3.55E-10,3.02E-14,3.98E-14
0.028784024,0.031827805,3.39E-10,3.02E-14,3.98E-14
0.02974732,0.033220618,3.40E-10,3.02E-14,3.98E-14
0.034143426,0.032312375,3.02E-10,3.02E-14,3.98E-14
0.036030632,0.037041414,3.07E-10,3.02E-14,3.98E-14
0.047715136,0.036393982,3.59E-10,3.02E-14,3.98E-14
0.04104833,0.041204441,3.17E-10,3.02E-14,3.98E-14
0.035370372,0.041483391,2.89E-10,3.02E-14,3.98E-14
0.041615142,0.03387883,2.03E-10,3.02E-14,3.98E-14
0.03214543,0.032809157,2.27E-10,3.02E-14,3.98E-14
0.031511617,0.029540818,2.64E-10,3.02E-14,3.98E-14
0.029689992,0.035893911,2.16E-10,3.02E-14,3.98E-14
0.048780485,0.031311938,2.24E-10,3.02E-14,3.98E-14
0.052130806,0.03404593,1.85E-10,3.02E-14,3.98E-14
0.043441826,0.044710565,2.06E-10,3.02E-14,3.98E-14
0.037644796,0.051930056,1.80E-10,3.02E-14,3.98E-14
0.03604466,0.049454084,2.05E-10,3.02E-14,3.98E-14
0.025460756,0.034393863,1.89E-10,3.02E-14,3.98E-14
0.025877921,0.03028439,1.82E-10,3.02E-14,3.98E-14
0.038252558,0.030064998,2.04E-10,3.02E-14,3.98E-14
0.030727206,0.028246379,1.49E-10,3.02E-14,3.98E-14
0.044415508,0.037612197,1.27E-10,3.02E-14,3.98E-14
0.045030952,0.040455788,1.39E-10,3.02E-14,3.98E-14
0.032539723,0.031191221,1.49E-10,3.02E-14,3.98E-14
0.038143586,0.040319189,1.53E-10,3.02E-14,3.98E-14
0.039715584,0.033387446,1.23E-10,3.02E-14,3.98E-14
0.042248496,0.043705662,1.75E-10,3.02E-14,3.98E-14
0.040746153,0.047926887,1.97E-10,3.02E-14,3.98E-14
0.031455448,0.038746675,1.58E-10,3.02E-14,3.98E-14
0.026731091,0.032575711,1.60E-10,3.02E-14,3.98E-14
0.023149133,0.034426432,1.38E-10,3.02E-14,3.98E-14
0.025508392,0.023728507,1.11E-10,3.02E-14,3.98E-14
0.02546742,0.02588313,1.33E-10,3.02E-14,3.98E-14
0.031154656,0.022106856,1.62E-10,3.02E-14,3.98E-14
0.044636341,0.035360205,1.93E-10,3.02E-14,3.98E-14
0.040847732,0.03399064,1.48E-10,3.02E-14,3.98E-14
0.040577762,0.045921025,1.64E-10,3.02E-14,3.98E-14
0.050752586,0.054926443,1.98E-10,3.02E-14,3.98E-14
0.054569487,0.049202466,2.55E-10,3.02E-14,3.98E-14
0.056834857,0.042001275,2.11E-10,3.02E-14,3.98E-14
0.064809949,0.064388344,2.72E-10,3.02E-14,3.98E-14
0.083381563,0.083369448,3.38E-10,3.02E-14,3.98E-14
0.120246203,0.077948329,3.08E-10,3.02E-14,3.98E-14
0.096387916,0.106451101,2.88E-10,3.02E-14,3.98E-14
0.067242199,0.07679123,3.47E-10,3.02E-14,3.98E-14
0.077288537,0.077847956,4.48E-10,3.02E-14,3.98E-14
0.090477809,0.106626285,6.12E-10,3.02E-14,3.98E-14
0.088699411,0.127036619,6.43E-10,3.02E-14,3.98E-14
0.060968877,0.11423567,7.03E-10,3.02E-14,3.98E-14
0.070142672,0.105517743,5.48E-10,3.02E-14,3.98E-14
0.060038594,0.074095651,5.95E-10,3.02E-14,3.98E-14
0.078673756,0.101664107,5.32E-10,3.02E-14,3.98E-14
0.092224891,0.059494318,3.74E-10,3.02E-14,3.98E-14
0.156898299,0.050185755,4.67E-10,3.02E-14,3.98E-14
0.107518409,0.087366619,4.43E-10,3.02E-14,3.98E-14
0.090499082,0.108251521,6.21E-10,3.02E-14,3.98E-14
0.061522657,0.112935116,6.59E-10,3.02E-14,3.98E-14
0.07948437,0.098746424,9.06E-10,3.02E-14,3.98E-14
0.150350305,0.074215962,5.81E-10,3.02E-14,3.98E-14
0.183782799,0.099800514,5.78E-10,3.02E-14,3.98E-14
0.163977159,0.12849531,3.51E-10,3.02E-14,3.98E-14
0.177340025,0.133782693,4.43E-10,3.02E-14,3.98E-14
0.31110276,0.191596394,6.69E-10,3.02E-14,3.98E-14
0.288763695,0.26180696,6.51E-10,3.02E-14,3.98E-14
0.521165322,0.344542846,4.02E-10,3.02E-14,3.98E-14
0.46031464,0.270651395,3.70E-10,3.02E-14,3.98E-14
0.496178635,0.657882167,4.41E-10,3.02E-14,3.98E-14
0.53199917,0.513466492,2.80E-10,3.02E-14,3.98E-14
0.324006471,0.483132847,2.75E-10,3.02E-14,3.98E-14
0.347559799,0.434277456,1.74E-10,3.02E-14,3.98E-14
0.285858084,0.450903131,2.06E-10,3.02E-14,3.98E-14
0.090563201,0.369271833,2.59E-10,3.02E-14,3.98E-14
0.108127487,0.199636469,3.28E-10,3.02E-14,3.98E-14
0.224216658,0.097249757,2.10E-10,3.02E-14,3.98E-14
0.394240163,0.141025376,1.30E-10,3.02E-14,3.98E-14
0.375776242,0.263159118,1.46E-10,3.02E-14,3.98E-14
0.143986201,0.412088973,1.92E-10,3.02E-14,3.98E-14
0.159164434,0.340318074,5.59E-11,3.02E-14,3.98E-14
0.180508882,0.138501557,5.40E-11,3.02E-14,3.98E-14
0.060873765,0.142856916,1.30E-10,3.02E-14,3.98E-14
0.058995945,0.178422069,1.71E-10,3.02E-14,3.98E-14
0.14483699,0.082056464,3.73E-11,3.02E-14,3.98E-14
0.051897652,0.080752552,1.16E-11,3.02E-14,3.98E-14
0.001546662,0.054269008,1.53E-12,3.02E-14,3.98E-14
7.14E-05,0.136067116,5.17E-13,3.02E-14,3.98E-14
6.12E-06,0.005118098,4.35E-13,3.02E-14,3.98E-14
3.98E-07,0.000470042,1.38E-13,3.02E-14,3.98E-14
4.08E-08,2.31E-05,6.30E-14,3.02E-14,3.98E-14
1.28E-08,2.59E-06,5.45E-14,3.02E-14,3.98E-14
2.34E-08,2.34E-07,3.32E-14,3.02E-14,3.98E-14
7.32E-09,3.56E-07,2.81E-14,3.02E-14,3.98E-14
3.17E-09,2.69E-07,3.20E-14,3.02E-14,3.98E-14
3.36E-09,5.88E-08,2.84E-14,3.02E-14,3.98E-14
1.83E-09,3.65E-08,2.75E-14,3.02E-14,3.98E-14
2.07E-09,2.43E-08,2.60E-14,3.02E-14,3.98E-14
1.87E-09,1.06E-08,2.58E-14,3.02E-14,3.98E-14
2.31E-09,6.53E-09,2.57E-14,3.02E-14,3.98E-14
1.92E-09,4.07E-09,2.58E-14,3.02E-14,3.98E-14
1.71E-09,3.79E-09,2.56E-14,3.02E-14,3.98E-14
1.68E-09,4.03E-09,2.57E-14,3.02E-14,3.98E-14
1.56E-09,3.35E-09,2.57E-14,3.02E-14,3.98E-14
1.92E-09,2.38E-09,2.56E-14,3.02E-14,3.98E-14
1.81E-09,1.95E-09,2.57E-14,3.02E-14,3.98E-14
2.74E-09,1.95E-09,2.56E-14,3.02E-14,3.98E-14
3.29E-09,1.56E-09,2.56E-14,3.02E-14,3.98E-14
3.74E-09,1.45E-09,2.56E-14,3.02E-14,3.98E-14
3.42E-09,1.30E-09,2.56E-14,3.02E-14,3.98E-14
4.25E-09,1.44E-09,2.56E-14,3.02E-14,3.98E-14
3.51E-09,1.37E-09,2.56E-14,3.02E-14,3.98E-14
4.20E-09,2.18E-09,2.56E-14,3.02E-14,3.98E-14
4.41E-09,1.89E-09,2.56E-14,3.02E-14,3.98E-14
4.20E-09,2.24E-09,2.56E-14,3.02E-14,3.98E-14
4.58E-09,2.73E-09,2.56E-14,3.02E-14,3.98E-14
3.88E-09,2.66E-09,2.56E-14,3.02E-14,3.98E-14
2.96E-09,2.24E-09,2.56E-14,3.02E-14,3.98E-14
2.32E-09,2.51E-09,2.56E-14,3.02E-14,3.98E-14
2.31E-09,2.88E-09,2.57E-14,3.02E-14,3.98E-14
1.64E-09,2.70E-09,2.56E-14,3.02E-14,3.98E-14
1.02E-09,2.70E-09,2.56E-14,3.02E-14,3.98E-14
9.77E-10,2.99E-09,2.56E-14,3.02E-14,3.98E-14
7.81E-10,2.01E-09,2.56E-14,3.02E-14,3.98E-14
1.07E-09,2.26E-09,2.56E-14,3.02E-14,3.98E-14
1.17E-09,1.55E-09,2.56E-14,3.02E-14,3.98E-14
1.20E-09,1.14E-09,2.56E-14,3.02E-14,3.98E-14
1.18E-09,9.37E-10,2.56E-14,3.02E-14,3.98E-14
1.51E-09,9.67E-10,2.56E-14,3.02E-14,3.98E-14
1.34E-09,7.61E-10,2.56E-14,3.02E-14,3.98E-14
1.96E-09,7.82E-10,2.56E-14,3.02E-14,3.98E-14
1.92E-09,6.14E-10,2.56E-14,3.02E-14,3.98E-14
1.94E-09,9.10E-10,2.56E-14,3.02E-14,3.98E-14
2.51E-09,9.36E-10,2.56E-14,3.02E-14,3.98E-14
2.33E-09,7.40E-10,2.56E-14,3.02E-14,3.98E-14
3.19E-09,7.19E-10,2.56E-14,3.02E-14,3.98E-14
3.53E-09,6.22E-10,2.56E-14,3.02E-14,3.98E-14
3.52E-09,6.54E-10,2.56E-14,3.02E-14,3.98E-14
3.10E-09,7.51E-10,2.56E-14,3.02E-14,3.98E-14
2.71E-09,7.51E-10,2.56E-14,3.02E-14,3.98E-14
2.14E-09,7.56E-10,2.56E-14,3.02E-14,3.98E-14
2.78E-09,7.03E-10,2.56E-14,3.02E-14,3.98E-14
2.73E-09,4.86E-10,2.56E-14,3.02E-14,3.98E-14
2.96E-09,4.15E-10,2.56E-14,3.02E-14,3.98E-14
3.15E-09,4.19E-10,2.56E-14,3.02E-14,3.98E-14
2.80E-09,4.57E-10,2.56E-14,3.02E-14,3.98E-14
2.72E-09,4.39E-10,2.56E-14,3.02E-14,3.98E-14
2.49E-09,4.92E-10,2.56E-14,3.02E-14,3.98E-14
3.27E-09,5.53E-10,2.56E-14,3.02E-14,3.98E-14
3.02E-09,4.72E-10,2.56E-14,3.02E-14,3.98E-14
2.97E-09,6.22E-10,2.56E-14,3.02E-14,3.98E-14
3.47E-09,6.15E-10,2.56E-14,3.02E-14,3.98E-14
3.83E-09,5.27E-10,2.56E-14,3.02E-14,3.98E-14
4.05E-09,4.91E-10,2.56E-14,3.02E-14,3.98E-14
3.25E-09,4.58E-10,2.56E-14,3.02E-14,3.98E-14
2.60E-09,4.94E-10,2.56E-14,3.02E-14,3.98E-14
2.32E-09,5.60E-10,2.56E-14,3.02E-14,3.98E-14
2.18E-09,5.62E-10,2.56E-14,3.02E-14,3.98E-14
2.24E-09,4.67E-10,2.56E-14,3.02E-14,3.98E-14
1.94E-09,4.02E-10,2.56E-14,3.02E-14,3.98E-14
2.09E-09,4.04E-10,2.56E-14,3.02E-14,3.98E-14
2.05E-09,3.74E-10,2.56E-14,3.02E-14,3.98E-14
2.67E-09,3.93E-10,2.56E-14,3.02E-14,3.98E-14
2.48E-09,3.53E-10,2.56E-14,3.02E-14,3.98E-14
2.36E-09,4.03E-10,2.56E-14,3.02E-14,3.98E-14
2.30E-09,4.83E-10,2.56E-14,3.02E-14,3.98E-14
2.10E-09,5.20E-10,2.56E-14,3.02E-14,3.98E-14
1.75E-09,5.39E-10,2.56E-14,3.02E-14,3.98E-14
1.84E-09,6.39E-10,2.56E-14,3.02E-14,3.98E-14
2.34E-09,5.08E-10,2.56E-14,3.02E-14,3.98E-14
2.11E-09,4.34E-10,2.56E-14,3.02E-14,3.98E-14
2.20E-09,4.68E-10,2.56E-14,3.02E-14,3.98E-14
1.97E-09,4.03E-10,2.56E-14,3.02E-14,3.98E-14
1.86E-09,4.54E-10,2.56E-14,3.02E-14,3.98E-14
1.57E-09,4.35E-10,2.56E-14,3.02E-14,3.98E-14
1.42E-09,3.76E-10,2.56E-14,3.02E-14,3.98E-14
1.70E-09,3.85E-10,2.56E-14,3.02E-14,3.98E-14
1.84E-09,3.08E-10,2.56E-14,3.02E-14,3.98E-14
1.76E-09,3.26E-10,2.56E-14,3.02E-14,3.98E-14
1.72E-09,3.10E-10,2.56E-14,3.02E-14,3.98E-14
1.51E-09,3.36E-10,2.56E-14,3.02E-14,3.98E-14
1.67E-09,3.38E-10,2.56E-14,3.02E-14,3.98E-14
1.55E-09,3.71E-10,2.56E-14,3.02E-14,3.98E-14
1.62E-09,3.94E-10,2.56E-14,3.02E-14,3.98E-14
1.53E-09,5.21E-10,2.56E-14,3.02E-14,3.98E-14
1.62E-09,5.27E-10,2.56E-14,3.02E-14,3.98E-14
1.62E-09,4.78E-10,2.56E-14,3.02E-14,3.98E-14
1.48E-09,4.35E-10,2.56E-14,3.02E-14,3.98E-14
1.42E-09,4.02E-10,2.56E-14,3.02E-14,3.98E-14
1.55E-09,3.90E-10,2.56E-14,3.02E-14,3.98E-14
1.34E-09,4.38E-10,2.56E-14,3.02E-14,3.98E-14
1.13E-09,4.38E-10,2.56E-14,3.02E-14,3.98E-14
1.08E-09,4.67E-10,2.56E-14,3.02E-14,3.98E-14
1.17E-09,4.48E-10,2.56E-14,3.02E-14,3.98E-14
1.28E-09,4.66E-10,2.56E-14,3.02E-14,3.98E-14
1.44E-09,4.80E-10,2.56E-14,3.02E-14,3.98E-14
1.30E-09,4.42E-10,2.56E-14,3.02E-14,3.98E-14
1.18E-09,4.62E-10,2.56E-14,3.02E-14,3.98E-14
1.16E-09,4.86E-10,2.56E-14,3.02E-14,3.98E-14
1.13E-09,4.95E-10,2.56E-14,3.02E-14,3.98E-14
1.24E-09,4.32E-10,2.56E-14,3.02E-14,3.98E-14
1.12E-09,4.26E-10,2.56E-14,3.02E-14,3.98E-14
9.22E-10,4.37E-10,2.56E-14,3.02E-14,3.98E-14
1.19E-09,3.96E-10,2.56E-14,3.02E-14,3.98E-14


==> data/experiment_results.csv <==
Matrix,n,nnz,log(n),log(nnz),log(time),,k=4 Speedup Density,k=8 Speedup Density,,Regular CG It,k=1 It,k=2 It,k=4 It,k=8 It,,Regular CG Time,k=1 Time,k=2 Time,k=4 Time,k=8 Time,k=2 Speedup,k=4 Speedup,k=8 Speedup,k=8 Speedup Over k=4,Best k,k=2 Log Speedup,k=4 Log Speedup,k=8 Log Speedup,k=8 Log Speedup Over k=4,,Regular CG It Time,k=2 It Time,k=4 It Time,k=8 It Time,k=2 It Time Ratio,k=4 It Time Ratio,k=8 It Time Ratio,k=2 Log It Time Ratio,k=4 Log It Time Ratio,k=8 Log It Time Ratio,,k=2 It Ratio,k=4 It Ratio,k=8 It Ratio
ex5,27,279,1.431363764,2.445604203,0.962345086,,2.05E-05,1.01E-06,,99,110,40,21,16,0.962345086,9.169488,11.343598,5.01945,3.521837,3.048474,1.826791382,2.603609423,3.007894442,1.155278674,k=8,0.261688954,0.415575835,0.478262591,0.062686756,,0.101295486,0.116694513,0.14928175,0.162262867,1.152020857,1.473725588,1.601876577,0.061460342,0.168416624,0.204629051,,0.404040404,0.212121212,0.161616162
bcsstk01,48,400,1.681241237,2.60E+00,0.656304754,,1.67E-06,4.84E-08,,49,48,24,12,6,0.656304754,4.532155,4.837412,2.974954,2.015527,1.30746,1.523437001,2.248620336,3.466381381,1.541559206,k=8,0.182824499,0.351916134,0.539876343,0.187960209,,0.096976362,0.109208696,0.137713182,0.1512956,1.126137275,1.420069586,1.560128647,0.051591334,0.152309626,0.193160412,,0.489795918,0.244897959,0.12244898
mesh1em6,48,306,1.681241237,2.485721426,0.234800647,,1.28E-06,3.70E-08,,18,18,15,12,6,0.234800647,1.71712,2.042353,2.115459,2.193512,1.404672,0.811700912,0.782817691,1.222434846,1.56158306,k=8,-0.090603966,-0.106339368,0.087225721,0.193565089,,0.103346706,0.1166535,0.152204182,0.1621604,1.128758764,1.472753103,1.569091134,0.052601135,0.168129946,0.195648169,,0.833333333,0.666666667,0.333333333
bcsstk03,112,640,2.049218023,2.806179974,1.189155579,,3.93E-08,5.23E-10,,173,176,81,40,21,1.189155579,15.458081,17.209652,9.477435,6.12409,3.598799,1.631040572,2.524143342,4.295344363,1.701703818,k=8,0.212464764,0.402114014,0.632997988,0.230883973,,0.096683103,0.112452288,0.143860026,0.149673,1.163101764,1.487954165,1.54807816,0.065617714,0.172589553,0.189792884,,0.468208092,0.231213873,0.121387283
Journals,124,12068,2.093421685,4.081635302,0.276116529,,4.46E-07,5.41E-09,,19,19,16,13,10,0.276116529,1.888498,2.202764,2.162439,2.289861,2.015683,0.873318507,0.824721675,0.936902281,1.136022381,CG,-0.058827336,-0.083692591,-0.028305704,0.055386887,,0.1051035,0.110237333,0.145905583,0.155998667,1.048845503,1.388208607,1.484238552,0.02071152,0.142454733,0.171503708,,0.842105263,0.684210526,0.526315789
bcsstk04,132,3648,2.120573931,3.56205483,0.900154245,,9.87E-08,1.13E-09,,84,84,51,33,17,0.900154245,7.946104,8.340451,5.988392,5.166756,3.118358,1.32691781,1.537929022,2.548169261,1.656883527,k=8,0.122844023,0.186936292,0.406228272,0.21929198,,0.097188807,0.11014844,0.144714438,0.157055625,1.133344911,1.489003124,1.615984695,0.054362099,0.172895609,0.208437243,,0.607142857,0.392857143,0.202380952
bcsstk22,138,696,2.139879086,2.84260924,1.054180268,,1.51E-08,1.66E-10,,124,124,72,37,19,1.054180268,11.328705,12.439402,8.390232,5.703251,3.413202,1.350225476,1.986359184,3.31908425,1.670938608,k=8,0.130406298,0.298057783,0.521018276,0.222960494,,0.098854146,0.111662282,0.143615111,0.156441056,1.129565991,1.452798051,1.582544197,0.052911608,0.162205249,0.199355848,,0.580645161,0.298387097,0.153225806
nos1,237,1017,2.374748346,3.007320953,1.668216975,,1.49E-09,9.98E-12,,525,501,348,143,88,1.668216975,46.581876,52.28508,39.72112,21.607553,15.120719,1.172723126,2.155814497,3.08066541,1.429003012,k=8,0.069195489,0.333611388,0.488644532,0.155033144,,0.103954132,0.112890415,0.148083359,0.166466563,1.085963711,1.424506716,1.601346286,0.035815313,0.153664501,0.204485257,,0.662857143,0.272380952,0.167619048
mesh3em5,289,1889,2.460897843,3.276231958,0.255860094,,1.03E-09,5.75E-12,,18,19,17,17,17,0.255860094,1.802437,2.203482,2.537751,3.203261,3.574275,0.710249745,0.562688148,0.504280448,0.89619881,CG,-0.148588914,-0.249732232,-0.29732787,-0.047595637,,0.105681833,0.1230815,0.1629655,0.18105025,1.164641984,1.542038919,1.713163411,0.066192442,0.188095335,0.23379879,,0.944444444,0.944444444,0.944444444
bcsstk06,420,7860,2.62324929,3.90E+00,1.572320442,,6.65E-10,2.64E-12,,423,424,227,123,62,1.572320442,37.352566,41.014297,26.181783,18.227991,10.822126,1.426662424,2.049187209,3.451499825,1.684326259,k=8,0.154321223,0.311581636,0.538007856,0.226426219,,0.096304307,0.11336358,0.1446295,0.166923492,1.177139245,1.501796795,1.733292066,0.070827839,0.176611173,0.238871749,,0.536643026,0.290780142,0.146572104
494_bus,494,1666,2.693726949,3.221674997,1.567997687,,6.28E-11,2.15E-13,,410,410,211,109,55,1.567997687,36.982621,40.35568,24.452723,16.329005,9.66957,1.512413198,2.264842285,3.824639669,1.688700221,k=8,0.179670459,0.355037965,0.582590525,0.22755256,,0.097928912,0.113896481,0.146027815,0.167108889,1.163052654,1.491161413,1.706430568,0.065599377,0.173524657,0.232088622,,0.514634146,0.265853659,0.134146341
bcsstk34,588,21418,2.769377326,4.330778914,1.166539073,,3.39E-10,9.88E-13,,158,156,145,111,71,1.166539073,14.673681,15.573137,17.133238,17.011961,12.70552,0.856445291,0.862550825,1.154905978,1.338942523,k=8,-0.067300374,-0.064215305,0.062546629,0.126761934,,0.098327477,0.115235813,0.149333291,0.169898586,1.171959411,1.51873408,1.727885126,0.068912571,0.181481738,0.237514866,,0.917721519,0.702531646,0.449367089
Trefethen_700,700,12654,2.84509804,4.10222783,0.044137028,,8.39E-11,2.09E-13,,10,10,8,7,6,0.044137028,1.106973,1.202229,1.296132,1.432107,1.52415,0.854058846,0.772968081,0.726288751,0.939610275,CG,-0.068512205,-0.111838439,-0.138890682,-0.027052243,,0.100908222,0.112324429,0.145209667,0.1739062,1.113134551,1.439027103,1.723409611,0.046547663,0.158068974,0.236388511,,0.8,0.7,0.6
msc00726,726,34518,2.860936621,4.538045624,1.024053251,,1.91E-10,4.59E-13,,111,112,101,84,64,1.024053251,10.569471,11.285192,12.303477,13.107545,11.414692,0.859063743,0.806365418,0.925953236,1.148304746,CG,-0.06597461,-0.093468106,-0.033410946,0.06005716,,0.09886755,0.11743035,0.149462096,0.170575651,1.187754229,1.511740679,1.725294615,0.074726585,0.1794773,0.236863267,,0.90990991,0.756756757,0.576576577
nos3,960,15844,2.982271233,4.199864834,1.318034207,,2.18E-11,4.06E-14,,230,231,155,109,75,1.318034207,20.798605,22.773595,18.418419,17.795726,13.109889,1.129228573,1.168741584,1.586482159,1.357427664,k=8,0.052781859,0.067718497,0.200435192,0.132716696,,0.097760026,0.116078188,0.158384287,0.166432581,1.18737886,1.620133436,1.702460481,0.074589312,0.209550785,0.23107704,,0.673913043,0.473913043,0.326086957
msc01050,1050,29156,3.021189299,4.46E+00,2.341773453,,2.56E-11,4.40E-14,,2329,2077,1701,1334,717,2.341773453,219.671367,206.630237,202.659041,205.73612,125.73924,1.083945557,1.067733595,1.747039087,1.63621253,k=8,0.035007469,0.028462907,0.242302622,0.213839714,,0.099376619,0.118885577,0.153853755,0.174670299,1.196313367,1.548188669,1.757659916,0.077844955,0.189823885,0.244934849,,0.730356376,0.572778016,0.30785745
bcsstk10,1086,22070,3.035829825,4.343802333,1.919849457,,1.64E-11,2.73E-14,,908,912,574,336,187,1.919849457,83.14755,87.968816,66.565267,50.718682,32.410013,1.249113145,1.639387041,2.56548956,1.564907796,k=8,0.096601779,0.214681498,0.409170252,0.194488754,,0.096181449,0.115213609,0.149186146,0.170516038,1.19787766,1.551090651,1.772857857,0.078412466,0.19063718,0.248673917,,0.63215859,0.370044053,0.205947137
1138_bus,1138,4054,3.056142262,3.61E+00,1.952808381,,2.39E-12,3.81E-15,,1010,1014,542,269,134,1.952808381,89.703292,109.784484,65.510701,41.643269,24.021538,1.369292202,2.154088624,3.734285956,1.733580464,k=8,0.136496135,0.333263567,0.572207571,0.238944004,,0.10805141,0.119839414,0.153030896,0.174893549,1.109096256,1.416278565,1.618614226,0.044969239,0.151148682,0.209143353,,0.536633663,0.266336634,0.132673267
plbuckle,1282,30644,3.107888025,4.486345454,1.395313722,,9.96E-12,1.42E-14,,276,275,179,119,80,1.395313722,24.849275,27.098138,21.14727,18.302146,14.120642,1.175058294,1.357724662,1.759783656,1.296127046,k=8,0.070059412,0.132811707,0.24545928,0.112647573,,0.097755577,0.115193758,0.150115475,0.170296937,1.178385545,1.535620573,1.742068766,0.071287406,0.186283922,0.241065294,,0.648550725,0.43115942,0.289855072
msc01440,1440,46270,3.158362492,4.665299499,1.898008762,,8.43E-12,1.08E-14,,875,875,657,377,219,1.898008762,79.069458,93.220943,76.843902,56.954553,37.094734,1.028962038,1.38829038,2.131554792,1.535381087,k=8,0.012399352,0.142480314,0.328696501,0.186216187,,0.106279307,0.116336442,0.149920069,0.167122188,1.094629292,1.410623327,1.572480979,0.039267065,0.149411061,0.196585401,,0.750857143,0.430857143,0.250285714
bcsstk11,1473,34241,3.168202747,4.53454644,2.698254761,,5.57E-12,7.02E-15,,5575,5458,2700,1345,639,2.698254761,499.177223,528.075401,318.155852,201.82623,107.037938,1.568970741,2.473302023,4.663554178,1.885557904,k=8,0.195614845,0.393277153,0.668717026,0.275439874,,0.096714311,0.117682874,0.149742782,0.166746698,1.216809307,1.548300144,1.724116063,0.085222523,0.189855154,0.236566498,,0.484304933,0.241255605,0.114618834
nasa1824,1824,39208,3.261024834,4.59E+00,2.118337207,,2.20E-12,2.28E-15,,1456,1449,837,467,262,2.118337207,131.321915,150.158549,99.655432,71.419067,45.265489,1.317759728,1.838751478,2.90114871,1.577781851,k=8,0.119836231,0.264523035,0.462569991,0.198046956,,0.103475188,0.118530769,0.151918871,0.170842054,1.145499434,1.468167146,1.651043668,0.058994879,0.166775502,0.21775856,,0.574862637,0.320741758,0.179945055
bcsstk13,2003,83883,3.301680949,4.92E+00,2.112940204,,2.95E-12,2.80E-15,,1457,1453,858,538,340,2.112940204,129.700068,141.903225,100.720798,82.019433,59.360235,1.287718828,1.58133339,2.184965541,1.381723522,k=8,0.109821046,0.199023441,0.339444592,0.140421151,,0.097505954,0.116856916,0.151348469,0.173045301,1.198459287,1.552197207,1.774715225,0.078623285,0.190946898,0.249128675,,0.588881263,0.369251887,0.233356211
Chem97ZtZ,2541,7361,3.405004665,3.87E+00,0.385339896,,7.91E-14,6.05E-17,,23,23,22,21,19,0.385339896,2.42851,2.679176,3.218412,3.883367,4.382159,0.754567781,0.62536196,0.55418117,0.886176654,CG,-0.122301743,-0.20386854,-0.256348235,-0.052479695,,0.106721909,0.125175619,0.16321515,0.193687444,1.172913979,1.529349984,1.814879869,0.069266162,0.184506883,0.258847883,,0.956521739,0.913043478,0.826086957
bcsstk24,3562,159910,3.551693915,5.20E+00,2.934895598,,3.19E-13,1.79E-16,,9560,9492,5200,2701,1248,2.934895598,860.786798,1006.537102,650.991001,428.950013,261.082774,1.322271424,2.006729856,3.296988096,1.642965587,k=8,0.121320612,0.302488912,0.518117379,0.215628467,,0.106008464,0.12508474,0.158605303,0.208602693,1.179950499,1.496156981,1.967792812,0.071863788,0.174977163,0.29397937,,0.543933054,0.282531381,0.130543933
bcsstk15,3948,117816,3.596377144,5.071204274,1.72539413,,1.41E-13,7.20E-17,,590,589,448,343,250,1.72539413,53.136645,59.767908,53.617512,59.732361,43.066881,0.991031531,0.88957885,1.233816886,1.386967424,k=8,-0.003912528,-0.050815551,0.09125071,0.142066261,,0.101064463,0.118604128,0.171071187,0.169398088,1.173549282,1.692693779,1.676139011,0.069501332,0.228578398,0.224310034,,0.759322034,0.581355932,0.423728814
sts4098,4098,72356,3.612571954,4.85947455,1.662378773,,7.18E-14,3.55E-17,,433,425,359,267,208,1.662378773,45.959868,50.489512,48.883896,47.839785,44.690628,0.940184228,0.960703899,1.028400585,1.070465714,k=8,-0.026787039,-0.017410446,0.012162315,0.029572762,,0.117950781,0.134186198,0.176785425,0.210588821,1.137645699,1.498806737,1.785395739,0.056007029,0.175745637,0.251734494,,0.829099307,0.616628176,0.480369515
bcsstk28,4410,219024,3.644438589,5.340491706,2.641558879,,1.51E-13,6.96E-17,,4824,4792,2585,1385,729,2.641558879,438.0855,475.199107,307.722213,214.554196,126.726129,1.423639508,2.041840748,3.45694691,1.693054129,k=8,0.153400032,0.310021867,0.53869271,0.228670843,,0.099103482,0.118785101,0.154375511,0.172727816,1.198596644,1.557720345,1.742903596,0.078673057,0.192489492,0.241273366,,0.535862355,0.287106136,0.151119403
msc04515,4515,97707,3.654657755,4.99E+00,2.61829665,,5.99E-14,2.70E-17,,4516,4530,2553,1384,760,2.61829665,415.237579,484.25358,405.077475,214.864435,152.539975,1.025081878,1.932556121,2.722155809,1.408577883,k=8,0.010758556,0.286132115,0.434912979,0.148780865,,0.106846898,0.158425584,0.154816409,0.199672652,1.482734524,1.448955585,1.86877351,0.1710634,0.161055073,0.271556669,,0.565323295,0.306465899,0.168290523
mhd4800b,4800,27520,3.681241237,4.43964843,0.524112862,,1.24E-14,5.31E-18,,36,36,33,30,29,0.524112862,3.342819,3.680645,4.323714,5.059557,5.569602,0.773136012,0.660694009,0.600189924,0.908423439,CG,-0.111744097,-0.179999631,-0.2217113,-0.041711669,,0.097382543,0.11858775,0.149069,0.167037643,1.217751626,1.530756905,1.715272963,0.085558718,0.184906227,0.234333242,,0.916666667,0.833333333,0.805555556
s2rmq4m1,5489,281111,3.739493231,5.44887784,2.210736943,,6.51E-14,2.46E-17,,1692,1700,1106,726,439,2.210736943,162.456444,172.567935,133.291356,112.672669,80.503575,1.218807047,1.441844286,2.018002853,1.399598328,k=8,0.085934957,0.158918361,0.304921776,0.146003415,,0.101346865,0.120017131,0.15417148,0.18133392,1.184221452,1.521225946,1.789240553,0.073432924,0.182193724,0.252668733,,0.653664303,0.429078014,0.259456265
Kuu,7102,340200,3.851380668,5.531734309,1.754968704,,2.18E-14,6.51E-18,,612,615,513,388,284,1.754968704,56.881194,63.04983,62.158896,61.050013,54.077159,0.915093376,0.931714691,1.051852484,1.128942684,k=8,-0.038534588,-0.030717057,0.021954837,0.052671893,,0.102059534,0.119677111,0.155428532,0.187144495,1.172620591,1.522920259,1.833679687,0.069157516,0.182677164,0.263323474,,0.838235294,0.633986928,0.464052288
bcsstk38,8032,355460,3.9048237,5.550790737,3.237385878,,1.23E-14,3.29E-18,,15904,15326,10373,4362,1850,3.237385878,1727.372011,1714.245564,1363.6272,755.25085,405.911807,1.266747987,2.287150039,4.25553527,1.860627942,k=8,0.102690223,0.359294656,0.628954194,0.269659539,,0.111825998,0.131372686,0.172942109,0.2187926,1.174795564,1.546528645,1.956545026,0.069962298,0.189357969,0.291489847,,0.652225855,0.274270624,0.116322938
aft01,8205,125567,3.914078585,5.098875518,1.898125546,,3.92E-15,1.03E-18,,895,883,653,465,337,1.898125546,79.090723,87.031496,78.075621,71.614155,61.077847,1.013001523,1.104400701,1.294916682,1.172506212,k=8,0.005610098,0.043126674,0.112241826,0.069115152,,0.098267719,0.118772186,0.1524347,0.17816042,1.208659233,1.55121847,1.813010638,0.082303874,0.190672967,0.258400352,,0.729608939,0.519553073,0.376536313
nd3k,9000,3279690,3.954242509,6.515832796,3.146696656,,6.46E-14,1.55E-17,,9873,9809,6138,4549,3012,3.146696656,1401.834217,1497.351913,1070.099021,971.022258,772.165487,1.310004205,1.443668469,1.815458267,1.257531286,k=8,0.11727269,0.159467471,0.25898627,0.099518799,,0.15248822,0.174010381,0.213002073,0.255577429,1.141139825,1.396842807,1.676047037,0.057338862,0.145147536,0.224286202,,0.621695533,0.460751545,0.305074445
fv3,9801,87025,3.991270389,4.939644032,1.281721417,,1.12E-15,2.49E-19,,212,211,204,161,122,1.281721417,19.130284,20.906725,25.057897,25.2058,22.689345,0.763443317,0.758963572,0.843139544,1.110909107,CG,-0.117223202,-0.119779069,-0.074100541,0.045678527,,0.097937529,0.119532286,0.152208113,0.177688818,1.220495222,1.554134709,1.814307761,0.086536084,0.19148866,0.258710958,,0.962264151,0.759433962,0.575471698
bundle1,10581,770901,4.024526714,5.89E+00,0.905692231,,6.78E-15,1.40E-18,,49,49,43,40,40,0.905692231,8.048079,8.375711,8.697034,10.139985,12.105904,0.925382033,0.793697328,0.664806114,0.837606593,CG,-0.033678937,-0.100345082,-0.177304995,-0.076959913,,0.138781979,0.1565115,0.201017128,0.242199539,1.127750886,1.448438258,1.745180029,0.052213177,0.160899987,0.241840235,,0.87755102,0.816326531,0.816326531
ted_B,10605,144579,4.025510673,5.160105217,0.439912682,,1.26E-15,2.60E-19,,26,27,25,25,25,0.439912682,2.753675,2.954894,3.606094,4.88013,5.801296,0.763617088,0.564262632,0.474665489,0.841213756,CG,-0.117124362,-0.248518709,-0.323612343,-0.075093634,,0.100439462,0.120363333,0.165850875,0.188268542,1.198366972,1.651252133,1.87444794,0.078589831,0.217813392,0.272873383,,0.961538462,0.961538462,0.961538462
msc10848,10848,1229778,4.035349677,6.08982672,2.792626174,,9.55E-15,1.93E-18,,5459,5393,3058,1805,1072,2.792626174,620.334841,672.327922,495.134606,384.782058,267.961222,1.252861007,1.612171951,2.315017212,1.435961723,k=8,0.097902893,0.207411361,0.364554224,0.157142863,,0.124503042,0.161505825,0.210780975,0.248193092,1.297203848,1.692978511,1.993470101,0.113008228,0.228651446,0.299609726,,0.560175856,0.330646639,0.196372962
bcsstk17,10974,428650,4.040364956,5.632102828,2.467620317,,3.14E-15,6.30E-19,,2984,2980,2471,1775,1295,2.467620317,293.508253,313.79532,310.42982,294.417425,249.35756,0.945489879,0.996911963,1.177057768,1.180703825,k=8,-0.024343116,-0.001343193,0.070797778,0.07214097,,0.105199519,0.125343366,0.165397259,0.191611123,1.191482307,1.572224482,1.821406835,0.076087598,0.196514555,0.260406962,,0.82808311,0.594839142,0.433981233
t2dah_e,11445,176117,4.058615797,5.245801279,0.646847597,,1.05E-15,2.02E-19,,45,46,46,45,45,0.646847597,4.43453,4.961343,6.110931,7.921296,9.09048,0.725671751,0.559823797,0.487821325,0.871383689,CG,-0.139259783,-0.251948645,-0.311739218,-0.059790574,,0.1019128,0.120568867,0.156885955,0.175886773,1.183059112,1.539413641,1.725855562,0.073006445,0.187355331,0.237004446,,1.022222222,1,1
bcsstk18,11948,149090,4.077295214,5.173448515,2.198817326,,7.15E-16,1.33E-19,,1754,1758,1448,1008,676,2.198817326,158.058307,184.56159,173.848836,156.721852,120.902794,0.909170925,1.00852756,1.30731724,1.296263277,k=8,-0.041354461,0.003687771,0.116380989,0.112693218,,0.104841415,0.119613616,0.154597481,0.17714283,1.14090044,1.474584073,1.689626468,0.057247748,0.168669539,0.227790704,,0.825541619,0.574686431,0.385404789
cbuckle,13681,676515,4.136117843,5.83027743,2.168477813,,1.65E-15,2.71E-19,,1259,1259,1233,1235,1084,2.168477813,147.393324,171.330081,189.80756,244.103356,250.19289,0.77654085,0.60381523,0.589118756,0.975660643,CG,-0.109835693,-0.219095937,-0.229797151,-0.010701213,,0.13562784,0.153148012,0.196677887,0.229266217,1.129178287,1.450129164,1.690406753,0.052762518,0.161406687,0.227991219,,0.979348689,0.980937252,0.861000794
Pres_Poisson,14822,715804,4.170906809,5.854794121,1.878970891,,1.17E-15,1.79E-19,,744,746,543,421,343,1.878970891,75.678217,87.963423,73.617428,74.221877,67.903103,1.027993222,1.019621439,1.114503074,1.093055747,k=8,0.011990251,0.008438958,0.047081271,0.038642312,,0.117360866,0.133998323,0.173851169,0.193619456,1.141763244,1.481338501,1.649778696,0.057576058,0.170654311,0.217425691,,0.72983871,0.565860215,0.461021505
bcsstk25,15439,252241,4.188619167,5.401815679,3.097446622,,3.37E-16,4.95E-20,,13732,13977,7532,3765,2410,3.097446622,1251.545438,1426.713827,902.225573,597.534388,444.981063,1.387175752,2.09451617,2.812581348,1.34283105,k=8,0.142131489,0.321083718,0.449105092,0.128021375,,0.102043268,0.119651949,0.158436681,0.183962478,1.172560927,1.55264217,1.802788975,0.069135418,0.191071377,0.255944894,,0.548499854,0.274177105,0.175502476
Dubcova1,16129,253009,4.207607442,5.40E+00,1.186610428,,2.72E-16,3.83E-20,,161,162,155,126,99,1.186610428,15.367755,17.319037,19.662503,29.071413,20.58872,0.78157674,0.528620848,0.746416242,1.412006817,CG,-0.107028374,-0.276855713,-0.127018919,0.149836794,,0.105261006,0.122148,0.218294104,0.193072531,1.16042972,2.073836379,1.834226534,0.064618843,0.316774489,0.263452972,,0.962732919,0.782608696,0.614906832
olafu,16146,1015156,4.208064948,6.006532786,3.489910628,,1.09E-15,1.53E-19,,29148,28666,15264,8569,4375,3.489910628,3089.659559,3542.734847,2192.320661,1546.80605,939.75597,1.409310058,1.997444708,3.287725386,1.645965654,k=8,0.149006552,0.300474766,0.516895535,0.216420769,,0.123567439,0.143559377,0.180361393,0.214390912,1.161789698,1.459619098,1.735011377,0.065127521,0.164239537,0.239302327,,0.523672293,0.293982434,0.150096061
bodyy4,17546,121938,4.244178125,5.09E+00,1.227480617,,8.62E-17,1.12E-20,,186,187,185,184,180,1.227480617,16.884205,23.220495,22.79627,29.553272,35.719079,0.740656476,0.571314236,0.472694299,0.827380572,CG,-0.130383176,-0.243124954,-0.325419636,-0.082294681,,0.12258028,0.119369935,0.155171465,0.190304916,0.973810267,1.265876249,1.552492104,-0.011525651,0.102391251,0.1910294,,0.994623656,0.989247312,0.967741935
nd6k,18000,6897316,4.255272505,6.838680124,3.358383291,,4.29E-15,5.47E-19,,11701,11743,7964,5597,4138,3.358383291,2282.355502,2496.204518,1868.665338,1536.310472,1389.752348,1.221382693,1.485608244,1.642274975,1.105456288,k=8,0.086851762,0.171904301,0.215445875,0.043541574,,0.212311594,0.234199439,0.273806347,0.334838891,1.103093028,1.289643878,1.57711072,0.04261214,0.110469801,0.197862184,,0.680625588,0.478335185,0.353644988
raefsky4,19779,1328611,4.29620433,6.123397844,3.994463148,,5.17E-16,6.04E-20,,87312,101042,52129,20422,7907,3.994463148,9873.318527,13033.79841,7675.411816,3857.727619,1920.711869,1.286356845,2.559361236,5.140447501,2.008488457,k=8,0.109361462,0.408131588,0.711000928,0.30286934,,0.128986239,0.147213308,0.188823842,0.242632347,1.141310182,1.463906878,1.881071576,0.057403692,0.165513451,0.274405321,,0.597042789,0.23389683,0.09056029
Trefethen_20000,20000,554466,4.301029996,5.74387492,0.099360499,,2.04E-16,2.36E-20,,9,10,7,7,6,0.099360499,1.257073,1.601738,1.940323,2.58109,4.276865,0.647867907,0.487031835,0.293923937,0.603500461,CG,-0.188513533,-0.31244265,-0.531765043,-0.219322394,,0.113288333,0.147479167,0.193422333,0.2552,1.301803658,1.707345564,2.252659145,0.114545488,0.23232143,0.352695483,,0.777777778,0.777777778,0.666666667
msc23052,23052,1154814,4.362708611,6.06251204,4.473565738,,2.09E-16,2.13E-20,,260239,260306,177665,93201,44795,4.473565738,29755.39621,35125.5989,26922.0649,18423.26837,12284.3135,1.105241976,1.615098668,2.42222703,1.499739352,k=8,0.043457371,0.208199059,0.384214846,0.176015787,,0.134936437,0.151524442,0.197651794,0.274180775,1.122931992,1.464777032,2.031925404,0.050353455,0.165771521,0.30790776,,0.682699365,0.358136175,0.172130234
thread,29736,4470048,4.473282548,6.650312187,4.870108683,,2.28E-16,1.83E-20,,461524,447299,316507,201415,125823,4.870108683,74149.57792,80402.25327,63406.73678,50831.31885,45687.8103,1.169427441,1.45873803,1.622961955,1.11257945,k=8,0.06797328,0.163977305,0.210308339,0.046331034,,0.179743405,0.200320654,0.252348635,0.363072678,1.114481247,1.403938211,2.019949928,0.047072765,0.147347994,0.305340604,,0.685786655,0.436412841,0.272625042
ship_001,34920,4644230,4.543074235,6.66691372,3.984152384,,1.06E-16,7.39E-21,,57603,57782,38030,23281,11325,3.984152384,9641.67269,10734.24026,7755.462405,5829.028567,4047.240935,1.243210551,1.654078819,2.382282855,1.440247482,k=8,0.094544687,0.2185562,0.376993325,0.158437125,,0.185716833,0.203824393,0.250181873,0.356973479,1.097500911,1.347114689,1.922138526,0.040404889,0.129404572,0.283784684,,0.66020867,0.404162978,0.196604344
nd12k,36000,14220946,4.556302501,7.152928487,3.522571457,,2.80E-16,1.89E-20,,10892,10803,7914,5601,4380,3.522571457,3330.975644,3490.186652,2717.440378,2220.072228,2339.09337,1.225776901,1.500390664,1.42404561,0.949116549,k=4,0.088411433,0.176204353,0.153523899,-0.022680454,,0.322072452,0.341952953,0.394279642,0.53119058,1.061726799,1.224195486,1.649289087,0.026012779,0.087850774,0.217296785,,0.726588322,0.514230628,0.402130004
wathen120,36441,565761,4.561590286,5.752633007,0.63755727,,1.05E-17,7.00E-22,,40,40,40,43,43,0.63755727,4.340675,5.132395,6.598852,9.31724,13.131803,0.657792446,0.465875624,0.330546765,0.709517193,CG,-0.181911118,-0.331730012,-0.480767089,-0.149037076,,0.118779949,0.137176051,0.179353119,0.264333929,1.154875489,1.509961243,2.225408678,0.062535164,0.1789658,0.347409777,,1,1.075,1.075
torsion1,40000,197608,4.602059991,5.295804523,0.758238593,,2.30E-18,1.41E-22,,58,58,58,58,58,0.758238593,5.731108,6.648217,8.219523,11.146397,16.53519,0.697255546,0.514166865,0.346600674,0.674101537,CG,-0.156608022,-0.288895915,-0.460170597,-0.171274682,,0.109413368,0.123928439,0.163904333,0.256023,1.132662676,1.498028401,2.339960864,0.05410059,0.175520047,0.369208594,,1,1,1
obstclae,40000,197608,4.602059991,5.30E+00,0.772341954,,2.30E-18,1.41E-22,,58,58,58,58,58,0.772341954,5.920276,6.564376,8.251419,11.264971,16.421459,0.717485805,0.52554738,0.360520706,0.685990873,CG,-0.144186687,-0.279388124,-0.443069787,-0.163681662,,0.108010614,0.124449246,0.165911702,0.254242298,1.152194595,1.5360685,2.353864021,0.061525833,0.186410583,0.371781371,,1,1,1
jnlbrng1,40000,199200,4.602059991,5.30E+00,1.027478572,,2.32E-18,1.42E-22,,116,117,116,116,116,1.027478572,10.653163,12.809102,15.537293,22.561606,33.777394,0.685651162,0.472181058,0.315393278,0.667949872,CG,-0.163896784,-0.325891439,-0.501147568,-0.175256129,,0.107046233,0.125386278,0.17943633,0.275470078,1.171328266,1.676250772,2.573374804,0.068678624,0.224338991,0.410503044,,1,1,1
minsurfo,40806,203622,4.610724025,5.31E+00,0.881509563,,2.15E-18,1.29E-22,,79,80,79,78,78,0.881509563,7.612189,9.030521,11.031219,17.654647,22.611858,0.690058732,0.431171974,0.336645887,0.780769409,CG,-0.161113944,-0.365349476,-0.472826687,-0.107477211,,0.109199101,0.124263923,0.199729662,0.266840636,1.137957379,1.829041264,2.443615682,0.056125996,0.262223504,0.388032904,,1,0.987341772,0.987341772
vanbody,47072,2336898,4.672762651,6.37E+00,4.801822012,,1.21E-17,6.39E-22,,461027,480904,288846,181025,111394,4.801822012,63360.99847,72939.85718,49281.94523,40238.85516,38424.78996,1.285683797,1.574622295,1.648961479,1.047210803,k=8,0.109134171,0.197176396,0.21721051,0.020034114,,0.151668518,0.170606182,0.222264379,0.344914138,1.1248622,1.465461538,2.274131398,0.051099323,0.165974425,0.356815554,,0.626527297,0.392655962,0.241621423
gridgena,48962,512084,4.68985915,5.71E+00,2.506726108,,2.18E-18,1.11E-22,,3126,3116,2801,1831,1053,2.506726108,321.163445,373.301521,383.889993,342.669886,321.173678,0.836602805,0.937238602,0.999968139,1.066930167,CG,-0.077480684,-2.81E-02,-1.38E-05,0.028135995,,0.119681134,0.136564974,0.186128251,0.30319944,1.14107353,1.555201266,2.533393773,0.057313631,0.191786601,0.403702699,,0.896033269,0.585732566,0.336852207
cvxbqp1,50000,349968,4.698970004,5.54E+00,2.998848505,,1.34E-18,6.70E-23,,10116,10115,10242,10093,9631,2.998848505,997.352097,1178.76429,1402.746731,1915.908046,2919.14047,0.710999409,0.520563656,0.341659508,0.656326088,CG,-0.14813076,-0.283526156,-0.466406489,-0.182880333,,0.116501441,0.136817206,0.189638803,0.302901784,1.17438209,1.627780749,2.599983157,0.069809419,0.211595908,0.414970535,,1.012455516,0.997726374,0.952056149
ct20stif,52329,2698463,4.718742436,6.431116468,4.242356089,,8.23E-18,3.95E-22,,118981,115522,70140,34679,14973,4.242356089,17472.54183,18864.32118,12815.28248,8089.332861,5650.881011,1.36341449,2.159948432,3.09200314,1.431517111,k=8,0.134627905,0.334443383,0.490239926,0.155796544,,0.163279294,0.182665271,0.233163881,0.377169936,1.118728937,1.428006423,2.30996795,0.048724872,0.154730161,0.363605954,,0.589505887,0.291466705,0.125843622
nasasrb,54870,2677324,4.73933496,6.427700931,3.565799438,,6.45E-18,2.96E-22,,24381,24435,19115,11558,6460,3.565799438,3679.590071,3969.226496,3480.598463,2680.962957,2466.294188,1.057171665,1.372488218,1.491950996,1.087041023,k=8,0.024145514,0.137508625,0.173754559,0.036245934,,0.162358964,0.181923056,0.231649026,0.38122787,1.120498997,1.426770784,2.348055581,0.049411472,0.154354208,0.370708373,,0.784012141,0.474057668,0.26496042
cant,62451,4007383,4.795539397,6.602860852,3.21578485,,5.06E-18,2.07E-22,,9498,6316,5124,2340,1013,3.21578485,1643.557302,1181.602783,1059.065049,652.711847,489.344798,1.551894573,2.518044233,3.358689637,1.333848545,k=8,0.190862214,0.401063355,0.526169874,0.12510652,,0.186580677,0.205866457,0.276962273,0.478463982,1.103364296,1.484410274,2.564381217,0.042718926,0.171553952,0.408982587,,0.539481996,0.246367656,0.106654032
crankseg_2,63838,14148858,4.805079272,7.150721388,2.467840948,,1.60E-17,6.41E-22,,891,864,764,615,465,2.467840948,293.657399,306.493203,287.69933,283.226603,336.646319,1.02070936,1.036828447,0.872302421,0.841317986,k=4,0.008902097,0.015706904,-0.059332922,-0.075039827,,0.341205796,0.359683889,0.4390255,0.695321466,1.054155271,1.286688283,2.037836032,0.022904585,0.109473346,0.309169237,,0.857463524,0.69023569,0.521885522
qa8fm,66127,1660579,4.82037882,6.220259541,0.892846673,,1.58E-18,6.11E-23,,47,48,47,47,47,0.892846673,7.813519,8.485734,10.625435,13.916508,22.280918,0.735359917,0.561456868,0.350682095,0.624593116,CG,-0.133500046,-0.250683601,-0.455086408,-0.204402807,,0.152332255,0.173647913,0.23973637,0.414579935,1.139928721,1.573772863,2.721550561,0.056877696,0.196942052,0.434816407,,1,1,1
nd24k,72000,28715634,4.857332496,7.458118409,3.80569111,,1.79E-17,6.40E-22,,11986,11903,8782,5968,5030,3.80569111,6392.799892,6544.499451,5113.836125,4011.487274,4896.228337,1.2500987,1.593623376,1.30565804,0.819301511,k=4,0.096944304,0.202385692,0.115829447,-0.086556244,,0.547675586,0.579216256,0.667588619,0.968041237,1.05759006,1.21894902,1.767544989,0.02431736,0.085985542,0.247370477,,0.732688136,0.497914233,0.419656266
oilpan,73752,3597188,4.867773802,6.555963136,3.668887404,,1.98E-18,6.95E-23,,27297,27298,22046,10184,5394,3.668887404,4665.384089,5037.502018,4491.28331,2771.194368,2506.733642,1.03876415,1.68352828,1.861140733,1.10550013,k=8,0.016516953,0.226220416,0.269779214,0.043558798,,0.184430635,0.203526067,0.271701816,0.463919099,1.103537204,1.473192435,2.515412358,0.042786979,0.16825948,0.40060919,,0.807634539,0.373081291,0.197604132
finan512,74752,596992,4.873622817,5.775968511,0.457487372,,3.08E-19,1.07E-23,,20,20,19,19,19,0.457487372,2.867394,3.271639,4.824699,6.090321,9.534958,0.594315625,0.470811637,0.300724345,0.638736007,CG,-0.225982852,-0.327152811,-0.521831412,-0.194678601,,0.139752421,0.155118722,0.217391333,0.393401,1.109953738,1.555546098,2.814985221,0.045304878,0.191882886,0.449476119,,0.95,0.95,0.95
apache1,80800,542184,4.907411361,5.73E+00,2.596486484,,1.90E-19,6.12E-24,,3329,3329,2597,1860,1355,2.596486484,394.899409,448.804094,403.151665,425.263774,556.922968,0.979530641,0.92859875,0.709073663,0.763595324,CG,-0.008981974,-0.032171905,-0.149308645,-0.11713674,,0.134652309,0.154479354,0.227534448,0.409474538,1.147246229,1.689792395,3.040976728,0.059656639,0.227833351,0.483013097,,0.780114148,0.558726344,0.407029138
shallow_water1,81920,327680,4.913389944,5.52E+00,0.276664657,,1.07E-19,3.41E-24,,15,15,14,14,14,0.276664657,1.890883,2.256429,3.804582,4.892875,7.651195,0.49700151,0.386456429,0.247135644,0.639491609,CG,-0.303642292,-0.412899463,-0.607064613,-0.19416515,,0.122841429,0.139072077,0.217631,0.404670846,1.132126828,1.771641721,3.294253826,0.053895082,0.248375899,0.517757059,,0.933333333,0.933333333,0.933333333
consph,83334,6010480,4.920822228,6.78E+00,2.452859783,,1.80E-18,5.65E-23,,1343,1424,1275,1209,1055,2.452859783,283.700292,334.290211,327.915346,422.471243,653.636855,0.865163206,0.671525688,0.4340335,0.646339385,CG,-0.062901959,-0.17293737,-0.362476749,-0.189539379,,0.231264104,0.252070655,0.344139969,0.613358169,1.089968786,1.488082078,2.652197891,0.037414061,0.172626886,0.423605925,,0.949367089,0.90022338,0.785554728
s3dkq4m2,90449,4820891,4.95640377,6.683127312,3.851722218,,9.62E-19,2.80E-23,,37586,38906,28052,17313,9682,3.851722218,7107.587557,8363.435532,6723.01017,6181.46348,6336.113258,1.057203154,1.149822785,1.121758287,0.975592327,k=4,0.02415845,0.060630911,0.049899287,-0.010731624,,0.214868173,0.239473705,0.356735195,0.653727881,1.11451455,1.660251447,3.042460276,0.047085743,0.220173867,0.483224917,,0.746341723,0.460623636,0.257595913
m_t1,97578,9753570,4.989351912,6.989163605,5.138699977,,1.33E-18,3.62E-23,,509382,512556,463783,449364,358653,5.138699977,137625.8381,150316.2024,156391.4118,213125.3357,297646.3178,0.880008924,0.645750716,0.462380449,0.716035519,CG,-0.055512924,-0.189935104,-0.335000538,-0.145065434,,0.293252258,0.337187163,0.474260205,0.82987279,1.149819491,1.617243147,2.829893945,0.060629666,0.20877532,0.45177016,,0.910481721,0.882174871,0.704094373
2cubes_sphere,101492,1647264,5.006431811,6.216763207,0.725769402,,1.85E-19,4.84E-24,,28,29,28,27,27,0.725769402,5.318258,5.976962,8.340597,11.351454,19.018169,0.637635172,0.468508968,0.279640905,0.596874179,CG,-0.195427735,-0.329282092,-0.5533993,-0.224117209,,0.164231786,0.197650593,0.313926269,0.593303269,1.203485621,1.911483017,3.612597078,0.080440906,0.281370444,0.557819526,,1,0.964285714,0.964285714
thermomech_TC,102158,711558,5.009272382,5.85E+00,0.444840949,,7.74E-20,2.01E-24,,17,18,16,16,16,0.444840949,2.785101,3.221057,4.93107,6.757233,11.546543,0.564806624,0.412165897,0.241206481,0.585216978,CG,-0.248100218,-0.384927945,-0.617611028,-0.232683083,,0.145664882,0.181606933,0.290742467,0.579218,1.246744791,1.995968156,3.976373649,0.095777562,0.300153608,0.599487187,,0.941176471,0.941176471,0.941176471
x104,108384,10167624,5.034965175,7.007219478,5.343683872,,8.24E-19,2.03E-23,,801949,775560,665879,461239,268587,5.343683872,220639.8086,240147.7447,241758.7732,236544.6291,241646.4846,0.912644475,0.932761862,0.913068564,0.978887111,CG,-0.039698371,-0.03022922,-0.039496609,-0.00926739,,0.309633907,0.363052072,0.512824666,0.899658192,1.172520399,1.65622903,2.905554499,0.069120407,0.219120393,0.463229026,,0.830325869,0.575147547,0.334917806
shipsec8,114919,6653399,5.060391838,6.823043569,3.405706088,,4.03E-19,9.40E-24,,11359,11410,11932,8579,5274,3.405706088,2545.107249,2856.61902,3543.513839,3496.555206,3735.811876,0.718243914,0.727889909,0.681272862,0.935955911,CG,-0.143728045,-0.137934302,-0.16667891,-0.028744609,,0.249919701,0.296417604,0.406803433,0.70706005,1.186051374,1.627736558,2.829148918,0.074103501,0.211584118,0.451655808,,1.050444581,0.755260146,0.464301435
ship_003,121728,8086034,5.085390487,6.907735563,3.144105665,,3.67E-19,8.13E-24,,5642,5626,3714,2321,1406,3.144105665,1393.495802,1502.838023,1139.986071,986.341205,1148.031299,1.222379674,1.41279285,1.213813424,0.85915881,k=4,0.08720612,0.150078488,0.084151936,-0.065926552,,0.265993052,0.304846729,0.421572485,0.81079448,1.146070273,1.584900367,3.048179171,0.059211248,0.200001966,0.484040491,,0.658277207,0.411378944,0.24920241
cfd2,123440,3087898,5.091455913,6.489662946,3.168693204,,1.31E-19,2.86E-24,,8473,8759,7232,5630,4170,3.168693204,1474.664428,1735.847405,1703.178913,1937.943518,2708.767666,0.865830605,0.760942935,0.544404176,0.715433643,CG,-0.062567067,-0.118647911,-0.264078552,-0.145430641,,0.197937749,0.235020253,0.343566225,0.648685666,1.187344275,1.735728661,3.277220583,0.074576662,0.239481835,0.515505674,,0.853534757,0.66446359,0.49215154
bmw7st_1,141347,7339667,5.150286595,6.865676356,4.882003936,,1.58E-19,3.06E-24,,302339,306825,257271,197722,112183,4.882003936,76208.59162,85297.57503,90101.99009,97939.70629,104131.8975,0.845803645,0.77811742,0.731846758,0.940535116,CG,-0.072730448,-0.108954862,-0.135579846,-0.026624985,,0.277981957,0.350192965,0.495302079,0.928162217,1.259768688,1.781777801,3.338929722,0.10029081,0.250853544,0.523607278,,0.850935539,0.653974512,0.371050377
Dubcova3,146689,3636649,5.166397548,6.560701386,1.806919951,,6.52E-20,1.22E-24,,311,320,309,231,189,1.806919951,64.10914,74.704755,91.305469,97.704815,159.488192,0.702139102,0.656151286,0.40196794,0.612614726,CG,-0.153576841,-0.182996016,-0.395808584,-0.212812568,,0.226048724,0.283170078,0.40662123,0.822006638,1.252694874,1.79882117,3.636413528,0.0978453,0.25498799,0.560673265,,0.993569132,0.742765273,0.607717042
bmwcra_1,148770,10644002,5.172515363,7.027104947,3.207225638,,1.78E-19,3.28E-24,,5509,5258,3493,1919,1080,3.207225638,1611.482666,1734.712836,1333.111265,975.94507,1101.121258,1.208813329,1.65120222,1.463492467,0.886319343,k=4,0.08235924,0.217800264,0.165390491,-0.052409773,,0.328324814,0.378872981,0.503479356,1.01004833,1.153957804,1.533479452,3.076369155,0.062189929,0.185677961,0.488038448,,0.634053367,0.348339082,0.196042839
G2_circuit,150102,726674,5.176386479,5.86E+00,2.436212849,,1.16E-20,2.12E-25,,2014,2034,1511,1087,774,2.436212849,273.031559,343.027758,318.243827,345.23175,533.693382,0.857931987,0.790864569,0.511588804,0.646872833,CG,-0.066547139,-0.101897881,-0.291078969,-0.189181088,,0.168320175,0.209234962,0.315641929,0.68646947,1.243077143,1.875247153,4.078355249,0.094498081,0.273058515,0.610485053,,0.750248262,0.539721946,0.384309831
thermomech_dM,204316,1423116,5.310302378,6.15E+00,0.579930889,,4.89E-21,6.75E-26,,17,18,18,17,17,0.579930889,3.801289,5.100589,6.683567,9.507566,20.12384,0.568751536,0.399817261,0.188894813,0.472452872,CG,-0.245077417,-0.39813846,-0.723779967,-0.325641507,,0.213521941,0.288319529,0.482975563,1.078340125,1.350303991,2.261948162,5.050254409,0.130431551,0.354482648,0.703313256,,1.058823529,1,1
pwtk,217918,11634424,5.338293104,7.065744887,4.378754229,,2.90E-20,3.77E-25,,74480,67965,51434,25479,12320,4.378754229,23919.61743,24394.50467,23551.11597,15920.38485,14880.69866,1.015646879,1.502452212,1.607425698,1.069868104,k=8,0.006742738,0.176800667,0.206130907,0.02933024,,0.358802898,0.457727684,0.62451258,1.207130879,1.275707879,1.740544973,3.364328677,0.105751238,0.240685249,0.526898417,,0.690574651,0.342091837,0.165413534
hood,220542,10768436,5.343491309,7.032152631,3.235804116,,2.53E-20,3.25E-25,,5533,5534,5065,4677,4120,3.235804116,1721.092119,1966.846885,2225.126131,3044.906559,5223.012988,0.773480701,0.565236432,0.329520934,0.582978937,CG,-0.111550518,-0.247769854,-0.48211699,-0.234347136,,0.35401547,0.437779934,0.649366335,1.265743688,1.236612439,1.834288019,3.575390894,0.092233611,0.263467529,0.55332353,,0.915416591,0.845291885,0.74462317
BenElechi1,245874,13150496,5.390712607,7.118942134,4.063800195,,1.80E-20,2.09E-25,,33725,33648,19894,11887,6373,4.063800195,11582.44362,13217.08646,9480.124899,8238.222879,8513.899681,1.221760657,1.405939581,1.360415797,0.967620384,k=4,0.086986136,0.147966658,0.133671666,-0.014294991,,0.392519876,0.476052255,0.69224129,1.334358077,1.212810571,1.763582771,3.399466268,0.083792974,0.246395848,0.531410736,,0.589888807,0.352468495,0.188969607
offshore,259789,4242673,5.414620758,6.63E+00,2.568903674,,4.41E-21,4.88E-26,,1541,1530,1517,1354,1214,2.568903674,370.598514,434.815881,557.280156,820.324031,1594.935684,0.665012938,0.451770886,0.232359535,0.514330477,CG,-0.177169905,-0.345081761,-0.633839501,-0.288757741,,0.282351434,0.365505682,0.603605546,1.310826735,1.294506199,2.137781049,4.642536131,0.112104135,0.329963223,0.666755292,,0.984425698,0.878650227,0.78780013
msdoor,415863,20240935,5.618950282,7.30623057,4.583824611,,2.02E-21,1.45E-26,,76587,77259,57170,41041,28860,4.583824611,38355.2317,47291.36221,47448.02156,52749.25566,71358.37649,0.80836314,0.727123657,0.537501462,0.739216028,CG,-0.092393498,-0.138391725,-0.26962035,-0.131228625,,0.61192425,0.829681277,1.284907261,2.47200495,1.355856182,2.099781568,4.03972379,0.132213626,0.322174119,0.606351672,,0.746471333,0.535874235,0.376826354
af_shell4,504855,17588875,5.703166662,7.25E+00,3.238628748,,6.67E-22,4.02E-27,,3543,3568,2616,1730,1186,3.238628748,1732.322506,2032.994483,1989.84871,1947.496099,2879.671367,0.870580008,0.889512696,0.601569514,0.676291094,CG,-0.06019131,-0.050847849,-0.22071418,-0.169866332,,0.566620372,0.756135755,1.118664148,2.417349463,1.334466236,1.974274494,4.266259358,0.12530759,0.295407535,0.630047254,,0.738357324,0.488286763,0.334744567
bundle_adj,513351,20208051,5.710414412,7.31E+00,5.093679671,,7.05E-22,4.18E-27,,130998,132212,93267,75865,47104,5.093679671,124073.6822,136705.1327,120025.3391,146754.8985,169801.6853,1.03372907,0.845448319,0.73069759,0.864272332,k=2,0.014406729,-0.072912935,-0.136262325,-0.06334939,,1.033860609,1.286717026,1.934189504,3.604426378,1.24457496,1.870841666,3.486375579,0.095021059,0.272037034,0.542374171,,0.711972702,0.579130979,0.359578009
parabolic_fem,525825,3674625,5.720841231,6.57E+00,2.916811557,,1.14E-22,6.60E-28,,2826,3015,2551,2011,1435,2.916811557,825.679604,1136.82411,1491.984161,2039.3093,3344.989063,0.553410435,0.404881988,0.246840748,0.609660977,CG,-0.256952656,-0.392671543,-0.607583145,-0.214911602,,0.376257742,0.58378036,1.012780075,2.328537865,1.551543782,2.6917189,6.188677617,0.190764035,0.430029704,0.79159786,,0.902689314,0.711606511,0.507784855
Fault_639,638802,28614564,5.805366267,7.46E+00,3.682465728,,3.36E-22,1.63E-27,,6933,6976,6951,6584,5927,3.682465728,4813.55267,5466.471141,7164.413078,10212.86643,19696.52212,0.671869784,0.471322395,0.24438592,0.518511155,CG,-0.17271489,-0.326681924,-0.61192382,-0.285241896,,0.780589679,1.027649383,1.547878977,3.319356913,1.316503934,1.982961112,4.252371001,0.119422161,0.297314197,0.628631148,,1.002596279,0.949661041,0.85489687
tmt_sym,726713,5080961,5.861362929,6.71E+00,3.246020615,,3.13E-23,1.35E-28,,4860,4946,3876,2769,1998,3.246020615,1762.059686,2343.435501,2785.206919,3243.718612,5613.71012,0.632649472,0.543222115,0.313885051,0.577820825,CG,-0.19883685,-0.265022558,-0.503229368,-0.23820681,,0.473120026,0.717651651,1.170080178,2.807233423,1.516849027,2.473114884,5.933448742,0.180942357,0.393244291,0.773307195,,0.797530864,0.569753086,0.411111111
PFlow_742,742793,37138461,5.870867802,7.57E+00,5.167284126,,2.05E-22,8.69E-28,,142931,144540,102523,74573,52998,5.167284126,146988.76,158018.8945,153415.9077,172431.3646,230367.0179,0.958106381,0.852447931,0.638063389,0.74850717,CG,-0.018586268,-0.069332139,-0.195136174,-0.125804035,,1.093052973,1.496118305,2.311847155,4.346121282,1.368751874,2.115036703,3.976130518,0.136324727,0.325317908,0.599460632,,0.717290161,0.52174126,0.370794299
boneS10,914898,55468422,5.961372678,7.74E+00,4.641767793,,1.09E-22,3.80E-28,,36430,36224,22206,14694,8371,4.641767793,43829.62881,49159.29809,37727.88694,36450.43499,41322.20002,1.161730284,1.202444602,1.060679944,0.882102961,k=4,0.065105311,0.080065077,0.025584357,-0.05448072,,1.35589452,1.697025688,2.477618408,4.930823454,1.251591228,1.82729436,3.636583364,0.097462511,0.261808514,0.560693548,,0.609552567,0.403348888,0.229783146
audikw_1,943695,77651847,5.974831654,7.89E+00,4.050385161,,1.30E-22,4.43E-28,,7002,6952,4601,3080,2160,4.050385161,11230.13976,12012.32419,9666.730318,8980.108435,12969.78915,1.161730946,1.250557255,0.865869107,0.692386617,k=4,0.065105558,0.09710358,-0.062547755,-0.159651335,,1.71875237,2.087122808,2.894654023,5.973554157,1.214324323,1.684160018,3.475517626,0.084334694,0.226383353,0.541019495,,0.657097972,0.439874322,0.30848329
ldoor,952203,46522475,5.978729545,7.67E+00,4.046920385,,7.46E-23,2.52E-28,,10019,9902,8322,7365,6003,4.046920385,11140.90279,12347.93027,13167.34645,17272.64766,29314.75078,0.846100832,0.645002608,0.380044261,0.589213526,CG,-0.072577878,-0.190438529,-0.420165822,-0.229727292,,1.241771881,1.578188663,2.340565879,4.877318915,1.270916733,1.884859783,3.927709258,0.104117098,0.275279048,0.594139332,,0.830621819,0.735103304,0.599161593
bone010,986703,71666325,5.994186449,7.86E+00,4.207566276,,9.63E-23,3.14E-28,,10698,10780,7012,4160,2195,4.207566276,16127.47124,17709.82879,14180.1926,11838.92986,13187.27836,1.13732385,1.362240627,1.222956761,0.897753846,k=4,0.055884147,0.134253828,0.087411102,-0.046842726,,1.637641843,2.014233459,2.832217602,5.980783338,1.229959694,1.729448728,3.652070423,0.08989088,0.237907691,0.562539143,,0.655449617,0.38885773,0.205178538
ecology2,999999,4995991,5.999999566,6.70E+00,3.470047254,,6.28E-24,2.02E-29,,6385,6381,4749,3255,2407,3.470047254,2951.530355,3876.825126,4297.328312,4967.040933,8949.743365,0.686829151,0.594223079,0.329789384,0.554992555,CG,-0.163151281,-0.226050485,-0.481763328,-0.255712843,,0.607112401,0.904238501,1.524906202,3.716144825,1.489408714,2.511736211,6.121016171,0.17301389,0.399974027,0.786823527,,0.743774471,0.509788567,0.376977291
Geo_1438,1437960,63156690,6.157746805,7.80E+00,3.363192897,,1.30E-23,3.00E-29,,1503,1475,2060,1741,1439,3.363192897,2307.771984,2557.464453,4514.696544,5712.158681,10187.62613,0.511168793,0.404010482,0.226526961,0.560695751,CG,-0.291435668,-0.393607367,-0.644880102,-0.251272735,,1.702884308,2.169092575,3.253948406,7.044967093,1.273775655,1.910845258,4.137079107,0.105092944,0.281225519,0.616693825,,1.370592149,1.158349967,0.957418496
Hook_1498,1498023,60917445,6.175518481,7.78E+00,3.892195159,,1.02E-23,2.27E-29,,5154,5318,3190,1987,1271,3.892195159,7801.80621,9137.492333,7077.227175,6637.467635,9327.099295,1.102381769,1.175419096,0.836466512,0.711632569,k=4,0.042332022,0.070192742,-0.077551442,-0.147744184,,1.709813799,2.204432037,3.317362566,7.29999639,1.289281932,1.940189375,4.269468637,0.110347896,0.287844122,0.630373828,,0.618936748,0.385525805,0.246604579
Flan_1565,1564794,117406044,6.194457172,8.07E+00,4.465330787,,1.58E-23,3.39E-29,,12270,12262,8904,5121,3090,4.465330787,29196.49965,31775.64862,28534.42712,22892.70594,29447.04791,1.023202587,1.275362542,0.991491566,0.777419387,k=4,0.00996163,0.105633658,-0.003710976,-0.109344633,,2.583902582,3.194289318,4.452134951,9.498388343,1.236226683,1.723027402,3.675985468,0.092098113,0.236292184,0.565373786,,0.725672372,0.417359413,0.251833741
G3_circuit,1585478,7660826,6.20016022,6.88E+00,3.362838447,,9.68E-25,2.05E-30,,3357,3479,3350,3314,2489,3.362838447,2305.88926,3175.288937,4664.847667,7839.394083,14666.59131,0.494311803,0.294141261,0.15722053,0.534506888,CG,-0.30599902,-0.53144405,-0.803490744,-0.272046694,,0.911428222,1.391068437,2.363919047,5.889355089,1.526251222,2.593642583,6.461677342,0.183626025,0.413910128,0.810345268,,0.997914805,0.987190944,0.741435806
Dense,40,1600,1.602059991,3.204119983,0.696802164,,1.66E-05,5.68E-07,,50,52,25,13,6,0.696802164,4.975104,5.521016,2.877475,1.971163,1.162725,1.728982528,2.523943479,4.278831194,1.695295964,k=8,0.237790605,0.402079625,0.631325153,0.229245528,,0.102850412,0.106137125,0.133419667,0.146318,1.031956247,1.29722054,1.422629209,0.013661285,0.113013816,0.153091721,,0.5,0.26,0.12
Dense,100,10000,2,4,1.271627774,,1.08E-06,1.59E-08,,153,153,71,34,19,1.271627774,18.690795,15.273697,7.608898,4.967355,3.091461,2.456439158,3.762725837,6.045942355,1.606798533,k=8,0.390306012,0.575502576,0.781464002,0.205961427,,0.098616947,0.104357486,0.139710333,0.147049167,1.058210464,1.416696998,1.491114566,0.024572052,0.151276974,0.173511013,,0.464052288,0.222222222,0.124183007
Dense,200,40000,2.301029996,4.602059991,1.623373791,,1.36E-07,1.07E-09,,332,335,159,77,37,1.623373791,42.012042,36.99608,18.072791,11.57369,6.344945,2.324601773,3.629960885,6.621340611,1.824080429,k=8,0.366348565,0.559901945,0.820945929,0.261043984,,0.109591659,0.112001772,0.146562803,0.161428,1.02199176,1.33735363,1.472995317,0.009447394,0.126246261,0.168201366,,0.478915663,0.231927711,0.111445783
Dense,400,160000,2.602059991,5.204119983,1.937622155,,1.73E-08,7.17E-11,,720,722,354,179,86,1.937622155,86.620793,79.371349,40.541592,26.580718,14.893975,2.136590813,3.25878304,5.815827742,1.784662456,k=8,0.329721357,0.513055447,0.764611535,0.251556087,,0.109615845,0.113695113,0.146880298,0.169171365,1.037214224,1.339954987,1.543311235,0.015868464,0.12709021,0.188453518,,0.491666667,0.248611111,0.119444444
Dense,800,640000,2.903089987,5.806179974,2.203577935,,2.18E-09,4.80E-12,,1502,1517,785,423,210,2.203577935,159.800427,174.042393,95.173394,67.207561,40.580342,1.679045165,2.377715016,3.937877778,1.656160537,k=8,0.225062378,0.376159801,0.595262233,0.219102432,,0.114543929,0.120809767,0.158023815,0.186572124,1.054702487,1.379591366,1.628825957,0.02312997,0.139750468,0.211874682,,0.522636485,0.281624501,0.139813582
Dense,1600,2560000,3.204119983,6.408239965,2.596740882,,2.76E-10,3.22E-13,,3043,3060,1555,778,419,2.596740882,395.130798,415.237764,234.052041,148.047395,88.464906,1.688217699,2.668947995,4.466525946,1.673515541,k=8,0.227428449,0.426340111,0.649969861,0.22362975,,0.135605299,0.150215841,0.189796698,0.210162534,1.107743154,1.399625971,1.549810633,0.044439075,0.146011993,0.190278636,,0.511008873,0.255668748,0.137693066
Dense,2400,5760000,3.380211242,6.760422483,2.856125906,,8.23E-11,6.63E-14,,4676,4647,3494,1809,963,2.856125906,718.002416,768.635755,636.46674,393.263752,233.371026,1.128106735,1.82575285,3.076656208,1.685143862,k=8,0.052350192,0.261441987,0.48807897,0.226636983,,0.165283665,0.181982089,0.21708277,0.241656869,1.101028885,1.313395187,1.462073516,0.041798713,0.11839542,0.16496921,,0.747219846,0.386869119,0.205945252
Dense,3200,10240000,3.505149978,7.010299957,3.08428739,,3.49E-11,2.16E-14,,6225,6528,5165,2283,1330,3.08428739,1214.192063,1348.950062,1149.909509,573.595245,376.096156,1.055902272,2.116809847,3.228408596,1.525129241,k=8,0.023623724,0.325681847,0.508988495,0.183306648,,0.206522867,0.222445951,0.250861131,0.282115216,1.077100828,1.214689367,1.366024112,0.03225636,0.08446523,0.135458365,,0.829718876,0.366746988,0.213654618
Dense,4800,23040000,3.681241237,7.362482475,3.468628168,,1.04E-11,4.44E-15,,9455,9474,5170,3310,1656,3.468628168,2941.90177,3027.601604,1673.265265,1228.54743,653.080119,1.758180147,2.394617984,4.504656756,1.881158826,k=8,0.245063372,0.37923624,0.653661704,0.274425465,,0.319411493,0.323333459,0.370525602,0.39340822,1.012278727,1.160025894,1.231665826,0.00530011,0.064467684,0.090492891,,0.546800635,0.350079323,0.175145426
Dense,6400,40960000,3.806179974,7.612359948,3.762176522,,4.41E-12,1.45E-15,,12576,12720,7507,4539,2875,3.762176522,5783.310667,6117.755159,3691.168109,2400.983936,1593.372562,1.566796877,2.408725265,3.629603525,1.506856584,k=8,0.195012697,0.381787268,0.559859188,0.17807192,,0.480761596,0.491347147,0.528417475,0.553337014,1.022018296,1.099125802,1.150959266,0.009458671,0.041047403,0.061059954,,0.596930662,0.360925573,0.228610051
Dense,8000,64000000,3.903089987,7.806179974,4.184910274,,2.27E-12,6.07E-16,,21653,15764,14711,7784,3863,4.184910274,15307.7117,10927.49962,10307.40688,5774.882443,2966.23701,1.485117632,2.650739967,5.160650226,1.946871549,k=8,0.171760854,0.423367126,0.712704425,0.289337299,,0.692960776,0.700399659,0.741409744,0.766887672,1.010734928,1.069915889,1.106682656,0.004637274,0.029349637,0.044023104,,0.679397774,0.359488293,0.17840484
Dense,9600,92160000,3.982271233,7.964542466,4.609662655,,1.32E-12,2.98E-16,,22222,38179,11312,6326,3387,4.609662655,40706.39614,59713.41871,20545.46452,10991.40644,6727.470854,1.981283806,3.703474744,6.050772575,1.633809596,k=8,0.29694669,0.568609387,0.78181083,0.213201443,,1.563850387,1.815630637,1.736385695,1.984133725,1.161000216,1.110327247,1.268749071,0.0648323,0.045450997,0.103375737,,0.50904509,0.284672847,0.152416524
Dense,11200,125440000,4.049218023,8.098436045,4.445936512,,8.31E-13,1.63E-16,,18962,18927,10458,6906,3727,4.445936512,27921.35641,28040.23864,14508.63074,9884.25303,5335.808584,1.9244653,2.824832218,5.232825722,1.852437709,k=8,0.284310085,0.450992658,0.718736271,0.267743613,,1.481224196,1.386809602,1.430493448,1.430205046,0.936259079,0.965750797,0.965556092,-0.028603958,-0.015134925,-0.015222492,,0.551524101,0.364202088,0.196550997
Dense,16000,256000000,4.204119983,8.408239965,5.057860636,,2.87E-13,4.07E-17,,31658,31983,17052,12257,6464,5.057860636,114251.1646,112737.5552,57434.08179,48390.11897,29001.83271,1.989257268,2.361043268,3.939446371,1.668519347,k=8,0.298690953,0.373103946,0.595435193,0.222331247,,3.524485539,3.367351096,3.946760474,4.484478597,0.955416346,1.119811794,1.272378209,-0.019807333,0.049145037,0.104616223,,0.538631625,0.38716912,0.204182197
Dense,19200,368640000,4.283301229,8.566602457,5.265866754,,1.66E-13,2.00E-17,,39085,39993,23200,13457,7018,5.265866754,184444.9437,192043.8734,115266.7052,78915.69128,46111.88874,1.600158029,2.337240424,3.999943372,1.711395769,k=8,0.204162875,0.368703389,0.602053843,0.233350454,,4.801438951,4.967546451,5.862736249,6.567564874,1.034595358,1.221037341,1.367832631,0.014770526,0.086728945,0.13603296,,0.593578099,0.344300883,0.179557375


==> data/hood.csv <==
1.10484621544355E+00,1.206805263,1.091837087,1.14E+00,1.056605531
1.06534435711697E+00,1.12646881,1.002774894,1.03E+00,0.941855881
1.07050143000279E+00,1.092900464,0.96608293,9.86E-01,0.909694273
1.09868142126834E+00,1.076067608,0.953343279,9.86E-01,0.912043462
1.04585687208708E+00,1.105659412,0.963558897,9.76E-01,0.889387722
9.75496051876740E-01,1.05275083,0.896883517,9.03E-01,0.825305231
9.66813149680799E-01,0.991030664,0.849885612,8.67E-01,0.802040336
9.99717976604422E-01,0.968114627,0.850583853,8.79E-01,0.81892331
9.95696001257442E-01,0.993498515,0.86969063,8.84E-01,0.813045035
9.59141242386440E-01,0.984345066,0.85280948,8.58E-01,0.784328163
9.14672302135953E-01,0.945615173,0.811590178,8.18E-01,0.752293507
9.09307920034609E-01,0.910327852,0.790849021,8.09E-01,0.748799477
9.14472173211313E-01,0.908395337,0.801405596,8.20E-01,0.760258624
8.95451216745169E-01,0.916603587,0.805810266,8.15E-01,0.749231139
8.83177747567514E-01,0.906340484,0.785156268,8.00E-01,0.736817973
8.64723380500950E-01,0.884851886,0.763103277,7.73E-01,0.707209642
8.57942863596142E-01,0.851598108,0.744348069,7.66E-01,0.706268689
8.59186374165681E-01,0.852708732,0.752287208,7.79E-01,0.707813611
8.33015930231190E-01,0.857013773,0.741718768,7.56E-01,0.684200402
8.08770816770820E-01,0.834239121,0.715830858,7.28E-01,0.662973314
8.01881752219714E-01,0.802695291,0.701248229,7.15E-01,0.655750834
8.11333292460102E-01,0.793661084,0.706698311,7.20E-01,0.661525727
7.99613531950349E-01,0.798038944,0.707096889,7.18E-01,0.647325872
7.73656698957564E-01,0.793715796,0.6865782,6.96E-01,0.627952899
7.62950873481224E-01,0.778377311,0.667203747,6.83E-01,0.625160959
7.59943167631198E-01,0.765419074,0.667005156,6.85E-01,0.627058596
7.59334173498438E-01,0.759712191,0.667338493,6.85E-01,0.623223806
7.48914232613151E-01,0.764934739,0.661278285,6.69E-01,0.606821633
7.36967618196903E-01,0.751778045,0.646076427,6.51E-01,0.597179786
7.35176415734622E-01,0.731569018,0.638063958,6.52E-01,0.602900965
7.37027652001738E-01,0.726805338,0.642646512,6.59E-01,0.603959265
7.30330810678036E-01,0.728651419,0.649876767,6.53E-01,0.590123913
7.04946328720115E-01,0.724674396,0.636056773,6.30E-01,0.569983116
6.89779658116041E-01,0.706269423,0.614926511,6.13E-01,0.563858832
6.85758315504182E-01,0.688733198,0.600240946,6.09E-01,0.562925545
6.81634674232955E-01,0.688618415,0.599105107,6.06E-01,0.552457291
6.67978336969403E-01,0.68509379,0.591791761,5.94E-01,0.535900082
6.52825349864649E-01,0.665725421,0.581257814,5.76E-01,0.527570271
6.43751045281905E-01,0.647704658,0.566972965,5.78E-01,0.531083579
6.51792768298243E-01,0.649690575,0.570045883,5.82E-01,0.534117924
6.52740342591013E-01,0.656091975,0.573666319,5.82E-01,0.524011074
6.47516041779946E-01,0.660220759,0.573846487,5.69E-01,0.517769983
6.37834568717232E-01,0.646855871,0.563620097,5.66E-01,0.521593927
6.41318475561022E-01,0.635435813,0.562686579,5.73E-01,0.523529695
6.49500693551768E-01,0.636034945,0.561450322,5.74E-01,0.511658465
6.38481240162590E-01,0.642456668,0.560247633,5.60E-01,0.501121406
6.20827721810950E-01,0.639791971,0.546303796,5.49E-01,0.500802716
6.15131004207105E-01,0.62274749,0.537879748,5.48E-01,0.506202672
6.20006439059971E-01,0.612548392,0.538972352,5.52E-01,0.500268345
6.22601754149088E-01,0.62118203,0.543347139,5.42E-01,0.488291834
6.12471571613802E-01,0.618432556,0.532847144,5.31E-01,0.490835944
5.99220560028411E-01,0.603895607,0.519409168,5.30E-01,0.492349658
5.95728796773329E-01,0.592128402,0.517553779,5.31E-01,0.484111649
5.96177030635215E-01,0.592000628,0.522151589,5.26E-01,0.472209608
5.95243043132541E-01,0.596419863,0.518821207,5.16E-01,0.466530544
5.77925023310992E-01,0.588636375,0.50693622,5.06E-01,0.469044661
5.69695927472089E-01,0.576392682,0.499214366,5.12E-01,0.466428307
5.74965648891336E-01,0.572296982,0.502522708,5.10E-01,0.457281608
5.74898507773807E-01,0.581570116,0.503353149,5.01E-01,0.448821736
5.64521201791788E-01,0.573825388,0.493781064,4.94E-01,0.451110396
5.51104153878143E-01,0.560595139,0.482440012,4.95E-01,0.453546736
5.55136567448369E-01,0.55233169,0.482782817,4.98E-01,0.447231268
5.65681174546622E-01,0.557387301,0.486719708,4.87E-01,0.437987896
5.62447228333327E-01,0.559424197,0.480581537,4.78E-01,0.441871212
5.45064607006890E-01,0.550628571,0.471005482,4.80E-01,0.444542745
5.38292870465338E-01,0.54393071,0.46898594,4.85E-01,0.438004242
5.43680707769715E-01,0.545217116,0.47398226,4.82E-01,0.429114599
5.43683096868806E-01,0.550650153,0.472475213,4.69E-01,0.428154918
5.33037818556373E-01,0.545010224,0.466958439,4.67E-01,0.431360772
5.24737365475237E-01,0.534873887,0.458381361,4.73E-01,0.434081475
5.27333466626992E-01,0.524059117,0.458614769,4.75E-01,0.429427187
5.29341162320891E-01,0.525738005,0.461229198,4.68E-01,0.430149312
5.26012802457141E-01,0.531258353,0.458859229,4.65E-01,0.433839627
5.19713117256064E-01,0.527921851,0.45030887,4.63E-01,0.430254075
5.20909560529690E-01,0.519428541,0.454147425,4.64E-01,0.420905989
5.25255977391352E-01,0.519230138,0.457697857,4.59E-01,0.415978955
5.24277996886299E-01,0.52066442,0.452786782,4.53E-01,0.417537363
5.14663277219827E-01,0.525603445,0.449258616,4.51E-01,0.417640376
5.07894569845876E-01,0.518585737,0.445501412,4.55E-01,0.413703349
5.10100174190419E-01,0.5125078,0.446407044,4.58E-01,0.408768199
5.12992480953430E-01,0.51704752,0.445293589,4.57E-01,0.406779787
5.08939968639047E-01,0.520408251,0.441799305,4.53E-01,0.409257401
5.01582592551595E-01,0.51906718,0.432371669,4.50E-01,0.409722986
4.99350566468881E-01,0.517432128,0.431344496,4.45E-01,0.402835741
5.03801967703024E-01,0.51335148,0.433601546,4.35E-01,0.402975739
5.03174456057203E-01,0.511057846,0.43303974,4.30E-01,0.403562452
4.97784487409942E-01,0.504368088,0.426297281,4.35E-01,0.401326098
4.94631642065498E-01,0.497385761,0.426362528,4.37E-01,0.394042109
5.03906138679614E-01,0.488420762,0.429613581,4.32E-01,0.390360933
5.15484448819025E-01,0.487736447,0.428445874,4.24E-01,0.394601602
5.03706989857598E-01,0.491312823,0.42376949,4.27E-01,0.393425341
4.88921397190527E-01,0.489384324,0.420267343,4.36E-01,0.384715805
4.78701263943872E-01,0.483179607,0.418010249,4.36E-01,0.383152181
4.80830270363174E-01,0.479441804,0.422148337,4.36E-01,0.386111813
4.82987930539095E-01,0.481841115,0.417976138,4.28E-01,0.387974331
4.80298233992630E-01,0.482379679,0.412207809,4.21E-01,0.384361325
4.71057774415379E-01,0.476514854,0.408185517,4.19E-01,0.384260289
4.69346709589081E-01,0.47323231,0.410526584,4.13E-01,0.383237612
4.76731820688363E-01,0.469973866,0.408850046,4.11E-01,0.380642906
4.73488947922385E-01,0.47183493,0.403656196,4.12E-01,0.377183266
4.64355437433517E-01,0.470335576,0.402437293,4.13E-01,0.372711854
4.61920226153776E-01,0.462003866,0.405307198,4.10E-01,0.371118941
4.64846809101408E-01,0.459948715,0.405567228,4.06E-01,0.372264921
4.64294558357336E-01,0.464344613,0.400569195,4.07E-01,0.37030507
4.61205170109028E-01,0.465060571,0.399685661,4.13E-01,0.36975933
4.55436283244842E-01,0.459347332,0.403445552,4.09E-01,0.370096804
4.53638640879505E-01,0.455298174,0.40765043,3.99E-01,0.364468987
4.57080995698007E-01,0.451819442,0.404395799,3.92E-01,0.362710472
4.51169904481699E-01,0.453206807,0.395592018,3.93E-01,0.35513555
4.44935763183589E-01,0.449086364,0.387488994,3.98E-01,0.350512085
4.40868127069824E-01,0.439330524,0.384952976,3.97E-01,0.349653552
4.40823303496638E-01,0.439464463,0.383597054,3.89E-01,0.351632929
4.41519670188189E-01,0.441425221,0.377769578,3.84E-01,0.349149139
4.35145018648782E-01,0.440754999,0.37109341,3.78E-01,0.345215559
4.28940307671791E-01,0.434840971,0.372460307,3.77E-01,0.343342795
4.25996602702601E-01,0.431788357,0.371707158,3.73E-01,0.340455852
4.28615238348814E-01,0.429731366,0.369265775,3.72E-01,0.339164056
4.22004703045923E-01,0.42993878,0.365398203,3.73E-01,0.337047428
4.14899744353613E-01,0.427403471,0.369439409,3.73E-01,0.33429176
4.10290179255782E-01,0.428147806,0.381628829,3.70E-01,0.33110479
4.14395468818178E-01,0.425585585,0.377140348,3.68E-01,0.326728095
4.13514947268256E-01,0.42425262,0.361668387,3.67E-01,0.323105945
4.07904187238844E-01,0.418130338,0.351959692,3.62E-01,0.319485025
4.02219118845269E-01,0.406631149,0.350371781,3.52E-01,0.320212318
3.99228822714033E-01,0.402475945,0.351491715,3.46E-01,0.318355697
3.97737692442781E-01,0.401335564,0.346110055,3.42E-01,0.314801563
3.91067342441654E-01,0.402217575,0.343017534,3.45E-01,0.311603901
3.87935433501801E-01,0.39627398,0.346682411,3.40E-01,0.309919287
3.88902133592571E-01,0.389307533,0.347726518,3.34E-01,0.309546073
3.94322024117252E-01,0.385589914,0.343809077,3.31E-01,0.303138879
3.97341589717298E-01,0.384926291,0.334248279,3.34E-01,0.301782981
3.90371015484252E-01,0.383388915,0.326667029,3.36E-01,0.304658467
3.79096492563269E-01,0.374181531,0.325540789,3.30E-01,0.304467969
3.73882708638458E-01,0.373728819,0.326077983,3.27E-01,0.29995342
3.74295033053845E-01,0.373745652,0.322180555,3.23E-01,0.294952919
3.68510948207354E-01,0.372899091,0.317375332,3.23E-01,0.293952393
3.64270235152335E-01,0.369020198,0.318404216,3.19E-01,0.291889298
3.62760990150515E-01,0.362308319,0.318752533,3.17E-01,0.288972798
3.63572316683998E-01,0.360599221,0.322687003,3.16E-01,0.285840724
3.61314518573287E-01,0.361376796,0.322734781,3.19E-01,0.283548994
3.57342185936833E-01,0.362922941,0.319420224,3.14E-01,0.286549666
3.55840951910212E-01,0.358420081,0.314000902,3.09E-01,0.288463471
3.55898056244494E-01,0.366611856,0.310950741,3.09E-01,0.28723103
3.56492749738656E-01,0.378103113,0.305956789,3.13E-01,0.287549015
3.52718683630483E-01,0.370641932,0.303452972,3.10E-01,0.287093043
3.48099927013807E-01,0.355737778,0.303129418,3.07E-01,0.285953045
3.49124657560611E-01,0.348703678,0.306087127,3.10E-01,0.2827987
3.48820204941174E-01,0.349473042,0.303965386,3.21E-01,0.279260561
3.46127636894666E-01,0.348880265,0.299544983,3.22E-01,0.276605794
3.44689466713471E-01,0.347250987,0.298633097,3.12E-01,0.277523982
3.54100185995811E-01,0.341944716,0.298925926,3.06E-01,0.273719952
3.64059459858334E-01,0.340522827,0.296835879,3.06E-01,0.271253234
3.59450430791779E-01,0.343994772,0.29376697,3.14E-01,0.268872494
3.44169117150255E-01,0.3413172,0.292132994,3.15E-01,0.268808228
3.37734585633451E-01,0.340062111,0.292798066,3.05E-01,0.269317696
3.36421861556703E-01,0.337449602,0.29509477,2.98E-01,0.267327209
3.34763088898935E-01,0.337433168,0.29513524,2.96E-01,0.265768568
3.34366884560864E-01,0.338047719,0.298435261,2.96E-01,0.269307496
3.32376631543337E-01,0.339859087,0.301440101,2.97E-01,0.269666218
3.29788212544431E-01,0.340326629,0.298331618,2.98E-01,0.2689851
3.31775445123186E-01,0.340501696,0.295991407,3.01E-01,0.274099712
3.30355329634524E-01,0.33786796,0.29449749,3.01E-01,0.275266914
3.27551065471222E-01,0.336499551,0.297066357,2.95E-01,0.271361098
3.26875860358256E-01,0.332964291,0.295940305,2.88E-01,0.266895716
3.31279969291766E-01,0.327795879,0.29217115,2.88E-01,0.263177421
3.33231738180614E-01,0.32972403,0.287308958,2.91E-01,0.261736187
3.28252200307804E-01,0.331511835,0.281632062,2.90E-01,0.26344049
3.25360935873919E-01,0.327934919,0.284093847,2.88E-01,0.262767152
3.27900900610677E-01,0.324230829,0.282745645,2.87E-01,0.263079775
3.32652830405359E-01,0.324461187,0.281477611,2.87E-01,0.269249593
3.34415464503582E-01,0.326321209,0.280512556,2.87E-01,0.268552468
3.32232476705242E-01,0.324814909,0.280488636,2.85E-01,0.26361486
3.27596300972382E-01,0.321433212,0.284604307,2.83E-01,0.259235445
3.25004301587474E-01,0.322400841,0.286457224,2.85E-01,0.258645868
3.25092905410494E-01,0.323579973,0.287253938,2.88E-01,0.259115888
3.21824882832008E-01,0.32864371,0.280515556,2.90E-01,0.258507657
3.18974751342639E-01,0.328281061,0.278400733,2.88E-01,0.25314002
3.16729458292471E-01,0.328643996,0.277355422,2.83E-01,0.250721813
3.18375457960826E-01,0.322536839,0.273249056,2.79E-01,0.251318973
3.16825579809651E-01,0.320898275,0.270863766,2.76E-01,0.254648303
3.14368515559080E-01,0.31701099,0.27450816,2.74E-01,0.254462428
3.18191772535748E-01,0.313803662,0.278158048,2.78E-01,0.250772032
3.25115099071807E-01,0.313880943,0.279352161,2.81E-01,0.250549744
3.20998722070154E-01,0.313409433,0.274400417,2.79E-01,0.250650158
3.13901944008697E-01,0.314985566,0.270920241,2.73E-01,0.249197212
3.07960308755351E-01,0.315781029,0.270025074,2.69E-01,0.24886027
3.07526015924512E-01,0.313563902,0.268144837,2.69E-01,0.2504634
3.06289000997586E-01,0.315391264,0.263869747,2.69E-01,0.24939799
3.05882287725042E-01,0.311833537,0.260903184,2.67E-01,0.244478684
3.03202331335276E-01,0.306673071,0.262158798,2.65E-01,0.237854936
3.04096560278177E-01,0.302231311,0.261857168,2.66E-01,0.237757742
3.09275179190511E-01,0.298960607,0.261376184,2.69E-01,0.238576224
3.10462048923714E-01,0.300318855,0.257728803,2.71E-01,0.238819454
3.05955099019686E-01,0.300435558,0.258983411,2.68E-01,0.236316469
2.98920077030012E-01,0.299837685,0.260203914,2.69E-01,0.237593474
2.95790748338778E-01,0.299622147,0.258282604,2.64E-01,0.236701679
2.97826250502039E-01,0.306085302,0.255053834,2.60E-01,0.23400847
2.97910020831653E-01,0.306263426,0.256315806,2.61E-01,0.23454365
2.96233050417271E-01,0.303425268,0.261857633,2.63E-01,0.234392463
2.98563228957469E-01,0.294509648,0.261167123,2.65E-01,0.2302613
3.00223600583736E-01,0.291924744,0.260147121,2.60E-01,0.229534723
2.98638486197823E-01,0.293322064,0.253573569,2.55E-01,0.228612878
2.92231364492357E-01,0.29595906,0.248789723,2.50E-01,0.229090318
2.87440511797519E-01,0.300109269,0.247889592,2.49E-01,0.231519947
2.85426029176770E-01,0.301820161,0.246271672,2.51E-01,0.231919469
2.86221928896574E-01,0.29443776,0.243689948,2.51E-01,0.227107664
2.82914769612695E-01,0.289663714,0.242714823,2.51E-01,0.224105629
2.81457760118495E-01,0.288454176,0.243625614,2.51E-01,0.224448176
2.80095504705055E-01,0.292441902,0.244836764,2.51E-01,0.225635557
2.80403342853902E-01,0.293515639,0.243422902,2.51E-01,0.226389762
2.82566931405635E-01,0.287139391,0.246237573,2.47E-01,0.223269212
2.83426093704019E-01,0.284003964,0.252185266,2.48E-01,0.220490355
2.84167784943516E-01,0.280907427,0.248756668,2.51E-01,0.218890938
2.82683843164678E-01,0.276433469,0.242537796,2.51E-01,0.217040696
2.81901901209175E-01,0.275672725,0.23840097,2.46E-01,0.214877712
2.79247228762066E-01,0.277504396,0.239951825,2.39E-01,0.21290983
2.79020444927228E-01,0.276489555,0.240611873,2.38E-01,0.211768849
2.85758300705465E-01,0.275919366,0.239173921,2.37E-01,0.212714068
2.83796820388172E-01,0.276325359,0.23405624,2.34E-01,0.212855489
2.73735345532726E-01,0.276577085,0.23232712,2.34E-01,0.211455132
2.67878094584654E-01,0.274950541,0.231678591,2.35E-01,0.211400102
2.66170505066033E-01,0.270390562,0.23167301,2.34E-01,0.213460552
2.64518239542707E-01,0.26645312,0.234473482,2.34E-01,0.21423092
2.64659932227364E-01,0.266858716,0.238628277,2.31E-01,0.212052283
2.60026258418155E-01,0.266215144,0.233707807,2.29E-01,0.207301534
2.60040882388743E-01,0.263095874,0.226274163,2.26E-01,0.205478764
2.64585941659914E-01,0.260367137,0.226357473,2.25E-01,0.205683161
2.70626806821767E-01,0.260264275,0.231726199,2.23E-01,0.202653909
2.66881608036539E-01,0.263185827,0.234152225,2.20E-01,0.201015951
2.57255455858537E-01,0.264291664,0.224962714,2.20E-01,0.20086228
2.51593314190740E-01,0.261080901,0.220645648,2.21E-01,0.200396857
2.51166053811664E-01,0.254768579,0.217765003,2.19E-01,0.200007636
2.53737481983682E-01,0.252168383,0.216597755,2.17E-01,0.197556524
2.54990381905073E-01,0.250878723,0.215591083,2.17E-01,0.197145987
2.54000123431991E-01,0.250811975,0.216479859,2.22E-01,0.196640606
2.53646077729133E-01,0.247487614,0.216348992,2.29E-01,0.196734386
2.52923163131481E-01,0.246746736,0.215749407,2.24E-01,0.193609957
2.50169187177017E-01,0.247833538,0.216627609,2.16E-01,0.193055053
2.46611341334459E-01,0.249789627,0.217980402,2.13E-01,0.192073398
2.44437200124176E-01,0.249242829,0.215965216,2.14E-01,0.189450003
2.45283833570180E-01,0.25116824,0.213414894,2.13E-01,0.188643858
2.45280236237631E-01,0.250409879,0.211713623,2.13E-01,0.189769811
2.43514046007551E-01,0.248579885,0.213229474,2.11E-01,0.194250704
2.41244881451125E-01,0.244133247,0.213067891,2.10E-01,0.19566452
2.40853094734972E-01,0.24108848,0.210603585,2.08E-01,0.192135038
2.42096729721224E-01,0.240306968,0.208566102,2.09E-01,0.188967185
2.42407858771182E-01,0.240597497,0.211735001,2.07E-01,0.188129528
2.43415391672401E-01,0.239045274,0.210322399,2.08E-01,0.186465739
2.41238854846012E-01,0.236743047,0.206013613,2.10E-01,0.183163575
2.37410733024803E-01,0.234426456,0.201709067,2.08E-01,0.182223814
2.35501428615794E-01,0.234193757,0.1997444,2.04E-01,0.182056932
2.32501851102458E-01,0.236400883,0.198079465,2.02E-01,0.181490888
2.30099323159490E-01,0.235003406,0.199440761,2.01E-01,0.179258123
2.30521552687554E-01,0.233741571,0.197777345,1.99E-01,0.177239779
2.31132176073080E-01,0.233396788,0.19545113,1.98E-01,0.179341018
2.28251785152689E-01,0.232917334,0.194761331,1.97E-01,0.184622053
2.25393705395421E-01,0.231131361,0.195501543,1.97E-01,0.18358378
2.24516810908265E-01,0.227890075,0.194476944,1.99E-01,0.179149296
2.24932044471340E-01,0.225377864,0.192521979,1.97E-01,0.175991115
2.26557708316758E-01,0.225680038,0.193843978,1.94E-01,0.174049022
2.27182126232360E-01,0.227083964,0.196695122,1.93E-01,0.172663319
2.27650903503354E-01,0.224101431,0.196718528,1.92E-01,0.171705328
2.27062445674981E-01,0.221739478,0.194748529,1.93E-01,0.172500499
2.24098326743682E-01,0.222389594,0.192164316,1.94E-01,0.174570528
2.21417572950006E-01,0.225593944,0.191703218,1.95E-01,0.175353886
2.17571375235789E-01,0.236314113,0.192546194,1.93E-01,0.174306006
2.16289061551586E-01,0.231512439,0.192809477,1.90E-01,0.173590627
2.17326140781457E-01,0.221302332,0.192308908,1.87E-01,0.172246839
2.17031107094650E-01,0.217905052,0.190724755,1.88E-01,0.174593597
2.15809649665187E-01,0.216846384,0.188771045,1.93E-01,0.174546518
2.14696459438078E-01,0.214498149,0.186314089,1.94E-01,0.170262959
2.15202044019559E-01,0.214707014,0.184210455,1.90E-01,0.171211023
2.14882642930549E-01,0.217440254,0.182784505,1.87E-01,0.168298806
2.13719703634462E-01,0.218922663,0.185152391,1.88E-01,0.1649295
2.13289256569960E-01,0.216938104,0.188724883,1.86E-01,0.16374371
2.14423993465072E-01,0.21213685,0.187929444,1.83E-01,0.163618023
2.16147175326864E-01,0.209254834,0.186584341,1.82E-01,0.163991233
2.16735197289542E-01,0.209520294,0.184187749,1.82E-01,0.161120413
2.16676025423073E-01,0.209491249,0.183381379,1.81E-01,0.159728513
2.17029085963996E-01,0.207958348,0.183527877,1.79E-01,0.16029664
2.14679556896466E-01,0.207511065,0.182449495,1.79E-01,0.16217714
2.08734367336956E-01,0.210436163,0.179789605,1.79E-01,0.161167691
2.05015894922549E-01,0.21448838,0.180796162,1.80E-01,0.157936656
2.02135401600673E-01,0.2128934,0.180801842,1.82E-01,0.156088612
2.01699712263091E-01,0.206053542,0.180462397,1.83E-01,0.156366706
2.02841005918612E-01,0.20243093,0.17874882,1.79E-01,0.156495591
2.01425138186292E-01,0.201758739,0.176463627,1.77E-01,0.155550112
2.00510794511382E-01,0.204068046,0.174750159,1.74E-01,0.156915713
2.00856432203063E-01,0.20499907,0.172275001,1.74E-01,0.157358843
2.04511206553483E-01,0.20690789,0.170355967,1.75E-01,0.15718793
2.01708698363431E-01,0.205689777,0.171763636,1.73E-01,0.155324331
1.97925763119874E-01,0.202854376,0.176067541,1.72E-01,0.154887307
1.96014223189235E-01,0.199375739,0.179200619,1.71E-01,0.15273664
1.94441321819210E-01,0.200576611,0.172385368,1.70E-01,0.152138067
1.93545748897235E-01,0.200961709,0.167379576,1.68E-01,0.15380363
1.92266823731076E-01,0.197143677,0.166472249,1.67E-01,0.155097256
1.90910127889119E-01,0.193210139,0.166863728,1.67E-01,0.15327469
1.90382147220261E-01,0.19086328,0.166855582,1.67E-01,0.152332135
1.94508558133804E-01,0.190498953,0.166168289,1.67E-01,0.149039334
1.98530698069678E-01,0.192361005,0.167117349,1.67E-01,0.147528016
1.94770988638312E-01,0.193243124,0.166978383,1.65E-01,0.146576267
1.90737085941084E-01,0.192366446,0.16516703,1.62E-01,0.14651219
1.90512921924557E-01,0.190460696,0.162467239,1.61E-01,0.147124324
1.91366900090805E-01,0.190866373,0.162234385,1.63E-01,0.147212982
1.91918550242576E-01,0.190099973,0.164453109,1.65E-01,0.146549374
1.89065748902139E-01,0.188648484,0.166002711,1.64E-01,0.148059334
1.86588313546328E-01,0.187159679,0.164315071,1.65E-01,0.147005523
1.85184692942510E-01,0.184723593,0.161769767,1.64E-01,0.14349288
1.84031424522868E-01,0.184322705,0.160327685,1.62E-01,0.141299687
1.82067120981497E-01,0.184311554,0.158448952,1.60E-01,0.14059891
1.79842746750863E-01,0.181772727,0.157040759,1.57E-01,0.141360821
1.79634335762339E-01,0.180890022,0.154575494,1.56E-01,0.140524304
1.80875992757340E-01,0.182631588,0.154700117,1.56E-01,0.139616543
1.80495453068520E-01,0.186651104,0.156199057,1.55E-01,0.13985885
1.80966831045467E-01,0.187305969,0.15862808,1.54E-01,0.142730462
1.83100203672792E-01,0.181918225,0.160184016,1.54E-01,0.144647721
1.86721621251467E-01,0.178150169,0.16000767,1.55E-01,0.140908994
1.83966874887763E-01,0.177444283,0.156897196,1.56E-01,0.137681934
1.79088924681045E-01,0.176798572,0.154376742,1.55E-01,0.139624177
1.77702805516963E-01,0.177083086,0.151841246,1.53E-01,0.139072726
1.77883564160105E-01,0.175710362,0.149907718,1.52E-01,0.137227492
1.79992019285317E-01,0.17653849,0.150892694,1.51E-01,0.137251985
1.79935773002695E-01,0.175666618,0.152193682,1.51E-01,0.137487217
1.76884774148453E-01,0.174579006,0.152349051,1.50E-01,0.135999225
1.74102523770706E-01,0.174755792,0.151342703,1.49E-01,0.134487252
1.73922263061133E-01,0.177217342,0.149421455,1.49E-01,0.134768242
1.75156193460476E-01,0.18171602,0.149067966,1.50E-01,0.136568958
1.74772951796152E-01,0.178090683,0.149022355,1.51E-01,0.136275047
1.72735337075299E-01,0.174353446,0.147654926,1.53E-01,0.133182729
1.70244462379087E-01,0.174917544,0.146616002,1.52E-01,0.131767746
1.70319915072462E-01,0.176381083,0.148189609,1.52E-01,0.133020227
1.68065601949078E-01,0.175149831,0.150876515,1.52E-01,0.132734022
1.66584446747354E-01,0.172697036,0.15171471,1.50E-01,0.131526811
1.66579861596577E-01,0.169855686,0.147888941,1.47E-01,0.130983816
1.67188842728046E-01,0.168651912,0.144792608,1.46E-01,0.131288237
1.68125362313192E-01,0.168900784,0.144222985,1.45E-01,0.13368658
1.69375477923464E-01,0.170709468,0.144761567,1.45E-01,0.132180922
1.71791734045526E-01,0.170547776,0.14667005,1.45E-01,0.128670034
1.71671386901446E-01,0.169388232,0.147424362,1.46E-01,0.127798637
1.66775490544417E-01,0.166998948,0.144595434,1.45E-01,0.128150059
1.64386455306377E-01,0.164989787,0.143107578,1.45E-01,0.126705048
1.64098604998366E-01,0.163810265,0.1407428,1.45E-01,0.125851261
1.67122951461196E-01,0.163774088,0.13978282,1.44E-01,0.125762059
1.70011724196084E-01,0.164880812,0.139253668,1.42E-01,0.125676955
1.69969646763143E-01,0.167746062,0.139085716,1.39E-01,0.125942171
1.68029002977744E-01,0.167303187,0.140174354,1.38E-01,0.124526243
1.66302240944506E-01,0.163420921,0.139979415,1.39E-01,0.124905336
1.63442332129759E-01,0.162542325,0.141233788,1.39E-01,0.124834536
1.62622066007539E-01,0.162446783,0.141911302,1.39E-01,0.122772561
1.59865625240918E-01,0.162780194,0.141610661,1.39E-01,0.121684887
1.58002069998535E-01,0.162887816,0.140432144,1.37E-01,0.122046497
1.58492235778538E-01,0.15934841,0.138691439,1.35E-01,0.126375646
1.63090044139991E-01,0.157796352,0.137237349,1.34E-01,0.124251342
1.62527310285087E-01,0.15723846,0.135889844,1.32E-01,0.120861424
1.57390723684172E-01,0.156448508,0.135325113,1.32E-01,0.119045035
1.55300256490258E-01,0.155245044,0.13510399,1.35E-01,0.118099671
1.54883935645576E-01,0.152826533,0.137054171,1.37E-01,0.117966744
1.54031977396019E-01,0.153544479,0.139304615,1.36E-01,0.118219979
1.54275011633481E-01,0.153418484,0.138105314,1.34E-01,0.117638242
1.53347287826087E-01,0.152706792,0.13356729,1.34E-01,0.117253715
1.52240479157301E-01,0.152475689,0.130562093,1.34E-01,0.11812733
1.50997068898251E-01,0.151797453,0.129563655,1.32E-01,0.118607461
1.50425263280713E-01,0.152899479,0.129921958,1.31E-01,0.116126136
1.49017006667973E-01,0.152901892,0.129573614,1.29E-01,0.114161322
1.49621853981920E-01,0.150987325,0.130169698,1.28E-01,0.113975751
1.51991827607343E-01,0.149699746,0.128938061,1.27E-01,0.114859938
1.53098502132183E-01,0.151052711,0.128538414,1.26E-01,0.113859644
1.51668501928809E-01,0.151287246,0.127203114,1.25E-01,0.111772428
1.49328523217539E-01,0.151875272,0.125851195,1.26E-01,0.111062429
1.47705080056889E-01,0.149173831,0.124991387,1.26E-01,0.112271624
1.47344987152332E-01,0.14899167,0.126239369,1.27E-01,0.115035202
1.45971875704384E-01,0.149838716,0.124956,1.26E-01,0.114651366
1.45649066508174E-01,0.150087779,0.124120185,1.27E-01,0.111156906
1.45988192905134E-01,0.147082738,0.12314765,1.27E-01,0.110021883
1.46273866886677E-01,0.146313142,0.124333899,1.27E-01,0.10974075
1.45744583474013E-01,0.148562112,0.127721419,1.25E-01,0.109760886
1.43862082556452E-01,0.151731424,0.129344621,1.23E-01,0.110772395
1.41521305475680E-01,0.147341898,0.12520696,1.23E-01,0.11032161
1.41105647570325E-01,0.142539947,0.123643891,1.21E-01,0.107986091
1.40479111613651E-01,0.140546858,0.12219211,1.19E-01,0.10602801
1.39036470391761E-01,0.139998956,0.121915957,1.19E-01,0.107083763
1.37950300795722E-01,0.139446164,0.120807797,1.19E-01,0.110147477
1.37543388172188E-01,0.138117137,0.118839098,1.19E-01,0.108448295
1.37607045922732E-01,0.136982291,0.118519193,1.17E-01,0.104772525
1.35608691940022E-01,0.138135914,0.119156989,1.18E-01,0.103382444
1.35221187153686E-01,0.137520332,0.118182534,1.19E-01,0.104899315
1.34134790358505E-01,0.139890507,0.117968621,1.21E-01,0.109514376
1.35043845852673E-01,0.142040045,0.11861295,1.21E-01,0.108455719
1.37318230439106E-01,0.140731872,0.118687484,1.18E-01,0.104972353
1.39704735111067E-01,0.13868275,0.117376054,1.16E-01,0.103107591
1.37337230104264E-01,0.141041476,0.116394315,1.15E-01,0.103322789
1.34906825677091E-01,0.140948309,0.115691694,1.17E-01,0.104057058
1.33170673057666E-01,0.136647157,0.117468312,1.18E-01,0.104106015
1.31783133079523E-01,0.13362446,0.118256035,1.17E-01,0.104067452
1.31035409330533E-01,0.133100821,0.115840549,1.16E-01,0.10329357
1.30868743063664E-01,0.131898484,0.113129547,1.16E-01,0.102470184
1.31452020188206E-01,0.131174458,0.112319868,1.16E-01,0.10184338
1.30868430011361E-01,0.13070778,0.112817154,1.14E-01,0.101210714
1.30542596594824E-01,0.130488346,0.113024301,1.13E-01,0.099899336
1.33615648922331E-01,0.131263065,0.114493269,1.12E-01,0.098654337
1.34689272672666E-01,0.133517662,0.114512317,1.12E-01,0.09904901
1.32776090693094E-01,0.133431613,0.112413821,1.12E-01,0.100210788
1.33517287634860E-01,0.131030129,0.11104406,1.11E-01,0.100370914
1.34364572573833E-01,0.128740093,0.109693357,1.11E-01,0.099181154
1.31654171332257E-01,0.126816285,0.109058644,1.10E-01,0.09879838
1.29861045451839E-01,0.127319524,0.108779993,1.09E-01,0.098358107
1.30284918064883E-01,0.129579591,0.109163257,1.09E-01,0.098974797
1.30903854794872E-01,0.131153436,0.111112395,1.08E-01,0.098829461
1.29199275239384E-01,0.130613052,0.112798434,1.08E-01,0.096695974
1.28411041013814E-01,0.128554704,0.110854316,1.07E-01,0.095541029
1.28840453257597E-01,0.127841654,0.10894378,1.08E-01,0.096442982
1.29922812445635E-01,0.128933314,0.106930525,1.08E-01,0.098030658
1.27098539053953E-01,0.127761318,0.105948086,1.09E-01,0.097301888
1.23932854274816E-01,0.125043035,0.106818062,1.06E-01,0.095392855
1.22883312372594E-01,0.122720038,0.107231138,1.06E-01,0.095497165
1.22589846782561E-01,0.121796337,0.107358044,1.07E-01,0.096788257
1.21143412744092E-01,0.121774803,0.106479917,1.07E-01,0.094926861
1.21140872877416E-01,0.121192531,0.106908891,1.06E-01,0.092899107
1.20437605039280E-01,0.120709649,0.108432206,1.06E-01,0.09137031
1.20588317070824E-01,0.120433182,0.108407691,1.09E-01,0.091763362
1.20034148647599E-01,0.120604067,0.105766427,1.11E-01,0.094932941
1.19037990579159E-01,0.121942724,0.105428668,1.07E-01,0.094409148
1.19242641588058E-01,0.122405983,0.106412957,1.04E-01,0.091604315
1.20338540108204E-01,0.121604307,0.105440069,1.04E-01,0.09240902
1.20942039095389E-01,0.120788679,0.104601235,1.06E-01,0.0929265
1.21251784705338E-01,0.119799667,0.103019353,1.05E-01,0.091492156
1.20232303226300E-01,0.118201448,0.101687153,1.02E-01,0.088923106
1.20485091043303E-01,0.117343577,0.101761101,1.01E-01,0.087550252
1.21475558070341E-01,0.117911991,0.103565444,1.01E-01,0.087590696
1.20800730697655E-01,0.118606324,0.104437773,1.01E-01,0.088698919
1.19569740995697E-01,0.118974677,0.104315578,9.96E-02,0.089634866
1.16687633184758E-01,0.120121334,0.101390797,9.90E-02,0.088927377
1.16093402773811E-01,0.11820986,0.099320861,9.78E-02,0.087321509
1.14222261123093E-01,0.116666182,0.099261257,9.84E-02,0.087015021
1.12960347600354E-01,0.114604121,0.098370629,9.95E-02,0.087593043
1.12724113866461E-01,0.114681113,0.097264799,9.92E-02,0.086825287
1.13465172585595E-01,0.114071076,0.097375409,9.76E-02,0.085971086
1.12875541938449E-01,0.116039505,0.09774671,9.69E-02,0.088161093
1.13387769950697E-01,0.116094206,0.097505234,9.61E-02,0.086579106
1.14402516218065E-01,0.115354045,0.097551944,9.48E-02,0.084073945
1.14760820061910E-01,0.114269493,0.099117209,9.56E-02,0.083844075
1.12745761149203E-01,0.114602362,0.10001643,9.63E-02,0.08389282
1.11509833734647E-01,0.114985358,0.098224313,9.61E-02,0.082407824
1.10466056709245E-01,0.113370598,0.096301334,9.39E-02,0.081785946
1.10471953927701E-01,0.111038357,0.096173243,9.31E-02,0.083912111
1.11705533474351E-01,0.109645099,0.096975196,9.34E-02,0.084116588
1.10762127662266E-01,0.110529915,0.096851667,9.38E-02,0.081339338
1.09554937985242E-01,0.113188173,0.09599092,9.38E-02,0.079776716
1.08060288592941E-01,0.117376926,0.09428554,9.49E-02,0.079828319
1.07776294833145E-01,0.112233417,0.093540617,9.44E-02,0.080488939
1.07145436416587E-01,0.107493836,0.09343298,9.10E-02,0.081362121
1.06547040585744E-01,0.107195039,0.093151115,9.04E-02,0.08028018
1.06081782077243E-01,0.107257835,0.091383664,9.00E-02,0.079323294
1.08661651873635E-01,0.105916898,0.090224902,8.98E-02,0.079575283
1.11481596024725E-01,0.106570425,0.089697694,8.99E-02,0.079358875
1.09251143369623E-01,0.108668196,0.089029052,8.94E-02,0.07873753
1.05496141187782E-01,0.110501434,0.088062087,8.89E-02,0.077691846
1.03022761674620E-01,0.10908749,0.087500985,8.90E-02,0.077316504
1.03272662147687E-01,0.106147131,0.087413472,8.89E-02,0.077935913
1.03314876640157E-01,0.104337122,0.087698588,8.90E-02,0.078333822
1.02933159577666E-01,0.104724392,0.087150187,8.91E-02,0.080079018
1.03998550959234E-01,0.106202873,0.08761047,8.76E-02,0.077745339
1.03330972502773E-01,0.106195401,0.089325983,8.73E-02,0.076354751
1.03206591461373E-01,0.103798159,0.088743805,8.66E-02,0.076495026
1.04831242009212E-01,0.103013015,0.086698179,8.55E-02,0.076046999
1.05568760550609E-01,0.103240257,0.085252488,8.49E-02,0.075451678
1.03275334071809E-01,0.10278438,0.085090308,8.44E-02,0.07510475
1.00128031835923E-01,0.100077281,0.086394434,8.41E-02,0.075953906
9.99788715575401E-02,0.098558099,0.088953478,8.60E-02,0.076516092
1.00661974411402E-01,0.098914835,0.086786658,8.78E-02,0.075175961
1.00637310243002E-01,0.098714576,0.084252999,8.49E-02,0.074331567
9.93295896780799E-02,0.097903514,0.082902736,8.25E-02,0.075372912
9.85912512012024E-02,0.097704903,0.083613808,8.22E-02,0.074772595
9.74746172119842E-02,0.099198157,0.083476772,8.19E-02,0.072986893
9.73236644181967E-02,0.099914447,0.083963927,8.19E-02,0.07279462
9.90638555381187E-02,0.097801464,0.08318844,8.28E-02,0.073386088
9.88112048012673E-02,0.096154664,0.082778151,8.32E-02,0.073775165
9.65301298310403E-02,0.09499869,0.081812381,8.22E-02,0.073884547
9.43832628740038E-02,0.094557922,0.081984073,8.04E-02,0.073438088
9.31744563975844E-02,0.093395735,0.083911126,7.95E-02,0.073213048
9.26970453248700E-02,0.093699324,0.083866965,7.94E-02,0.073272681
9.30609385465450E-02,0.094141105,0.081276206,8.02E-02,0.072162288
9.31146843996131E-02,0.096805459,0.080942694,8.09E-02,0.071732591
9.33389547847864E-02,0.096876411,0.080478858,8.07E-02,0.072066326
9.52708873785574E-02,0.095051254,0.081614678,8.01E-02,0.072427859
9.62161959122234E-02,0.092882181,0.08236639,8.02E-02,0.071950479
9.42799270594746E-02,0.093252395,0.081700873,8.18E-02,0.071299983
9.32195727199163E-02,0.093410659,0.079239572,8.14E-02,0.070807062
9.33486133597452E-02,0.093697358,0.078206567,8.03E-02,0.070058537
9.26820526368879E-02,0.094369714,0.077914358,8.01E-02,0.069569114
9.24612273904732E-02,0.093508585,0.078302759,8.00E-02,0.06810453
9.15014113187923E-02,0.091502305,0.079091085,8.06E-02,0.068178507
8.99514985395908E-02,0.090467222,0.080655576,7.98E-02,0.069599431
8.95130857805685E-02,0.089853481,0.080525772,7.82E-02,0.069769437
8.96810931923909E-02,0.089816233,0.079114658,7.73E-02,0.067956173
9.11562996061633E-02,0.090027108,0.077829871,7.78E-02,0.06724805
9.37795715529911E-02,0.090662084,0.076636768,7.80E-02,0.06829014
9.36608232180218E-02,0.090672384,0.077182761,7.66E-02,0.069765027
9.07513632861515E-02,0.090405525,0.077399758,7.60E-02,0.068848188
8.93038446293283E-02,0.089542994,0.077615441,7.54E-02,0.06718592
8.99826587021917E-02,0.088769866,0.078154182,7.41E-02,0.066045714
9.16855869418411E-02,0.088520282,0.077458929,7.40E-02,0.066701188
9.09815746011130E-02,0.088054292,0.075842363,7.46E-02,0.066701618
8.95962348174492E-02,0.088032612,0.075381978,7.44E-02,0.0657814
8.81807774024508E-02,0.089758818,0.074301592,7.49E-02,0.06636819
8.71692231057604E-02,0.092257361,0.073485699,7.57E-02,0.067179434
8.72383675833813E-02,0.091885252,0.073903422,7.61E-02,0.066305709
8.80573599819103E-02,0.090691657,0.074262766,7.45E-02,0.064680557
8.97240216743375E-02,0.09100748,0.074813955,7.42E-02,0.064422962
8.93060132568315E-02,0.090524238,0.074327255,7.38E-02,0.065792791
8.74834738612680E-02,0.088172559,0.073487534,7.39E-02,0.067296011
8.55184260554641E-02,0.085934264,0.073535112,7.44E-02,0.065691978
8.49527921063576E-02,0.084481127,0.073148682,7.36E-02,0.064090147
8.52483190002435E-02,0.084617162,0.073273524,7.25E-02,0.06494033
8.56710417716946E-02,0.084712535,0.074429611,7.12E-02,0.065522708
8.46829813870125E-02,0.085232212,0.074091422,7.12E-02,0.063821165
8.37192278238766E-02,0.085837178,0.072457762,7.30E-02,0.063039349
8.35855989656308E-02,0.086111681,0.070995677,7.32E-02,0.064750058
8.26417686357474E-02,0.085089269,0.071192789,7.13E-02,0.064341682
8.28300993396438E-02,0.084574066,0.073033148,6.97E-02,0.062329933
8.34490639961860E-02,0.083990196,0.074054513,6.92E-02,0.062036103
8.43573955756234E-02,0.083051204,0.071589167,6.98E-02,0.061891908
8.28535074004929E-02,0.082483881,0.069732574,7.09E-02,0.062001657
8.09432832728079E-02,0.082236719,0.06864898,7.15E-02,0.061273144
8.06939737187007E-02,0.082581257,0.068727591,7.02E-02,0.060164476
8.08337073466200E-02,0.082573602,0.068843553,6.96E-02,0.05953394
8.07343911128456E-02,0.084542868,0.069882545,6.85E-02,0.060229708
8.09509752621464E-02,0.08353629,0.072552431,6.77E-02,0.061284899
8.22340715278212E-02,0.081275433,0.073537817,6.76E-02,0.060168947
8.51348855185549E-02,0.080100743,0.071068672,6.73E-02,0.059372167
8.41755508341407E-02,0.079742069,0.070171877,6.71E-02,0.059634537
8.13186849161555E-02,0.080066804,0.069469005,6.66E-02,0.060372663
7.92611731204263E-02,0.080498458,0.068193968,6.71E-02,0.060143882
7.95976423859409E-02,0.080888341,0.06709551,6.70E-02,0.059372997
7.96731258856001E-02,0.080393537,0.066542688,6.74E-02,0.059042648
7.92526453702321E-02,0.079793926,0.066004667,6.78E-02,0.057980655
7.80631511032649E-02,0.078946946,0.066235895,6.70E-02,0.05704626
7.76149287296798E-02,0.077988254,0.067747304,6.70E-02,0.056363611
7.80756700553898E-02,0.077729202,0.069166997,6.76E-02,0.056124581
7.85567170216362E-02,0.078218124,0.067411724,6.80E-02,0.056299271
7.80367264190075E-02,0.077939258,0.065923588,6.63E-02,0.056097949
7.64482422719024E-02,0.077542379,0.065274863,6.46E-02,0.056960357
7.55245041824515E-02,0.076976496,0.065430938,6.44E-02,0.057426
7.53454303012402E-02,0.077957361,0.065393155,6.57E-02,0.056826333
7.51198566565560E-02,0.079806145,0.065192036,6.55E-02,0.055857093
7.43753806990000E-02,0.078793675,0.065764098,6.42E-02,0.056386701
7.41199443365062E-02,0.076165425,0.066296459,6.27E-02,0.05614275
7.46044688625574E-02,0.074878507,0.065872558,6.22E-02,0.054407352
7.47914438486728E-02,0.07453243,0.065344555,6.25E-02,0.053628581
7.57132427743091E-02,0.075338034,0.064583364,6.28E-02,0.053567721
7.69864666429266E-02,0.076425943,0.063524756,6.27E-02,0.054236544
7.51351823612733E-02,0.076322676,0.063195752,6.22E-02,0.053806811
7.38254391045194E-02,0.074566247,0.063150303,6.16E-02,0.053750841
7.33707612070327E-02,0.073572234,0.064258807,6.28E-02,0.053006918
7.31808028043080E-02,0.07248403,0.063798829,6.36E-02,0.052887549
7.36436767975622E-02,0.07258804,0.062477811,6.13E-02,0.0535988
7.31483813145546E-02,0.072278247,0.061438944,5.97E-02,0.054080921
7.25641671660602E-02,0.072364219,0.061022257,5.95E-02,0.053899085
7.23548713891410E-02,0.073064862,0.061986005,5.93E-02,0.054025097
7.28153295747727E-02,0.072785709,0.063755239,5.95E-02,0.053562239
7.31159688264482E-02,0.072006651,0.062587237,5.95E-02,0.051717154
7.21555323872927E-02,0.071077103,0.060106645,5.92E-02,0.050713573
7.10161797021513E-02,0.07181252,0.059140102,5.90E-02,0.050776909
6.96783485305797E-02,0.07256766,0.059252827,5.88E-02,0.052588281
6.89394584640941E-02,0.072288192,0.060284037,5.85E-02,0.051961959
6.87513348377341E-02,0.070480362,0.059967022,5.92E-02,0.050265443
6.82287185740007E-02,0.069390364,0.058794542,5.98E-02,0.050216945
6.81618958259028E-02,0.069082245,0.057709182,5.82E-02,0.05119635
6.92840938139387E-02,0.069802563,0.057601174,5.70E-02,0.050754756
6.95354923701484E-02,0.072126374,0.057597553,5.64E-02,0.050331151
6.90460293170274E-02,0.072090202,0.057248433,5.56E-02,0.049951369
6.81643951570673E-02,0.069427038,0.057702512,5.54E-02,0.049892326
6.76640528852425E-02,0.067795442,0.058246928,5.57E-02,0.049404236
6.74706294189569E-02,0.067187748,0.057986137,5.67E-02,0.048670327
6.83629110040984E-02,0.067532012,0.056814486,5.70E-02,0.048450505
6.74603001651722E-02,0.068045581,0.055837482,5.60E-02,0.048633419
6.59237482945384E-02,0.067354475,0.056234275,5.58E-02,0.049196762
6.54856602118677E-02,0.066925373,0.056120921,5.64E-02,0.04884221
6.56928048991483E-02,0.066721356,0.056150811,5.69E-02,0.048023228
6.54179221877128E-02,0.066728214,0.055325019,5.62E-02,0.047514841
6.58514359506126E-02,0.067396896,0.054708106,5.51E-02,0.047384291
6.52290841191654E-02,0.066784283,0.055734286,5.39E-02,0.047739496
6.43833632091029E-02,0.065720664,0.059050444,5.37E-02,0.048247955
6.40716369109926E-02,0.065126172,0.057463335,5.31E-02,0.047489312
6.53820637458553E-02,0.064801785,0.054468483,5.28E-02,0.046257519
6.66073882121820E-02,0.064670349,0.053748155,5.24E-02,0.046141879
6.56926251791766E-02,0.063915428,0.05451628,5.25E-02,0.046031352
6.33481954882891E-02,0.063190093,0.055256122,5.24E-02,0.045651593
6.26316572663502E-02,0.062375356,0.054885206,5.34E-02,0.045786875
6.29436287074886E-02,0.062171983,0.053939119,5.35E-02,0.04652557
6.35843158307338E-02,0.062275777,0.052804491,5.21E-02,0.047664926
6.53620139057061E-02,0.061793973,0.052392487,5.10E-02,0.046520354
6.54172845349936E-02,0.06212688,0.052071108,5.07E-02,0.04507954
6.28207935018370E-02,0.063484702,0.051873798,5.09E-02,0.044910581
6.14497773041146E-02,0.064230184,0.051572372,5.19E-02,0.04521194
6.12638486377826E-02,0.06248143,0.051004218,5.26E-02,0.044537735
6.09739742703454E-02,0.061771225,0.051248289,5.21E-02,0.04423505
6.03800840729746E-02,0.061308047,0.051774326,5.15E-02,0.044450211
6.02449367130170E-02,0.061063548,0.051373063,5.11E-02,0.043986462
5.97245075592356E-02,0.060535106,0.051208854,5.06E-02,0.043831446
6.08713531509663E-02,0.060159065,0.051279177,5.05E-02,0.044840942
6.17312306797833E-02,0.05950802,0.052096491,5.07E-02,0.045736407
6.09834642614630E-02,0.058983667,0.052320232,4.98E-02,0.044257108
5.94158008909332E-02,0.058501249,0.051044549,4.91E-02,0.04328559
5.82187872404853E-02,0.058181618,0.050050975,4.90E-02,0.042956942
5.79023323492900E-02,0.057893327,0.049673628,4.93E-02,0.042804357
5.78645359254546E-02,0.058197867,0.049651017,4.96E-02,0.042554551
5.79076872602449E-02,0.058252809,0.049821563,4.97E-02,0.041949197
5.75327482857858E-02,0.057947116,0.050639097,5.05E-02,0.041559898
5.73688634035034E-02,0.057404687,0.050379315,5.06E-02,0.042410732
5.71804371913725E-02,0.05783065,0.049595452,4.88E-02,0.044627033
5.77189176367059E-02,0.058502024,0.049746292,4.74E-02,0.043901566
5.89447565582233E-02,0.059071477,0.049676363,4.65E-02,0.042146901
5.90506385464133E-02,0.058193332,0.048910753,4.68E-02,0.041568894
5.79913669709204E-02,0.057314112,0.047869472,4.70E-02,0.041332342
5.68133105895381E-02,0.057039493,0.047607154,4.74E-02,0.041394011
5.65181428539428E-02,0.056820781,0.048238441,4.74E-02,0.04120831
5.61567722588658E-02,0.0571512,0.049426721,4.68E-02,0.040710184
5.60896470569087E-02,0.0567232,0.049173726,4.67E-02,0.040008101
5.60699648352061E-02,0.056843015,0.047864181,4.65E-02,0.040414677
5.57731869860369E-02,0.056596662,0.047027222,4.61E-02,0.040532322
5.51258244929132E-02,0.056166245,0.047216136,4.52E-02,0.039809922
5.50955345691251E-02,0.056481717,0.047586884,4.49E-02,0.040373559
5.50796213888412E-02,0.056086744,0.047365936,4.53E-02,0.039639832
5.52520672531394E-02,0.055548868,0.046128427,4.61E-02,0.038860692
5.46298300065252E-02,0.055311758,0.045881227,4.60E-02,0.038762381
5.39601786770344E-02,0.05528939,0.046554604,4.50E-02,0.039448647
5.34215177819844E-02,0.055516983,0.047645946,4.45E-02,0.039377093
5.32060483317937E-02,0.055986538,0.046556429,4.43E-02,0.039030004
5.36345398471685E-02,0.056349124,0.045430022,4.50E-02,0.038865383
5.36317330241210E-02,0.05533847,0.044758121,4.48E-02,0.038883397
5.39212473230243E-02,0.053829101,0.044635607,4.44E-02,0.038919087
5.36205633676785E-02,0.05344991,0.045032554,4.42E-02,0.038892975
5.29023607254578E-02,0.054400761,0.045738407,4.35E-02,0.038334578
5.26104080538922E-02,0.055358688,0.04591583,4.34E-02,0.03813464
5.26776066708879E-02,0.054151694,0.045557929,4.39E-02,0.037727927
5.27716723956550E-02,0.052441871,0.045004918,4.41E-02,0.037257175
5.25969170960256E-02,0.051753077,0.045303572,4.27E-02,0.036994625
5.25405308401554E-02,0.051273474,0.044589075,4.22E-02,0.037068524
5.24242892995081E-02,0.051148245,0.043747924,4.30E-02,0.037732184
5.18373357842914E-02,0.050941674,0.043297281,4.40E-02,0.037641113
5.12497388901721E-02,0.050885442,0.042855495,4.36E-02,0.037166963
5.06039155512719E-02,0.050859366,0.042959522,4.26E-02,0.036588545
5.01217744190355E-02,0.051178413,0.043239784,4.17E-02,0.036527819
4.98841331530183E-02,0.050767438,0.042892788,4.19E-02,0.037125783
4.99767278232562E-02,0.050336436,0.042293272,4.22E-02,0.037349856
5.00146853080848E-02,0.050149222,0.041684622,4.20E-02,0.036762494
5.00161649278078E-02,0.050788905,0.041613422,4.23E-02,0.036367356
4.93897299980398E-02,0.051729236,0.041657585,4.20E-02,0.0365838
4.97182445879676E-02,0.051277611,0.041617687,4.14E-02,0.036449776
5.05424883558794E-02,0.049392644,0.04196228,4.07E-02,0.036166835
5.11741339476275E-02,0.049070621,0.041924204,4.09E-02,0.036555287
5.03823747069673E-02,0.048935384,0.041512555,4.05E-02,0.037107293
4.95540782945436E-02,0.048522069,0.041019394,4.05E-02,0.036108224
4.99075315565571E-02,0.048311787,0.04081809,4.06E-02,0.035355025
5.02546218887724E-02,0.048394352,0.041068724,4.04E-02,0.035632929
4.88627565714200E-02,0.048358372,0.041554246,4.03E-02,0.035414374
4.75707322459765E-02,0.047778505,0.041442362,4.05E-02,0.035423139
4.69969151691919E-02,0.047180794,0.040737828,4.05E-02,0.0349427
4.68176394326949E-02,0.047324747,0.040296782,3.96E-02,0.03502479
4.67740400913086E-02,0.047652856,0.04060046,3.89E-02,0.035330194
4.62511810046882E-02,0.04858232,0.04078121,3.85E-02,0.03495245
4.62308579756118E-02,0.048111409,0.040223307,3.85E-02,0.034814493
4.65156569843418E-02,0.047236452,0.040122083,3.92E-02,0.034862891
4.70440717945052E-02,0.046419429,0.040453138,3.94E-02,0.033935185
4.72463990963515E-02,0.045948123,0.040553972,3.85E-02,0.033309134
4.67638402805704E-02,0.045796982,0.03969535,3.81E-02,0.03372831
4.61996056986655E-02,0.045909585,0.038835843,3.85E-02,0.034240882
4.59390508623744E-02,0.045784537,0.038809696,3.93E-02,0.033909324
4.63386709712894E-02,0.045865799,0.038604652,3.92E-02,0.033537691
4.58433944602142E-02,0.046103482,0.038535766,3.84E-02,0.03399347
4.54416882587606E-02,0.045759254,0.038607348,3.78E-02,0.034032177
4.57316546979289E-02,0.045783434,0.039141773,3.79E-02,0.033509051
4.63765202813580E-02,0.046264326,0.038997543,3.77E-02,0.032942849
4.72426420866932E-02,0.046661398,0.038067416,3.72E-02,0.032799428
4.62651717605649E-02,0.046171654,0.037628039,3.72E-02,0.032982911
4.47495708763182E-02,0.045203438,0.038120341,3.73E-02,0.03272508
4.45166779891322E-02,0.044417249,0.039443416,3.80E-02,0.032304418
4.50146343015776E-02,0.044440488,0.039200726,3.86E-02,0.032236273
4.57143389084639E-02,0.044280826,0.038017161,3.80E-02,0.032311707
4.57270257990756E-02,0.044041806,0.03764748,3.72E-02,0.032412655
4.42884981838504E-02,0.044188672,0.03779178,3.70E-02,0.032191126
4.38975258406885E-02,0.044624321,0.037849777,3.70E-02,0.031838836
4.35340810993720E-02,0.044500867,0.037854213,3.68E-02,0.031615594
4.35490590440724E-02,0.043830996,0.037866745,3.60E-02,0.031558727
4.32240401435630E-02,0.043364317,0.038065503,3.58E-02,0.031344524
4.29650722186636E-02,0.043532432,0.037894992,3.55E-02,0.031150629
4.25900237507345E-02,0.04507898,0.037167193,3.60E-02,0.031489454
4.23791174171667E-02,0.045688598,0.036804519,3.74E-02,0.032467922
4.20289481447471E-02,0.044181848,0.036691473,3.76E-02,0.031536679
4.19285826459902E-02,0.043071908,0.03638983,3.62E-02,0.030883841
4.19946737786166E-02,0.042797321,0.035903611,3.59E-02,0.030738796
4.21953335020639E-02,0.042267605,0.035686235,3.60E-02,0.031004493
4.22110221585885E-02,0.041676878,0.035465288,3.53E-02,0.030738228
4.27144027422806E-02,0.041587285,0.035299555,3.45E-02,0.030045126
4.21091400343647E-02,0.041499243,0.035635717,3.43E-02,0.030135071
4.12262412334520E-02,0.041871114,0.036077338,3.47E-02,0.030493144
4.08579610669018E-02,0.042644375,0.035708064,3.54E-02,0.029969574
4.09128973687612E-02,0.043029387,0.035352723,3.52E-02,0.029283147
4.17636541026210E-02,0.042024176,0.035076554,3.45E-02,0.029318144
4.20576393012302E-02,0.041070627,0.035147703,3.43E-02,0.029604953
4.16491660298683E-02,0.041286843,0.034862491,3.45E-02,0.029694562
4.08758647935592E-02,0.042144695,0.034997196,3.44E-02,0.029894127
4.08099864984496E-02,0.042090902,0.035529335,3.35E-02,0.030076691
4.07093473816205E-02,0.041154073,0.035134664,3.32E-02,0.02945627
4.05839303059443E-02,0.040777936,0.034366508,3.33E-02,0.028737376
4.03403689646237E-02,0.040731939,0.034118499,3.36E-02,0.028346718
4.02701702204378E-02,0.04087299,0.034433953,3.35E-02,0.028650781
3.97472767808412E-02,0.041148226,0.034585615,3.34E-02,0.028604473
3.96873777067729E-02,0.040995199,0.034503257,3.30E-02,0.028325333
4.01272383353234E-02,0.040279729,0.034348209,3.30E-02,0.028677961
4.11445271400696E-02,0.039626127,0.034416892,3.31E-02,0.029068173
4.17595427931714E-02,0.039548513,0.034034287,3.25E-02,0.028829508
4.06193571011265E-02,0.040145485,0.033597468,3.18E-02,0.027995934
3.97631645439412E-02,0.040308983,0.03307455,3.19E-02,0.027654926
3.98661152681494E-02,0.040353967,0.032861381,3.19E-02,0.027381624
3.98168412155957E-02,0.039938224,0.032732397,3.18E-02,0.027357258
3.90400287780418E-02,0.03992873,0.033117468,3.19E-02,0.027226875
3.84805466294593E-02,0.039982464,0.033500482,3.19E-02,0.026936723
3.80204093852063E-02,0.039196656,0.033150765,3.15E-02,0.027498233
3.80207146948059E-02,0.038599773,0.032478619,3.12E-02,0.028017565
3.82648051919240E-02,0.038109573,0.03238223,3.11E-02,0.027231164
3.91082840411114E-02,0.038073228,0.032635168,3.12E-02,0.02692225
3.88150753160419E-02,0.038478668,0.032087552,3.12E-02,0.026906584
3.77860480372473E-02,0.038986314,0.031722327,3.11E-02,0.026713025
3.71773772690708E-02,0.038757903,0.031937154,3.09E-02,0.026526232
3.71889177581376E-02,0.037877586,0.032210225,3.09E-02,0.026368421
3.74283279447268E-02,0.037587946,0.032184176,3.17E-02,0.026718416
3.73202589782462E-02,0.037713261,0.031451234,3.21E-02,0.026866819
3.73251240428139E-02,0.037669274,0.030971186,3.11E-02,0.026716082
3.73675288151645E-02,0.037180435,0.030977924,3.07E-02,0.026492897
3.76105256456744E-02,0.037183738,0.031551833,3.05E-02,0.026655138
3.72808318686825E-02,0.037477858,0.032179087,3.01E-02,0.026534563
3.60831022828143E-02,0.037302503,0.031167018,3.02E-02,0.026011454
3.56388237632557E-02,0.036369106,0.030490332,3.04E-02,0.026000898
3.54779889472210E-02,0.035962419,0.030503606,2.95E-02,0.026413834
3.55309904789942E-02,0.035552219,0.030746482,2.89E-02,0.02625622
3.54574661843468E-02,0.03548009,0.030464646,2.89E-02,0.025817351
3.59368048831090E-02,0.035468472,0.02991191,2.93E-02,0.025512727
3.61466006318126E-02,0.035554427,0.029615339,3.01E-02,0.025261269
3.59513234653371E-02,0.035527148,0.029386727,3.01E-02,0.024921126
3.54059442755969E-02,0.035761421,0.029433896,2.98E-02,0.024802149
3.52466144093246E-02,0.035758386,0.029401633,2.98E-02,0.024842884
3.52035907172710E-02,0.035344077,0.029469737,2.95E-02,0.025271868
3.48062432233556E-02,0.034894561,0.029817747,2.87E-02,0.025626996
3.47972163237441E-02,0.034945131,0.029805587,2.86E-02,0.024976654
3.46038635680585E-02,0.035075422,0.029171948,2.87E-02,0.024622877
3.43060059987222E-02,0.034723726,0.028946622,2.86E-02,0.024449043
3.45256296504816E-02,0.034455836,0.029234193,2.80E-02,0.024513902
3.45428271955353E-02,0.034430977,0.029219406,2.81E-02,0.024299974
3.48959157837836E-02,0.034279498,0.02925088,2.91E-02,0.02432282
3.46871713551809E-02,0.034197658,0.029901597,2.97E-02,0.024089096
3.43193033912695E-02,0.034610627,0.029694572,2.83E-02,0.023926385
3.37271487410531E-02,0.035601304,0.028780623,2.78E-02,0.023654663
3.33691653209848E-02,0.035089405,0.028358036,2.82E-02,0.023722363
3.28958360833954E-02,0.034288333,0.027875914,2.81E-02,0.024168065
3.27761069788965E-02,0.033344641,0.027891921,2.74E-02,0.023945041
3.27436036850872E-02,0.032969099,0.027797001,2.70E-02,0.02345217
3.28022632527422E-02,0.032718288,0.027646305,2.72E-02,0.0234819
3.27513749531807E-02,0.032441241,0.027880103,2.75E-02,0.023925464
3.29311593967433E-02,0.032554487,0.028049247,2.75E-02,0.02367724
3.29579690132950E-02,0.032598731,0.028006578,2.69E-02,0.023587643
3.28417932480036E-02,0.032585874,0.027884597,2.64E-02,0.023723365
3.25515367232956E-02,0.032558479,0.027666446,2.65E-02,0.023340557
3.26294401526848E-02,0.032670984,0.027163654,2.67E-02,0.022863656
3.33113262213568E-02,0.032644238,0.026864023,2.65E-02,0.022400222
3.33381710332268E-02,0.032798949,0.026730839,2.63E-02,0.02225386
3.23783354282108E-02,0.033160163,0.026869255,2.68E-02,0.022544351
3.18476858065902E-02,0.032690411,0.026924959,2.68E-02,0.022823158
3.18449049837605E-02,0.031951638,0.026952023,2.60E-02,0.022662477
3.21056390242644E-02,0.031588857,0.026974492,2.54E-02,0.022778503
3.18578757351040E-02,0.031677716,0.027112319,2.55E-02,0.02362023
3.13158906393450E-02,0.032041508,0.027220765,2.57E-02,0.023391393
3.09161655242982E-02,0.03214519,0.026708143,2.57E-02,0.022436235
3.07032404160308E-02,0.03205263,0.025840636,2.55E-02,0.022214185
3.05475546150856E-02,0.031583072,0.025809034,2.58E-02,0.022476338
3.08057159409769E-02,0.031361298,0.025830769,2.69E-02,0.022759415
3.18935886540555E-02,0.031625123,0.026018874,2.62E-02,0.022378257
3.26763090973149E-02,0.031142693,0.025892068,2.53E-02,0.022314247
3.11925375223057E-02,0.03040977,0.0256117,2.52E-02,0.022866255
3.04793423231688E-02,0.029917787,0.025495538,2.54E-02,0.022471719
3.02587707680962E-02,0.029813925,0.025582838,2.52E-02,0.022032436
3.01233596650211E-02,0.029905711,0.025967379,2.52E-02,0.022027273
2.98082550218996E-02,0.029533256,0.025892559,2.50E-02,0.022149479
2.95050606757075E-02,0.029354894,0.025524927,2.48E-02,0.021778955
2.93681957047585E-02,0.029372921,0.025105124,2.45E-02,0.021332583
2.95192892651772E-02,0.029408403,0.024758991,2.45E-02,0.021341142
2.96612564395252E-02,0.029365441,0.024862334,2.45E-02,0.021631597
2.99177603264288E-02,0.029418931,0.025435649,2.46E-02,0.021654397
2.96876459693677E-02,0.029389598,0.026526329,2.47E-02,0.021286958
2.92848717143240E-02,0.029249271,0.025414203,2.46E-02,0.021064338
2.95919502754609E-02,0.02904092,0.024332545,2.46E-02,0.020890058
2.95982105689376E-02,0.029048131,0.02431461,2.45E-02,0.020685019
2.93971833283727E-02,0.029064151,0.024677908,2.42E-02,0.0205552
2.87841421934264E-02,0.029105238,0.024514007,2.42E-02,0.020566059
2.84198327580816E-02,0.028954671,0.024175021,2.42E-02,0.020678964
2.81957102741192E-02,0.028849683,0.024451304,2.42E-02,0.020351319
2.84871182966014E-02,0.02896792,0.02498833,2.41E-02,0.02021326
2.90069991330249E-02,0.029494091,0.025380433,2.38E-02,0.020415872
2.95414881354219E-02,0.029610904,0.024984285,2.40E-02,0.020605442
2.90439421432237E-02,0.029051184,0.024306935,2.41E-02,0.020174166
2.80744099516392E-02,0.028296393,0.024037396,2.40E-02,0.019928997
2.79890596406497E-02,0.028309258,0.023975477,2.45E-02,0.019828462
2.80015476542646E-02,0.028495779,0.02392434,2.45E-02,0.020033827
2.77104909750919E-02,0.028688495,0.024311958,2.32E-02,0.02017903
2.76771797362215E-02,0.028380033,0.024293622,2.26E-02,0.019968238
2.78516933067366E-02,0.028051306,0.023969077,2.25E-02,0.019947938
2.78918455522173E-02,0.028133871,0.023598626,2.26E-02,0.020021047
2.81267312081769E-02,0.027964336,0.023811322,2.25E-02,0.019730687
2.83144268577284E-02,0.027718063,0.024029156,2.25E-02,0.019646854
2.84190753983581E-02,0.027593919,0.024149242,2.22E-02,0.019761297
2.79701367574280E-02,0.027543736,0.023666413,2.20E-02,0.019751817
2.72784369107340E-02,0.027724383,0.023444359,2.23E-02,0.019576757
2.68582082852511E-02,0.02863666,0.0231751,2.28E-02,0.019544346
2.67301431318422E-02,0.028958917,0.023025087,2.32E-02,0.019554033
2.68133349623008E-02,0.027970476,0.022724415,2.28E-02,0.01931521
2.67784397662470E-02,0.027672517,0.02272476,2.25E-02,0.018913811
2.66775334031846E-02,0.027790863,0.023401578,2.24E-02,0.018998919
2.67855880031122E-02,0.027655962,0.024181421,2.19E-02,0.019001172
2.71328646181352E-02,0.026920318,0.022845267,2.17E-02,0.018886608
2.70148364405294E-02,0.026496087,0.022263095,2.23E-02,0.018562626
2.65201477224887E-02,0.026284577,0.022051263,2.29E-02,0.018705942
2.63034489774496E-02,0.026236765,0.022150692,2.19E-02,0.018640948
2.61547722998067E-02,0.026037372,0.022095757,2.15E-02,0.018575985
2.62483581031705E-02,0.02606948,0.021839198,2.16E-02,0.018336461
2.60463116807412E-02,0.026155429,0.021512659,2.14E-02,0.018179348
2.57517157473320E-02,0.026093116,0.021289658,2.12E-02,0.018014988
2.55135425344835E-02,0.025776361,0.021306056,2.11E-02,0.017788355
2.54703909359060E-02,0.025766078,0.021419852,2.11E-02,0.01772571
2.54432127677124E-02,0.025922407,0.021549973,2.12E-02,0.017891009
2.51886695023203E-02,0.026432024,0.022106146,2.12E-02,0.017873952
2.51219449723776E-02,0.026299232,0.021895572,2.08E-02,0.017863624
2.51655931091834E-02,0.025621046,0.021410865,2.09E-02,0.017694511
2.54414382496758E-02,0.025025755,0.021313906,2.12E-02,0.017331645
2.53462272466731E-02,0.024904749,0.021424348,2.07E-02,0.017162493
2.52475597361959E-02,0.025116499,0.021805638,2.03E-02,0.017251872
2.51339781233842E-02,0.025691422,0.021663175,2.01E-02,0.017434505
2.49436134761935E-02,0.025641504,0.021425304,2.01E-02,0.017178923
2.48230280658536E-02,0.025256349,0.021475315,2.01E-02,0.016929243
2.47973625689127E-02,0.024914842,0.021404451,2.00E-02,0.016817397
2.54662210049330E-02,0.024687359,0.021153852,1.97E-02,0.016751866
2.61721341748286E-02,0.024552084,0.021079089,1.95E-02,0.016775367
2.51367469027257E-02,0.024491861,0.021701216,1.92E-02,0.016501222
2.41992016740952E-02,0.024459347,0.02191608,1.94E-02,0.016443109
2.39239495203147E-02,0.024280684,0.021087614,1.96E-02,0.016756748
2.37151847021903E-02,0.024101187,0.020557307,1.96E-02,0.016962777
2.36992038235371E-02,0.023923838,0.020433654,1.96E-02,0.016838506
2.35091120762430E-02,0.023985503,0.020152168,1.96E-02,0.016632277
2.34811884819175E-02,0.024641575,0.019813094,1.98E-02,0.016441756
2.36540194848687E-02,0.025169753,0.019600481,1.93E-02,0.016204509
2.44403851178295E-02,0.024291835,0.019538102,1.88E-02,0.015872793
2.48855357115509E-02,0.023679922,0.01943461,1.86E-02,0.015853196
2.41346355461271E-02,0.023471712,0.01951517,1.84E-02,0.01595461
2.35020677076054E-02,0.02342024,0.019709574,1.85E-02,0.015981706
2.35236677514093E-02,0.023454359,0.019697344,1.87E-02,0.015892786
2.37083351388688E-02,0.023527044,0.019497996,1.88E-02,0.016132875
2.35308391858192E-02,0.023694215,0.019319333,1.87E-02,0.016498982
2.31861708372213E-02,0.02356086,0.019186667,1.85E-02,0.015807673
2.33624706078974E-02,0.023391383,0.019144097,1.84E-02,0.015569292
2.34664389230257E-02,0.023300236,0.019165702,1.91E-02,0.015910793
2.31261376288254E-02,0.023057986,0.019229239,1.94E-02,0.015928004
2.27583991030298E-02,0.022718689,0.019517385,1.86E-02,0.015388574
2.28507192533569E-02,0.022598193,0.019473663,1.84E-02,0.015215989
2.29796474064803E-02,0.02251721,0.019002868,1.83E-02,0.015486408
2.25821210174229E-02,0.022979504,0.018691799,1.80E-02,0.015497145
2.22407600476707E-02,0.023002298,0.018584978,1.78E-02,0.015359712
2.19974410340270E-02,0.022318279,0.018594792,1.76E-02,0.015607516
2.18865213151752E-02,0.021822815,0.018633353,1.75E-02,0.015294172
2.17714195350176E-02,0.021709355,0.01841858,1.74E-02,0.015032672
2.17775646424193E-02,0.021925954,0.018155594,1.77E-02,0.015181769
2.17766220372996E-02,0.022300159,0.017947735,1.80E-02,0.015187946
2.15849006262095E-02,0.021831653,0.017933056,1.77E-02,0.014690019
2.14787545535292E-02,0.021460499,0.018243952,1.71E-02,0.01453957
2.12682366996713E-02,0.021625014,0.018438314,1.71E-02,0.014693145
2.11235068505588E-02,0.022589516,0.018139757,1.74E-02,0.01477288
2.12484422129237E-02,0.022815092,0.017862596,1.77E-02,0.0146004
2.12840933590909E-02,0.021602038,0.017753535,1.75E-02,0.014501992
2.12141932919042E-02,0.020924799,0.017630151,1.72E-02,0.014396659
2.10899974361886E-02,0.020925772,0.017344247,1.73E-02,0.014424337
2.12821432886959E-02,0.021037225,0.017296887,1.73E-02,0.014456552
2.12837192751232E-02,0.021368653,0.017300757,1.71E-02,0.014368741
2.10772071683372E-02,0.021553904,0.017387615,1.72E-02,0.014371108
2.07307981521115E-02,0.021134198,0.017439581,1.71E-02,0.0142343
2.06911397038311E-02,0.020593664,0.017091159,1.68E-02,0.014005052
2.05867494818353E-02,0.020474168,0.016963295,1.65E-02,0.013962962
2.04982430605247E-02,0.020886872,0.017267567,1.64E-02,0.014343599
2.04582646170411E-02,0.021108467,0.017715609,1.65E-02,0.014276704
2.01327535603031E-02,0.020633627,0.017367819,1.68E-02,0.013841748
2.00006710139120E-02,0.020289601,0.016968473,1.71E-02,0.013795261
2.04206050696662E-02,0.020258626,0.016905235,1.66E-02,0.013997035
2.04726601375917E-02,0.02053311,0.017159918,1.62E-02,0.013909945
1.99921598207512E-02,0.020572093,0.01735694,1.61E-02,0.013721033
1.96091116454315E-02,0.020065052,0.01703023,1.60E-02,0.013632916
1.93761040338095E-02,0.019945923,0.01665769,1.63E-02,0.013804133
1.92826222064908E-02,0.020273188,0.016524718,1.61E-02,0.013627146
1.92962424388155E-02,0.020284832,0.016582853,1.58E-02,0.01350663
1.92026100463184E-02,0.019782341,0.016559112,1.56E-02,0.013727437
1.91535403011604E-02,0.019509271,0.016321866,1.55E-02,0.013647487
1.95150270923880E-02,0.019592366,0.016097451,1.54E-02,0.013422863
2.00886826182170E-02,0.019682354,0.01608888,1.54E-02,0.013473543
1.99057162430475E-02,0.019695215,0.01615015,1.54E-02,0.013401519
1.92751046558085E-02,0.019447824,0.016228318,1.52E-02,0.013052646
1.88780766746543E-02,0.019420818,0.016180724,1.52E-02,0.012955086
1.87332450808920E-02,0.019446996,0.015976805,1.54E-02,0.013188221
1.87719229599404E-02,0.019152873,0.015882397,1.59E-02,0.013470776
1.91595792372933E-02,0.019008856,0.016019912,1.55E-02,0.013277188
1.93688118071909E-02,0.019028659,0.01616002,1.51E-02,0.013130426
1.90782582505787E-02,0.018865242,0.016052121,1.51E-02,0.013133951
1.90080048836936E-02,0.018637606,0.015696135,1.52E-02,0.012844025
1.94581600191956E-02,0.018562178,0.015627316,1.51E-02,0.012658528
1.96062978881525E-02,0.018661729,0.01563936,1.51E-02,0.01262858
1.89981148454163E-02,0.018720472,0.015850057,1.49E-02,0.012608375
1.86004837329412E-02,0.018807154,0.015684713,1.49E-02,0.012560817
1.85607592454996E-02,0.018878876,0.015319381,1.48E-02,0.012459058
1.85935544997779E-02,0.018907019,0.015319124,1.48E-02,0.012680074
1.84902503677544E-02,0.018559034,0.01537873,1.48E-02,0.012698658
1.83987953834286E-02,0.018155673,0.015296038,1.49E-02,0.012496259
1.84715455203447E-02,0.018190068,0.015472102,1.48E-02,0.012880355
1.83098704127411E-02,0.018158674,0.015487137,1.49E-02,0.012684141
1.81056533117630E-02,0.01794866,0.015399682,1.47E-02,0.012244936
1.78907593209068E-02,0.017960795,0.015139041,1.44E-02,0.012369843
1.78296813697039E-02,0.01801144,0.014828746,1.43E-02,0.012423379
1.76642817971832E-02,0.018078185,0.014718615,1.42E-02,0.012087568
1.75227332914037E-02,0.017975129,0.014887364,1.41E-02,0.011903589
1.74484041780351E-02,0.017600829,0.015081437,1.41E-02,0.011956869
1.73259438213884E-02,0.017454226,0.015088751,1.45E-02,0.012145267
1.73408704081047E-02,0.017423847,0.014860966,1.47E-02,0.012015046
1.72291616704491E-02,0.017429796,0.014766065,1.42E-02,0.011896537
1.71628067859526E-02,0.017587108,0.014819051,1.39E-02,0.012025975
1.73662986908817E-02,0.01751375,0.014716351,1.38E-02,0.01213747
1.76362388785684E-02,0.017182366,0.014454583,1.38E-02,0.011930547
1.74549274658954E-02,0.016993604,0.014467956,1.36E-02,0.011785873
1.71372265548925E-02,0.016888465,0.014604011,1.36E-02,0.011686497
1.69862839967743E-02,0.016836063,0.014514412,1.34E-02,0.011596651
1.70093481239444E-02,0.016882211,0.014181643,1.35E-02,0.011601232
1.72555377438385E-02,0.017137036,0.014015918,1.37E-02,0.011651805
1.72818343745111E-02,0.017301874,0.013897829,1.36E-02,0.011423234
1.71043998326852E-02,0.017264572,0.013942688,1.34E-02,0.011351489
1.68261661860162E-02,0.017036576,0.013956169,1.35E-02,0.011259837
1.67834847347516E-02,0.016814027,0.013936276,1.35E-02,0.011365418
1.68691666149319E-02,0.017236449,0.013747257,1.34E-02,0.011295523
1.67109583719684E-02,0.017727848,0.013812483,1.34E-02,0.011136956
1.65471792101814E-02,0.017288048,0.01399833,1.38E-02,0.011027329
1.63283070554316E-02,0.01667221,0.014028784,1.38E-02,0.011102506
1.62877490858041E-02,0.016353214,0.013780581,1.32E-02,0.011301321
1.62250937567287E-02,0.016297256,0.013690673,1.29E-02,0.011245725
1.61940863351561E-02,0.016295514,0.014402731,1.28E-02,0.01114435
1.61548280260370E-02,0.016368906,0.014144537,1.28E-02,0.011132314
1.63493992863889E-02,0.016224594,0.013420575,1.30E-02,0.011044994
1.65589976898026E-02,0.01606175,0.013114079,1.32E-02,0.011040896
1.66397795120917E-02,0.016071578,0.013131142,1.30E-02,0.010992412
1.62748707091004E-02,0.01608393,0.013181665,1.29E-02,0.010857036
1.58776637486431E-02,0.015873602,0.013189359,1.28E-02,0.010729083
1.57340188022378E-02,0.015764678,0.01331822,1.28E-02,0.010720537
1.57270196882242E-02,0.015664476,0.013541146,1.26E-02,0.010939508
1.56506576018140E-02,0.015649417,0.01359562,1.26E-02,0.010715803
1.56330768287214E-02,0.015518888,0.013277319,1.30E-02,0.010402447
1.56373097535130E-02,0.015417301,0.013064367,1.28E-02,0.010391992
1.57180211731034E-02,0.015482432,0.013021331,1.26E-02,0.010459249
1.56401903628206E-02,0.015706908,0.01292151,1.25E-02,0.010336084
1.55153706923386E-02,0.015942913,0.013050943,1.22E-02,0.010232786
1.55447773393715E-02,0.015767121,0.013103778,1.20E-02,0.010206686
1.54793367865443E-02,0.015457596,0.013121891,1.21E-02,0.0102438
1.51908180221699E-02,0.015378273,0.012988495,1.21E-02,0.010176643
1.49445368998637E-02,0.015398781,0.012659033,1.22E-02,0.0105268
1.47774387713032E-02,0.01528971,0.012565078,1.21E-02,0.010702789
1.47692479289033E-02,0.01514022,0.012409098,1.18E-02,0.010231564
1.46961920217462E-02,0.015191512,0.012333129,1.17E-02,0.009947446
1.46990578590746E-02,0.015608045,0.01236338,1.18E-02,0.009860232
1.47465462872085E-02,0.01562207,0.012405551,1.20E-02,0.009890343
1.48712441383679E-02,0.015031737,0.012439392,1.18E-02,0.009982319
1.52043229872047E-02,0.014674011,0.012280925,1.16E-02,0.010094846
1.50364227750215E-02,0.014511317,0.012101546,1.15E-02,0.009925727
1.47418522423208E-02,0.014502199,0.012069242,1.16E-02,0.009598977
1.48292770636796E-02,0.014467562,0.01225827,1.19E-02,0.009613149
1.53750536366622E-02,0.014353523,0.012263096,1.19E-02,0.009844146
1.51955565463211E-02,0.014400008,0.011989711,1.16E-02,0.009836641
1.45734518627522E-02,0.014729102,0.011771324,1.13E-02,0.009579228
1.42277364930061E-02,0.014909132,0.011821031,1.11E-02,0.009514889
1.40581225058907E-02,0.014574881,0.011756716,1.13E-02,0.009598445
1.40465688470631E-02,0.014197815,0.011690049,1.15E-02,0.009357265
1.40451900495158E-02,0.014154391,0.011650299,1.14E-02,0.009153053
1.40120071198039E-02,0.014312046,0.011652854,1.12E-02,0.009282257
1.38917366814455E-02,0.014608367,0.011622066,1.11E-02,0.009389732
1.38492290273396E-02,0.014514205,0.011620245,1.11E-02,0.009198654
1.37305054984775E-02,0.014170725,0.011824982,1.09E-02,0.00908091
1.36983783479007E-02,0.013951552,0.012079242,1.08E-02,0.009181202
1.38594794956487E-02,0.01383613,0.011854145,1.08E-02,0.009242083
1.40828540882023E-02,0.013790175,0.01145203,1.08E-02,0.009064457
1.40471815806752E-02,0.013714314,0.01131923,1.06E-02,0.009064733
1.37987633417581E-02,0.013706201,0.011392226,1.06E-02,0.009022489
1.37552516318613E-02,0.013755643,0.011417966,1.07E-02,0.008696992
1.40045043412369E-02,0.013876407,0.011358178,1.06E-02,0.008624904
1.38781785861133E-02,0.013959013,0.011418017,1.08E-02,0.008784286
1.34945855411226E-02,0.013769468,0.011296847,1.11E-02,0.008962335
1.32615492705327E-02,0.013617763,0.011178865,1.08E-02,0.008833436
1.31174877520280E-02,0.013511349,0.010878617,1.05E-02,0.008554534
1.30799425076996E-02,0.013367515,0.010734126,1.05E-02,0.008639402
1.31380950716634E-02,0.013398321,0.010684319,1.06E-02,0.00889106
1.31711929796929E-02,0.013267161,0.010732113,1.03E-02,0.008984654
1.31449168896653E-02,0.013201434,0.010778039,1.02E-02,0.008789171
1.30487244558817E-02,0.013113355,0.010697836,1.02E-02,0.008468103
1.29209220894899E-02,0.013233197,0.01062124,1.03E-02,0.008245865
1.28071669613095E-02,0.013581659,0.01052266,1.02E-02,0.008296335
1.26623715706761E-02,0.013387046,0.010548952,9.96E-03,0.008434072
1.25301731584784E-02,0.013132395,0.010447467,9.78E-03,0.008372365
1.24802427311459E-02,0.013044264,0.0103804,9.83E-03,0.008155423
1.23621351606486E-02,0.01337682,0.010237543,9.98E-03,0.008246547
1.23102936668507E-02,0.013348758,0.010257241,9.99E-03,0.008429451
1.23120643836242E-02,0.012783694,0.010209108,9.93E-03,0.008226951
1.24956371876669E-02,0.012534016,0.010452139,9.88E-03,0.008116661
1.28437361782414E-02,0.012424936,0.01071758,9.66E-03,0.008178932
1.27470495268331E-02,0.012457282,0.010431815,9.47E-03,0.008173907
1.24253303421638E-02,0.012595723,0.010225253,9.48E-03,0.00797925
1.22458100909347E-02,0.012555807,0.010132461,9.57E-03,0.007936467
1.23414748989272E-02,0.01227769,0.010223151,9.60E-03,0.008002561
1.24532410423583E-02,0.012094686,0.010283395,9.54E-03,0.008063091
1.24456298087000E-02,0.012018715,0.010253751,9.34E-03,0.008025466
1.21282952470212E-02,0.012003301,0.010256503,9.26E-03,0.007986112
1.19648287540641E-02,0.011967141,0.010218098,9.30E-03,0.00792014
1.18477061587098E-02,0.011983445,0.010016997,9.34E-03,0.007816559
1.18952624095113E-02,0.012030011,0.00975057,9.24E-03,0.007870681
1.18375708753558E-02,0.012063225,0.009669791,9.12E-03,0.007891038
1.18656469303379E-02,0.011959341,0.00965502,9.17E-03,0.00768738
1.17841475104172E-02,0.011911952,0.009693,9.27E-03,0.007570608
1.18257067899729E-02,0.011957835,0.00962338,9.26E-03,0.007672946
1.19740395706263E-02,0.011982613,0.009570515,9.20E-03,0.007702973
1.20056430867810E-02,0.011915474,0.009536446,9.13E-03,0.007691716
1.15993809994395E-02,0.011607632,0.009558447,8.91E-03,0.007558336
1.13640666761677E-02,0.011416348,0.009540738,8.78E-03,0.007582485
1.11708035106114E-02,0.011310332,0.009436992,8.79E-03,0.007673368
1.11956014261182E-02,0.011461039,0.009429136,8.95E-03,0.007507933
1.12970094182413E-02,0.011502847,0.009419992,8.90E-03,0.007437391
1.14790985164925E-02,0.011572584,0.009412164,8.70E-03,0.00743171
1.15322475970420E-02,0.01137418,0.009144191,8.74E-03,0.007377749
1.14115561061501E-02,0.011176289,0.009011956,9.00E-03,0.007308308
1.13936469132951E-02,0.010985944,0.008921047,8.97E-03,0.007333268
1.14662878611576E-02,0.010983306,0.008992842,8.75E-03,0.00742764
1.12419370711658E-02,0.011168612,0.00906357,8.78E-03,0.007262041
1.09866143525570E-02,0.011410353,0.009218322,9.05E-03,0.007268952
1.12099259683935E-02,0.011168073,0.009163116,8.84E-03,0.007324616
1.13791508791732E-02,0.010893209,0.009186694,8.42E-03,0.007195199
1.10466474493408E-02,0.010726232,0.009028089,8.37E-03,0.007099545
1.06983843957598E-02,0.010651987,0.008901468,8.38E-03,0.007287556
1.06432692182420E-02,0.010805613,0.008806733,8.47E-03,0.007420652
1.06989389831362E-02,0.01099695,0.008917932,8.43E-03,0.007183681
1.09248969154710E-02,0.010981135,0.008998502,8.44E-03,0.007057143
1.07715808829585E-02,0.010740487,0.008780192,8.41E-03,0.007010907
1.05265222164786E-02,0.010614837,0.008594504,8.30E-03,0.007045582
1.04264029771452E-02,0.010617754,0.008563753,8.33E-03,0.007102587
1.05837836950666E-02,0.010596411,0.00877334,8.43E-03,0.007125764
1.05476587010130E-02,0.010615585,0.009153611,8.25E-03,0.006997863
1.03249441066532E-02,0.01046636,0.0089118,8.05E-03,0.006885654
1.01877992522430E-02,0.010371914,0.008561591,7.96E-03,0.006944595
1.01336955042804E-02,0.01043529,0.008545694,7.99E-03,0.006986819
1.01898874493603E-02,0.010643195,0.008489741,8.06E-03,0.007034601
1.01927628819253E-02,0.010584217,0.008448611,7.96E-03,0.006795302
1.01492571664358E-02,0.010253545,0.008486449,7.96E-03,0.006766429
1.00443815695160E-02,0.010062854,0.008549964,7.87E-03,0.006748032
1.00651568727846E-02,0.009965984,0.008453026,7.84E-03,0.006903758
9.98977088363261E-03,0.009961586,0.008253972,7.79E-03,0.006834495
9.89946047384773E-03,0.009969938,0.00816399,7.89E-03,0.006809479
9.85108383097463E-03,0.01002535,0.008162729,7.90E-03,0.006705622
9.95416913122734E-03,0.010085236,0.008195258,7.80E-03,0.006698426
1.00109459601523E-02,0.010046463,0.008137493,7.71E-03,0.00667973
1.00859871558064E-02,0.009973733,0.008093435,7.67E-03,0.006593078
9.98870468978356E-03,0.009898491,0.008092755,7.64E-03,0.006580105
9.78789315686690E-03,0.009864492,0.008212218,7.67E-03,0.006707409
9.59947912828015E-03,0.009876233,0.008171136,7.70E-03,0.006564458
9.52817238990047E-03,0.009993732,0.007947326,7.71E-03,0.006412257
9.52566906151270E-03,0.010196671,0.007780352,7.73E-03,0.006399222
9.58453304003409E-03,0.010074296,0.007749764,7.74E-03,0.006466929
9.65660479484853E-03,0.009799124,0.007871675,7.63E-03,0.006468615
9.57635931196476E-03,0.009621812,0.007899847,7.60E-03,0.006359888
9.45488418748193E-03,0.009537487,0.007851255,7.75E-03,0.006305291
9.41362006249690E-03,0.009497092,0.007738158,7.87E-03,0.006269452
9.58323317409864E-03,0.009406179,0.007675833,7.68E-03,0.006268936
9.71057897882138E-03,0.009273122,0.007752254,7.56E-03,0.006193809
9.49828089318707E-03,0.009222755,0.007891729,7.45E-03,0.006133264
9.24153484642331E-03,0.009203744,0.007762331,7.32E-03,0.006120769
9.09551940768301E-03,0.009315916,0.00767735,7.35E-03,0.00620189
9.12420817203278E-03,0.009379578,0.007782399,7.33E-03,0.006468037
9.23243682619380E-03,0.00936437,0.008053081,7.32E-03,0.006327278
9.29679696055294E-03,0.009183132,0.007873357,7.37E-03,0.006213708
9.22921276714709E-03,0.009047756,0.007645617,7.48E-03,0.006242582
9.09553386626071E-03,0.008986317,0.007608492,7.38E-03,0.006392101
8.95229732986780E-03,0.009123259,0.007554797,7.31E-03,0.006198876
8.91508015985566E-03,0.009232118,0.007514226,7.23E-03,0.006029233
8.89979322695053E-03,0.009138062,0.007470997,7.13E-03,0.006128346
8.92729198769606E-03,0.008956582,0.007478373,7.07E-03,0.006121956
9.06132750225907E-03,0.008857204,0.007568786,7.08E-03,0.006068004
8.99348903788970E-03,0.008824664,0.00760658,7.08E-03,0.006024811
8.86147430179258E-03,0.00878199,0.007369645,7.12E-03,0.006028094
8.68058127552363E-03,0.008842386,0.007219996,7.03E-03,0.005944737
8.63361094291644E-03,0.00895856,0.007216369,6.97E-03,0.005956019
8.66826924956406E-03,0.009099197,0.007336103,6.88E-03,0.006052601
8.70299189999746E-03,0.009063091,0.007371954,6.80E-03,0.00609601
8.71004288993363E-03,0.008889311,0.007305569,6.78E-03,0.005917744
8.74261282526652E-03,0.008804976,0.007157987,6.71E-03,0.00583715
8.75883438543091E-03,0.008728387,0.00721445,6.67E-03,0.005883295
8.90433587430648E-03,0.008659786,0.007399099,6.79E-03,0.005811978
9.13837633421687E-03,0.008625398,0.007252924,6.95E-03,0.005837441
8.97474576245008E-03,0.008600153,0.00703078,7.03E-03,0.005747632
8.67062299087610E-03,0.008545255,0.006990254,6.82E-03,0.005684177
8.65326780696772E-03,0.008500712,0.007055284,6.77E-03,0.005694479
8.73509403953342E-03,0.008553866,0.007148685,6.80E-03,0.006037694
8.74122255942031E-03,0.008740007,0.007279731,6.81E-03,0.005955724
8.52128022263193E-03,0.008652007,0.007315425,6.75E-03,0.005632466
8.35900759237750E-03,0.008425574,0.007034644,6.63E-03,0.005582888
8.27505542967344E-03,0.008335032,0.006896087,6.52E-03,0.00567446
8.45506863178199E-03,0.008430444,0.006967097,6.49E-03,0.005715428
8.47450891060681E-03,0.008602595,0.007090872,6.53E-03,0.0055854
8.38734093690194E-03,0.008616329,0.006865889,6.53E-03,0.005494862
8.20476756251618E-03,0.008381041,0.006601226,6.47E-03,0.005481467
8.19283210173540E-03,0.008209397,0.006574886,6.48E-03,0.005572242
8.21692277848725E-03,0.008302436,0.006554796,6.54E-03,0.005713108
8.19275380359202E-03,0.008391258,0.006646984,6.73E-03,0.005658651
8.06190147484159E-03,0.008292356,0.006793024,6.68E-03,0.0055352
7.98747984514778E-03,0.008103538,0.006825484,6.46E-03,0.005603646
7.91694073055204E-03,0.008007385,0.006642792,6.37E-03,0.005482985
7.92251386640116E-03,0.007919925,0.006632405,6.41E-03,0.005364598
7.87991286558397E-03,0.008012124,0.006693873,6.46E-03,0.005417482
7.93120033939864E-03,0.008122212,0.006675514,6.55E-03,0.005507867
8.02440406715983E-03,0.008246179,0.006524179,6.44E-03,0.005528694
8.11692465677639E-03,0.008100483,0.006391936,6.29E-03,0.005329399
8.02426281310296E-03,0.007900597,0.006379961,6.32E-03,0.005193267
7.86196816298925E-03,0.007791446,0.006428028,6.44E-03,0.00520967
7.76527869761054E-03,0.007766108,0.006513882,6.24E-03,0.005313042
7.70960184188283E-03,0.007820114,0.006530288,6.07E-03,0.005509819
7.76874864830208E-03,0.007880967,0.006511798,6.08E-03,0.005459669
8.02821670361431E-03,0.007978495,0.006555549,6.13E-03,0.005308371
8.02480011953163E-03,0.007954038,0.006556821,6.13E-03,0.005206594
7.69746666042047E-03,0.007968449,0.006513578,6.05E-03,0.005192526
7.53534310700078E-03,0.008006242,0.006476642,6.11E-03,0.00528799
7.45744475964595E-03,0.007930189,0.006544238,6.17E-03,0.005342559
7.46359791841521E-03,0.007708919,0.006456327,6.10E-03,0.005261926
7.64970992897951E-03,0.007588878,0.006273903,5.94E-03,0.005254959
7.75264353659419E-03,0.007530283,0.006142507,5.93E-03,0.005292192
7.61054412842033E-03,0.007520563,0.006118433,6.06E-03,0.005188026
7.43443333628352E-03,0.007576003,0.006129969,6.14E-03,0.005116367
7.40828659924957E-03,0.007639621,0.006231693,6.19E-03,0.00519337
7.41800648474134E-03,0.007684071,0.006231321,6.16E-03,0.005254968
7.47636932452513E-03,0.007723169,0.006168392,5.98E-03,0.005233672
7.47824385296318E-03,0.00766512,0.006125235,5.84E-03,0.005145858
7.46047007482418E-03,0.007515492,0.006198778,5.86E-03,0.005143114
7.39414257487949E-03,0.007350443,0.00633325,6.01E-03,0.005226866
7.33691700006532E-03,0.007239857,0.00620738,6.03E-03,0.005066137
7.29668939695785E-03,0.007253672,0.006118499,5.81E-03,0.004991453
7.33614164756954E-03,0.007241487,0.006087002,5.67E-03,0.005014123
7.38603229757835E-03,0.007261939,0.006007687,5.66E-03,0.005034744
7.40801476641186E-03,0.007403141,0.005912842,5.71E-03,0.005101552
7.38086233696628E-03,0.007377583,0.005875663,5.79E-03,0.00503462
7.33340433107384E-03,0.007354962,0.005869757,5.76E-03,0.004982644
7.18977462651816E-03,0.007305919,0.005948519,5.82E-03,0.005088096
7.05703461134864E-03,0.007301008,0.005958527,5.76E-03,0.005143131
6.98836510957170E-03,0.007209022,0.00599591,5.74E-03,0.004896639
6.90344154396368E-03,0.007068617,0.00620073,5.62E-03,0.004798522
6.93663459527309E-03,0.006936484,0.006242871,5.58E-03,0.004931607
6.89534627288021E-03,0.006927466,0.005904392,5.61E-03,0.005015865
6.90043093448889E-03,0.006913415,0.005772036,5.60E-03,0.004935174
6.87017056047247E-03,0.006936801,0.005773555,5.54E-03,0.004941816
6.92446733655665E-03,0.006975133,0.005769309,5.52E-03,0.004925716
6.94804319985745E-03,0.007003767,0.005760584,5.62E-03,0.004814424
6.92451217215363E-03,0.007050588,0.005761247,5.64E-03,0.004806325
6.86693738619812E-03,0.006933756,0.005721362,5.55E-03,0.004859849
6.95278566151068E-03,0.006893062,0.005727767,5.55E-03,0.004907613
7.19711378613147E-03,0.006820263,0.005656364,5.60E-03,0.004909118
7.19601775201234E-03,0.006898512,0.00563146,5.71E-03,0.004842243
6.88978440641570E-03,0.00691243,0.005632834,5.70E-03,0.004833104
6.81366254447661E-03,0.006870312,0.005795097,5.72E-03,0.004822919
7.01879006916923E-03,0.006846982,0.005889599,5.59E-03,0.004806967
7.05777026155606E-03,0.006850587,0.005699636,5.56E-03,0.004837067
6.79459387257601E-03,0.006842927,0.005554083,5.55E-03,0.00477792
6.66582878999530E-03,0.006821746,0.005474986,5.39E-03,0.004743547
6.67656406697004E-03,0.006770687,0.005487952,5.29E-03,0.004780551
6.64648610453053E-03,0.006664245,0.00550536,5.27E-03,0.004803667
6.61225720776960E-03,0.006608319,0.00555962,5.27E-03,0.004846458
6.53953496749718E-03,0.006598542,0.005546723,5.41E-03,0.004807184
6.54083391817961E-03,0.006611656,0.005476958,5.55E-03,0.00474656
6.59522261736430E-03,0.006668281,0.005486562,5.39E-03,0.004755481
6.71344484865406E-03,0.006810954,0.005586375,5.36E-03,0.004713126
6.69230982643573E-03,0.006772404,0.005600049,5.44E-03,0.004834853
6.49464254946676E-03,0.006631387,0.005489103,5.31E-03,0.004735004
6.40404695633942E-03,0.006513325,0.005405381,5.19E-03,0.004647816
6.41402654842433E-03,0.006494575,0.005455274,5.15E-03,0.004580287
6.50587935216554E-03,0.006447112,0.005409104,5.19E-03,0.004611294
6.48576759676697E-03,0.006436697,0.005444047,5.14E-03,0.004649809
6.43406153847177E-03,0.006390215,0.005470908,5.09E-03,0.004626563
6.31191603080034E-03,0.006314998,0.005429745,5.09E-03,0.004567888
6.25379360069886E-03,0.006391507,0.005378097,5.21E-03,0.004501862
6.21829397144425E-03,0.00661891,0.005370884,5.30E-03,0.004522923
6.17522548417096E-03,0.00670956,0.005373967,5.20E-03,0.004572824
6.18095902562460E-03,0.006476886,0.005355587,5.29E-03,0.004581942
6.23954797703218E-03,0.006450801,0.005232187,5.28E-03,0.004632349
6.33904349515575E-03,0.006672524,0.005152537,5.10E-03,0.004562393
6.45489464195886E-03,0.006488736,0.005119742,5.02E-03,0.004486431
6.39639610544110E-03,0.006257057,0.005128074,5.03E-03,0.004478957
6.27049941204470E-03,0.006142232,0.005172228,5.06E-03,0.004547873
6.27032457914704E-03,0.006111003,0.00515795,5.09E-03,0.004505436
6.27375297817545E-03,0.006134306,0.005134657,5.03E-03,0.004468356
6.16279011978231E-03,0.006216537,0.005133135,5.03E-03,0.004477348
6.10737708581546E-03,0.00628016,0.005158132,5.08E-03,0.004491929
6.09962129936196E-03,0.006246802,0.005126655,5.17E-03,0.004515029
6.15604167083810E-03,0.006155913,0.005134318,5.13E-03,0.004602472
6.21745058396819E-03,0.006139857,0.005184725,5.07E-03,0.00465745
6.13242132794513E-03,0.006281705,0.005065965,4.97E-03,0.004505584
6.13329380033204E-03,0.006281758,0.004967538,4.89E-03,0.004421988
6.13220360119214E-03,0.006143542,0.004971165,4.89E-03,0.004435867
6.11316894947939E-03,0.006014944,0.005046506,4.97E-03,0.004490257
6.04409030715438E-03,0.006036755,0.005202634,5.07E-03,0.004492667
6.03223299305136E-03,0.006037896,0.005125723,4.96E-03,0.004472889
6.18994258366382E-03,0.005973533,0.004982844,4.87E-03,0.004394914
6.29450665187061E-03,0.005926072,0.005052123,4.99E-03,0.004355339
6.02849792033582E-03,0.005914117,0.005218855,4.98E-03,0.004372501
5.85541536572414E-03,0.005956348,0.005129573,4.91E-03,0.004338553
5.87372150260527E-03,0.006126251,0.005009285,4.90E-03,0.00431851
6.04368632903987E-03,0.006216207,0.004992254,4.88E-03,0.004272684
6.21840644540585E-03,0.006072326,0.005101635,4.82E-03,0.004289538
5.97866142719340E-03,0.006053397,0.005118598,4.78E-03,0.00421689
5.77634373721944E-03,0.006066836,0.004966661,4.81E-03,0.004171867
5.73268566389188E-03,0.005974626,0.004979023,4.91E-03,0.00430333
5.72050075106902E-03,0.005792518,0.004966134,4.95E-03,0.004373225
5.74829520816461E-03,0.005748876,0.004897732,4.92E-03,0.004236037
5.84715406851399E-03,0.005768259,0.004829647,4.88E-03,0.004187811
5.91739198364868E-03,0.005881408,0.004924976,4.83E-03,0.004202386
5.91481461451187E-03,0.006129453,0.005039177,4.85E-03,0.004242772
5.86893100725837E-03,0.005982718,0.004939652,4.94E-03,0.004271577
5.85150926697726E-03,0.005757898,0.004846437,4.93E-03,0.004231677
5.82084609938946E-03,0.00564738,0.004817453,4.72E-03,0.004268855
5.81891746074947E-03,0.005649882,0.004784403,4.68E-03,0.004283499
5.90602020962697E-03,0.005651828,0.004729157,4.75E-03,0.004235083
6.04494420430856E-03,0.005727044,0.004704743,4.69E-03,0.004177321
5.91366072625941E-03,0.005841451,0.004700802,4.64E-03,0.004151284
5.72307046615727E-03,0.005817128,0.0047064,4.68E-03,0.004153166
5.67569099081639E-03,0.005776718,0.004731896,4.87E-03,0.004171503
5.72749282052243E-03,0.00588153,0.004819203,4.91E-03,0.004116045
5.70734980331070E-03,0.005803561,0.004889432,4.75E-03,0.004163245
5.60725104657582E-03,0.005673334,0.00481104,4.74E-03,0.004164958
5.53877721804326E-03,0.005602109,0.004685223,4.81E-03,0.004129361
5.51323406019441E-03,0.00552209,0.00464766,4.77E-03,0.004074146
5.52690507683813E-03,0.005548152,0.004723033,4.63E-03,0.004068839
5.53122429159292E-03,0.005615626,0.004792315,4.67E-03,0.004156182
5.52370476163363E-03,0.005634904,0.004735795,4.66E-03,0.004139668
5.52674211841292E-03,0.005583038,0.00463898,4.53E-03,0.004119349
5.46403721848830E-03,0.005595173,0.004626139,4.51E-03,0.004159222
5.43408166486321E-03,0.005637862,0.004656176,4.59E-03,0.004076752
5.47706274102682E-03,0.005606921,0.004658841,4.67E-03,0.004061105
5.70287726552661E-03,0.005478379,0.004644903,4.51E-03,0.00406085
5.72767746194320E-03,0.005458429,0.004658062,4.43E-03,0.003989189
5.49888481874148E-03,0.005437333,0.004734979,4.43E-03,0.003971081
5.39434440007079E-03,0.005434169,0.004745935,4.59E-03,0.003969415
5.40312986521459E-03,0.005512889,0.004740653,4.61E-03,0.003998274
5.49384996429064E-03,0.005625626,0.004710102,4.55E-03,0.004079925
5.63467983361532E-03,0.005717762,0.004772189,4.51E-03,0.004140239
5.61861287337678E-03,0.005705852,0.004808956,4.46E-03,0.004090709
5.46517799401858E-03,0.005594411,0.004728695,4.41E-03,0.00409092
5.43147017022494E-03,0.005544639,0.004702035,4.41E-03,0.003962966
5.47333817247177E-03,0.005561804,0.004889857,4.51E-03,0.003902716
5.46712218473384E-03,0.005612796,0.004755485,4.61E-03,0.003928163
5.36734953842387E-03,0.005569215,0.004544035,4.50E-03,0.003912248
5.36236397094907E-03,0.005413647,0.004477705,4.35E-03,0.003885943
5.36493875054009E-03,0.00534954,0.004501592,4.33E-03,0.003884281
5.36747528308985E-03,0.005391594,0.004511555,4.42E-03,0.003853295
5.37644721029294E-03,0.005445957,0.00451929,4.48E-03,0.00387451
5.38438646371817E-03,0.005440009,0.004532299,4.47E-03,0.00386098
5.44351591732378E-03,0.005329716,0.004494382,4.52E-03,0.00379675
5.52808257718719E-03,0.005301311,0.004429,4.55E-03,0.003803174
5.47075928764606E-03,0.005296134,0.004421048,4.51E-03,0.003868845
5.33490245493236E-03,0.005378775,0.004459069,4.47E-03,0.003871883
5.28827376251081E-03,0.005482349,0.004527864,4.38E-03,0.003853458
5.39921484174747E-03,0.005413937,0.004467862,4.34E-03,0.003922547
5.44569711732502E-03,0.00526766,0.004419697,4.32E-03,0.003880407
5.27762121092496E-03,0.005200868,0.004416999,4.32E-03,0.003788201
5.16502432740749E-03,0.00516767,0.004433341,4.41E-03,0.003829202
5.16842894782630E-03,0.00516598,0.004422327,4.41E-03,0.003867344
5.21222937889283E-03,0.005240175,0.00445919,4.35E-03,0.003847629
5.28908393857254E-03,0.005247071,0.004417372,4.35E-03,0.003871535
5.16459910798188E-03,0.005228568,0.004393944,4.40E-03,0.003828706
5.05720789864358E-03,0.005180432,0.004381231,4.50E-03,0.003734626
5.05129453442165E-03,0.005164444,0.004395448,4.42E-03,0.003790791
5.08323507559695E-03,0.005157045,0.004394199,4.31E-03,0.003792949
5.15086046181089E-03,0.005093167,0.004353174,4.33E-03,0.003719215
5.14481408850803E-03,0.005026681,0.004317001,4.30E-03,0.003749805
5.06125417857259E-03,0.004970868,0.004340586,4.28E-03,0.003782985
5.01734739396277E-03,0.005008851,0.004448399,4.30E-03,0.003828563
4.97273512308442E-03,0.00498156,0.004488501,4.25E-03,0.003726539
4.99323290146090E-03,0.00507421,0.004450212,4.25E-03,0.003720072
5.10804182437887E-03,0.00515114,0.00434186,4.34E-03,0.003678842
5.12543648866488E-03,0.005125039,0.004305936,4.35E-03,0.003692461
5.04954890544796E-03,0.005021317,0.004422879,4.24E-03,0.00365755
5.00485572463319E-03,0.005001541,0.004540243,4.17E-03,0.003678468
5.06238205815097E-03,0.005038516,0.004405073,4.19E-03,0.003690586
5.23163139073049E-03,0.005153062,0.004253201,4.24E-03,0.003697869
5.30205834165561E-03,0.005092443,0.004224356,4.17E-03,0.003672414
5.14802168690864E-03,0.005040409,0.004250454,4.13E-03,0.003664448
5.08953739665579E-03,0.005098188,0.004325113,4.21E-03,0.003670676
5.01687299724351E-03,0.005139352,0.004370617,4.24E-03,0.003657952
4.99437819356185E-03,0.005083189,0.004271283,4.13E-03,0.003628386
4.98703059276468E-03,0.005063053,0.004177245,4.06E-03,0.003588565
5.05983423829266E-03,0.005117252,0.00415313,4.07E-03,0.003618459
5.12177883224053E-03,0.00514692,0.004191041,4.17E-03,0.003671578
5.02273453324202E-03,0.005081117,0.004244577,4.24E-03,0.003631675
4.99631984987972E-03,0.005037653,0.004287473,4.29E-03,0.003564012
5.05760882864974E-03,0.005066785,0.004193333,4.27E-03,0.003690605
5.16914227751146E-03,0.005023022,0.004150193,4.25E-03,0.003783194
5.03331475348058E-03,0.004935882,0.004136223,4.18E-03,0.003687518
4.91039378847497E-03,0.004945398,0.004151709,4.07E-03,0.00370519
4.86180776568503E-03,0.004915191,0.004210429,3.99E-03,0.003741738
4.90851843901858E-03,0.004923522,0.004337727,4.00E-03,0.003719264
4.90107297437551E-03,0.004901844,0.004247554,4.07E-03,0.003641376
4.86976150316613E-03,0.004876275,0.004096229,4.12E-03,0.003585697
4.85537890085595E-03,0.004838173,0.004029714,4.07E-03,0.003567011
4.95922133154791E-03,0.004844286,0.0040743,3.96E-03,0.00359383
5.03213796749619E-03,0.004916494,0.004123007,3.98E-03,0.003588503
4.93334154005057E-03,0.005034283,0.004112038,4.03E-03,0.003618281
4.83207200992133E-03,0.00502985,0.004027659,4.00E-03,0.00361934
4.83513680327750E-03,0.0049934,0.003985157,3.94E-03,0.003582239
4.82966198764457E-03,0.005019244,0.004087762,3.99E-03,0.003605763
4.78007687733038E-03,0.004941818,0.004244378,4.10E-03,0.003596118
4.72625150735322E-03,0.004842607,0.004110136,4.08E-03,0.003584779
4.63516293602219E-03,0.00487027,0.003964333,3.95E-03,0.003575671
4.59300204579325E-03,0.004870549,0.003943626,3.91E-03,0.003534676
4.60065260078124E-03,0.004793517,0.003991939,3.91E-03,0.003534168
4.66379609019590E-03,0.004703236,0.004009917,3.92E-03,0.003532874
4.67899540689451E-03,0.004716475,0.003995643,3.93E-03,0.003563025
4.69505947912128E-03,0.004788681,0.003978278,3.98E-03,0.003551572
4.66405170672245E-03,0.004777819,0.003959305,4.05E-03,0.003482324
4.60187517893311E-03,0.004688693,0.00394969,4.05E-03,0.003493893
4.58108782060072E-03,0.004629437,0.00397772,4.08E-03,0.003512164
4.57735849999451E-03,0.004645513,0.003986467,4.04E-03,0.003511148
4.58758094114604E-03,0.00470856,0.003997351,3.93E-03,0.003541164
4.57196566301419E-03,0.00460678,0.004008725,3.85E-03,0.00349796
4.57480177312584E-03,0.004527299,0.003952625,3.91E-03,0.003494476
4.57435078531090E-03,0.004486097,0.003901664,3.98E-03,0.003489602
4.60221233004405E-03,0.004507943,0.003893663,3.94E-03,0.003489328
4.68992104391538E-03,0.004576248,0.003939368,3.90E-03,0.003521692
4.67593229545533E-03,0.004643578,0.003938964,3.89E-03,0.003543028
4.54516792722340E-03,0.004612104,0.003856714,3.90E-03,0.00355438
4.46966651745144E-03,0.004565051,0.003821478,3.91E-03,0.003555514
4.49869017188017E-03,0.004551254,0.00386124,3.90E-03,0.003465962
4.52641935668392E-03,0.004617286,0.003887503,3.90E-03,0.003410576
4.59116300530630E-03,0.004731055,0.003883681,3.92E-03,0.003429264
4.54581788368051E-03,0.004651731,0.003880991,3.87E-03,0.003403002
4.46421245490051E-03,0.004535166,0.003961522,3.95E-03,0.003366538
4.44899573777397E-03,0.004516169,0.003996648,4.00E-03,0.0034428
4.49981596082258E-03,0.004517376,0.003881969,3.95E-03,0.003487458
4.58513987128247E-03,0.00452779,0.003823135,3.90E-03,0.003413216
4.55134003284832E-03,0.004502343,0.003996678,3.94E-03,0.003421299
4.51069026089827E-03,0.00458155,0.004080413,3.89E-03,0.003439025
4.49985902019357E-03,0.004582484,0.003875702,3.80E-03,0.003355186
4.51364933515426E-03,0.004479906,0.003781596,3.81E-03,0.003364042
4.47862832031559E-03,0.004434878,0.00379077,3.94E-03,0.003427386
4.39877990299922E-03,0.004414684,0.003807969,3.92E-03,0.00333964
4.39697484874742E-03,0.00442087,0.003818915,3.83E-03,0.003353456
4.43642497546843E-03,0.004422003,0.003804235,3.83E-03,0.003386062
4.62691138370382E-03,0.004480991,0.003788442,3.94E-03,0.003381517
4.63663429681639E-03,0.004475965,0.003795079,3.93E-03,0.003301002
4.48952405355173E-03,0.004416818,0.003799083,3.83E-03,0.003266688
4.41957884302009E-03,0.004424658,0.00378815,3.86E-03,0.003304856
4.36165339991050E-03,0.004440187,0.003809028,3.78E-03,0.003325746
4.32931453996174E-03,0.004409516,0.003775603,3.72E-03,0.003374882
4.33735746444825E-03,0.004386388,0.003770336,3.75E-03,0.003300339
4.41509652172925E-03,0.004394179,0.003852085,3.80E-03,0.003235811
4.54953995714846E-03,0.004461049,0.003910236,3.75E-03,0.003322396
4.44200244945967E-03,0.004443018,0.003793276,3.75E-03,0.003260567
4.32401322788077E-03,0.004394732,0.003809739,3.77E-03,0.003186571
4.29806753747298E-03,0.004448608,0.003868551,3.76E-03,0.003190714
4.33917004847643E-03,0.004521425,0.003814627,3.70E-03,0.003213711
4.42450856907445E-03,0.004446162,0.003718851,3.78E-03,0.003218543
4.41579143272926E-03,0.00430257,0.003726247,3.83E-03,0.003169811
4.34918091211944E-03,0.004259488,0.003767461,3.74E-03,0.003155214
4.30256010110794E-03,0.004291209,0.003744619,3.71E-03,0.003200839
4.27917066192600E-03,0.004324405,0.003701275,3.81E-03,0.003210458
4.32135610813918E-03,0.00437928,0.003655379,3.82E-03,0.003217254
4.33953347610772E-03,0.004361681,0.003642323,3.65E-03,0.003166119
4.37547177324846E-03,0.004305555,0.003681546,3.61E-03,0.00316522
4.44259820233751E-03,0.004318702,0.003741043,3.67E-03,0.003239433
4.42736197053802E-03,0.004428915,0.003734877,3.68E-03,0.00319936
4.36278262559639E-03,0.004499215,0.003705488,3.62E-03,0.00309132
4.29648390200237E-03,0.00444603,0.003750395,3.57E-03,0.003013806
4.29674970716843E-03,0.004408012,0.00376122,3.60E-03,0.003051137
4.32822168908427E-03,0.004497341,0.003679379,3.60E-03,0.003125764
4.35198868753693E-03,0.004451016,0.003693307,3.57E-03,0.003108813
4.32112309140923E-03,0.004330059,0.003807906,3.58E-03,0.003079528
4.26530801904505E-03,0.004279602,0.003770748,3.67E-03,0.003030894
4.31807213244040E-03,0.004274843,0.003631357,3.75E-03,0.002998878
4.41883393673881E-03,0.004236749,0.003583737,3.62E-03,0.00298618
4.41346644937263E-03,0.004212821,0.003625169,3.65E-03,0.003015281
4.28163726638608E-03,0.004228535,0.003663945,3.67E-03,0.003006867
4.22131115543358E-03,0.004269764,0.003629863,3.55E-03,0.003054123
4.26804764914806E-03,0.004378868,0.003561786,3.48E-03,0.003181124
4.39675877677319E-03,0.004397136,0.003590666,3.59E-03,0.003093462
4.30917536430717E-03,0.004295379,0.003609662,3.60E-03,0.003077758
4.18293954488315E-03,0.004249899,0.003674325,3.50E-03,0.003051554
4.18082288079295E-03,0.00429895,0.003675995,3.52E-03,0.002975109
4.22524994536627E-03,0.004296855,0.003667842,3.57E-03,0.002961849
4.25979374369219E-03,0.00417862,0.003705374,3.50E-03,0.00304996
4.21927542081966E-03,0.00412336,0.003669546,3.42E-03,0.003094336
4.21261357240398E-03,0.004202668,0.003576479,3.42E-03,0.003004639
4.25533281161823E-03,0.004333567,0.003554962,3.44E-03,0.002952832
4.24608785206312E-03,0.004296564,0.00353734,3.46E-03,0.002990868
4.15693282073416E-03,0.004171145,0.003542136,3.49E-03,0.002983593
4.18629005815628E-03,0.004107878,0.00352842,3.55E-03,0.002963223
4.22152972830174E-03,0.004073861,0.003515348,3.53E-03,0.003019142
4.17131630237188E-03,0.004085669,0.003497936,3.47E-03,0.0030068
4.08747100714371E-03,0.00409317,0.003567038,3.45E-03,0.002956748
4.07212325268010E-03,0.004144179,0.003665047,3.47E-03,0.002957799
4.10749066071412E-03,0.004125546,0.003711537,3.39E-03,0.002950822
4.18772696488662E-03,0.004104143,0.003615525,3.33E-03,0.002896943
4.17074824934927E-03,0.004124882,0.003531915,3.36E-03,0.002891984
4.07884670376851E-03,0.004153415,0.003482895,3.42E-03,0.002906613
4.04369490578892E-03,0.004096646,0.003518723,3.43E-03,0.002889278
4.05168404327085E-03,0.004044551,0.003551614,3.35E-03,0.002947215
4.09508952643458E-03,0.003984966,0.00349365,3.34E-03,0.002991257
4.11326111110178E-03,0.003973444,0.00340662,3.35E-03,0.002974169
4.08901440930105E-03,0.0039699,0.003475418,3.36E-03,0.002915669
4.04570704587668E-03,0.00399324,0.00354212,3.42E-03,0.002893835
4.05829004974599E-03,0.004016298,0.003462438,3.45E-03,0.00282125
4.03150721094966E-03,0.004065817,0.003354669,3.39E-03,0.002805705
3.98334291883383E-03,0.004055444,0.003327206,3.31E-03,0.002898929
4.03829936583898E-03,0.003997759,0.00334394,3.30E-03,0.002842794
4.12535132120866E-03,0.003967912,0.003372162,3.34E-03,0.002808118
4.05281915066453E-03,0.003991063,0.003395547,3.33E-03,0.002825945
3.91328956962491E-03,0.004031188,0.00334727,3.27E-03,0.002869887
3.86328560096227E-03,0.003974185,0.003339731,3.28E-03,0.002810242
3.90891863706534E-03,0.003904434,0.003352432,3.41E-03,0.002854942
4.06101680601012E-03,0.003884567,0.003330385,3.50E-03,0.00280897
4.22515612436786E-03,0.003937613,0.00330624,3.31E-03,0.002754757
3.99714360041408E-03,0.003967688,0.003322778,3.28E-03,0.002772309
3.86861527776047E-03,0.003933537,0.003427594,3.33E-03,0.002803319
3.87951403650142E-03,0.003874077,0.003451775,3.30E-03,0.002769346
3.90078265905851E-03,0.003842476,0.003373651,3.22E-03,0.002765635
3.86816648680411E-03,0.003871545,0.003339356,3.26E-03,0.002798158
3.82171085145074E-03,0.003895794,0.003308108,3.36E-03,0.002855812
3.78663658143962E-03,0.003909302,0.003235732,3.33E-03,0.002891458
3.78396895966735E-03,0.0039071,0.003228439,3.27E-03,0.002871358
3.82866765341285E-03,0.00392599,0.003259455,3.29E-03,0.002780182
3.85691553900434E-03,0.003958918,0.003315204,3.27E-03,0.002755736
3.79705921580470E-03,0.003958347,0.003335653,3.24E-03,0.002806634
3.72980953842250E-03,0.00397293,0.003275861,3.29E-03,0.002801412
3.70958901084788E-03,0.003945802,0.003289786,3.31E-03,0.00275251
3.69115317779225E-03,0.003837139,0.003341435,3.26E-03,0.002741182
3.74130951837794E-03,0.003752599,0.003298087,3.29E-03,0.002749985
3.81701571038752E-03,0.003725778,0.003228368,3.32E-03,0.002761201
3.83837984737798E-03,0.003751037,0.003241071,3.20E-03,0.002714645
3.80163256882981E-03,0.003825674,0.003319041,3.15E-03,0.002704443
3.82960132852227E-03,0.003785178,0.003382307,3.23E-03,0.002673242
3.84395823940433E-03,0.003769659,0.003310443,3.26E-03,0.002683929
3.73732211478715E-03,0.003819027,0.003224372,3.21E-03,0.002673877
3.65269445230789E-03,0.003851824,0.003209895,3.27E-03,0.00263855
3.64341874251485E-03,0.003752283,0.003261094,3.30E-03,0.00268226
3.65409340928680E-03,0.003666045,0.003245926,3.18E-03,0.002758181
3.69006838461924E-03,0.003614118,0.003234462,3.13E-03,0.00271102
3.70791279366089E-03,0.003635365,0.003220418,3.16E-03,0.002663786
3.65309694786979E-03,0.003686627,0.003204777,3.14E-03,0.002691471
3.60993480521188E-03,0.003794438,0.00318973,3.09E-03,0.002714098
3.58802860012384E-03,0.003809777,0.003145539,3.09E-03,0.002681559
3.57971955648736E-03,0.00372843,0.003179706,3.11E-03,0.002634492
3.57750011970482E-03,0.003722126,0.003254095,3.15E-03,0.002571424
3.60605700041982E-03,0.003733348,0.003265069,3.15E-03,0.002557991
3.65338788078703E-03,0.003702052,0.003184072,3.11E-03,0.002586656
3.66899615816261E-03,0.003673342,0.003173085,3.14E-03,0.002610002
3.69599062423642E-03,0.00369949,0.003181173,3.13E-03,0.002618054
3.67716151181549E-03,0.003764707,0.003155183,3.07E-03,0.002615511
3.67369291362045E-03,0.003785305,0.00313327,3.16E-03,0.00261262
3.70035705842141E-03,0.003725921,0.003148129,3.25E-03,0.00252708
3.73036985564920E-03,0.003661654,0.003160066,3.17E-03,0.002546466
3.73028680311558E-03,0.003678733,0.003180345,3.12E-03,0.002568163
3.70402452668442E-03,0.003663636,0.003145778,3.07E-03,0.002574464
3.71999211411707E-03,0.003619641,0.003151068,3.03E-03,0.002616045
3.74135244743493E-03,0.003616926,0.003185009,3.07E-03,0.002634882
3.72099845558104E-03,0.003686767,0.003157873,3.11E-03,0.00255783
3.70792140132009E-03,0.003805171,0.003121768,3.17E-03,0.002494584
3.68466972658286E-03,0.003754185,0.003101509,3.19E-03,0.002489264
3.63950593860426E-03,0.003637537,0.003133155,3.08E-03,0.002519978
3.57758056490726E-03,0.003659204,0.003188123,3.08E-03,0.00253317
3.53379124321925E-03,0.003731695,0.00316247,3.08E-03,0.002521267
3.52482899898808E-03,0.003726906,0.003149789,3.05E-03,0.0024845
3.52098478772662E-03,0.003611037,0.003154583,3.04E-03,0.002504959
3.56108946742168E-03,0.003536327,0.003114719,3.07E-03,0.002517981
3.63167615159105E-03,0.003514309,0.003040937,3.08E-03,0.002515068
3.71870525864727E-03,0.003515743,0.003018382,3.06E-03,0.002504522
3.69052206983435E-03,0.003517051,0.003052952,3.10E-03,0.002519
3.73677130182602E-03,0.003539104,0.003146651,3.03E-03,0.002532728
3.69159921789362E-03,0.003546176,0.003149157,2.96E-03,0.002510244
3.55179981220144E-03,0.003546366,0.00305251,3.03E-03,0.002519252
3.48532549720540E-03,0.003533115,0.003039953,3.04E-03,0.002513928
3.54550392222892E-03,0.003539872,0.003091547,2.93E-03,0.002440811
3.56512360559039E-03,0.003588145,0.003089416,2.91E-03,0.002446013
3.59374969222323E-03,0.003658182,0.003063002,2.98E-03,0.002415216
3.57489499890837E-03,0.003632679,0.003064212,3.03E-03,0.002420617
3.56209775891438E-03,0.003555534,0.003087246,2.94E-03,0.002464205
3.54017822823953E-03,0.003549283,0.003072832,2.92E-03,0.00244178
3.55986274159810E-03,0.003590161,0.003046764,2.95E-03,0.002437923
3.53227012578725E-03,0.003537115,0.00304469,2.94E-03,0.002445489
3.56536017285470E-03,0.003466396,0.003075426,2.92E-03,0.002438663
3.63398457167383E-03,0.003473858,0.003059111,2.92E-03,0.002432804
3.54759330797712E-03,0.003518153,0.003022939,2.93E-03,0.002462882
3.45098911896669E-03,0.0035658,0.003048131,2.90E-03,0.002445705
3.43052678632377E-03,0.003542724,0.003125618,2.89E-03,0.002410922
3.45743377272277E-03,0.003530298,0.003097905,2.90E-03,0.002390261
3.53148428158120E-03,0.003571586,0.002998188,2.93E-03,0.002364606
3.60309931624461E-03,0.003614058,0.002959373,2.89E-03,0.002342275
3.58474354321316E-03,0.003636636,0.002984274,2.85E-03,0.002345025
3.54884667704531E-03,0.003646693,0.003020253,2.91E-03,0.002363166
3.53243352410399E-03,0.003588852,0.003120608,2.95E-03,0.002383648
3.47531708002543E-03,0.003500395,0.00315388,2.91E-03,0.00238523
3.43538667856096E-03,0.003471373,0.003132706,2.86E-03,0.002352096
3.39135184469927E-03,0.003495687,0.00305393,2.88E-03,0.002332554
3.37921946974951E-03,0.003545039,0.00301999,2.88E-03,0.002324954
3.38068168962214E-03,0.003571175,0.00302926,2.84E-03,0.002328661
3.38542546997002E-03,0.003499346,0.002983783,2.88E-03,0.002323711
3.41152287808440E-03,0.003433402,0.002931099,2.93E-03,0.002308066
3.46527983982426E-03,0.003427889,0.002941664,2.84E-03,0.002299805
3.50362603591527E-03,0.00344028,0.00298896,2.81E-03,0.002329909
3.50896187183206E-03,0.003432001,0.002990269,2.86E-03,0.002354007
3.46127686099357E-03,0.003436092,0.002946929,2.85E-03,0.002370952
3.44531002128830E-03,0.003395981,0.002941818,2.75E-03,0.002388541
3.46652961736584E-03,0.003370367,0.002999483,2.79E-03,0.002323704
3.51712665522953E-03,0.003419393,0.003042737,2.84E-03,0.002282198
3.48025188572893E-03,0.003513677,0.002953862,2.77E-03,0.002257405
3.44250695321455E-03,0.00353561,0.002911335,2.74E-03,0.002263835
3.44217370771113E-03,0.00340773,0.002908653,2.83E-03,0.002264042
3.42841160240413E-03,0.003372457,0.002891738,2.88E-03,0.002219124
3.43872162926782E-03,0.003410281,0.0028368,2.86E-03,0.002249076
3.46104305290787E-03,0.003490604,0.002810755,2.84E-03,0.002253259
3.47573498049740E-03,0.003552397,0.002842501,2.81E-03,0.00230444
3.42191016420415E-03,0.003427311,0.002920596,2.76E-03,0.002343698
3.36955620551358E-03,0.003337024,0.002936779,2.74E-03,0.002272421
3.30277004848451E-03,0.00332675,0.002905124,2.77E-03,0.002204659
3.28504382847027E-03,0.003382891,0.002883643,2.77E-03,0.002222073
3.30367096965422E-03,0.003466811,0.002887536,2.72E-03,0.002264339
3.32555280776483E-03,0.003431399,0.002831313,2.74E-03,0.002271925
3.30994984256069E-03,0.003331314,0.002788791,2.73E-03,0.002297926
3.27250511811954E-03,0.003303509,0.002774625,2.67E-03,0.002266472
3.24343568869121E-03,0.003339742,0.002813127,2.67E-03,0.002207163
3.23799524306324E-03,0.003406822,0.002883968,2.69E-03,0.002160258
3.25234037748388E-03,0.003409634,0.002973562,2.72E-03,0.00215602
3.31237522506740E-03,0.003318763,0.00296006,2.72E-03,0.002172616
3.41223781352622E-03,0.003290579,0.002862003,2.66E-03,0.002166652
3.38653195699036E-03,0.00329954,0.002780125,2.67E-03,0.002154091
3.29563609022414E-03,0.00328122,0.002739786,2.73E-03,0.002167011
3.35250315884232E-03,0.003240554,0.002741541,2.68E-03,0.002155862
3.48029157519439E-03,0.003259068,0.002763859,2.64E-03,0.002116144
3.36767872720519E-03,0.003334066,0.002835163,2.66E-03,0.002124022
3.28950295570578E-03,0.0033896,0.002883986,2.66E-03,0.002124137
3.30158255608138E-03,0.003276494,0.002801478,2.64E-03,0.002143502
3.30050053372015E-03,0.00322485,0.002784743,2.68E-03,0.002152766
3.25406451087910E-03,0.003207098,0.002790277,2.69E-03,0.002128332
3.25303749239842E-03,0.00320335,0.002771565,2.62E-03,0.002126379
3.30155767407330E-03,0.00323342,0.002739903,2.66E-03,0.00213316
3.29096553628885E-03,0.003239533,0.002725905,2.72E-03,0.0021185
3.23537251163313E-03,0.003223121,0.002709228,2.63E-03,0.002126341
3.21331885821732E-03,0.003267146,0.002747079,2.58E-03,0.002087064
3.19848642182209E-03,0.003387327,0.002752086,2.57E-03,0.002079733
3.21556278572013E-03,0.003366866,0.002757964,2.58E-03,0.002101806
3.21970385560300E-03,0.003227935,0.002741673,2.59E-03,0.0021129
3.25657660983004E-03,0.003177678,0.002766794,2.60E-03,0.002110361
3.30495799390254E-03,0.00316447,0.002727357,2.62E-03,0.002115147
3.27651531177057E-03,0.003180518,0.002718773,2.59E-03,0.002087515
3.20665374575845E-03,0.003212412,0.002751773,2.56E-03,0.002071633
3.21109096768311E-03,0.003177284,0.002750353,2.62E-03,0.002053157
3.26645908328758E-03,0.003173476,0.002704586,2.63E-03,0.002015466
3.26517836271670E-03,0.003226218,0.002676227,2.54E-03,0.002013811
3.18005799442738E-03,0.003325304,0.002728111,2.49E-03,0.002028355
3.14941086228587E-03,0.003318083,0.002834786,2.52E-03,0.002022829
3.17871931727614E-03,0.003246117,0.00272345,2.57E-03,0.002013303
3.19604453185932E-03,0.003202284,0.002661245,2.58E-03,0.001989723
3.14052277977713E-03,0.003152817,0.002661432,2.59E-03,0.001950827
3.10444139346939E-03,0.003116338,0.002682812,2.63E-03,0.001955493
3.10630144446669E-03,0.003125015,0.002680487,2.52E-03,0.002000899
3.14121000089889E-03,0.003163791,0.002675864,2.48E-03,0.002010345
3.17595336451614E-03,0.00313825,0.002728877,2.53E-03,0.002023178
3.15046967651296E-03,0.003113675,0.002727793,2.55E-03,0.001968035
3.09889586288573E-03,0.003081935,0.002652389,2.48E-03,0.00194601
3.08826572106575E-03,0.003083671,0.002596357,2.46E-03,0.001943931
3.15264967099555E-03,0.003160572,0.00259811,2.46E-03,0.001933666
3.19892199065539E-03,0.003254287,0.002616463,2.48E-03,0.001907169
3.13997113674594E-03,0.003168691,0.002634926,2.47E-03,0.001914655
3.09648727686705E-03,0.003062942,0.002636453,2.50E-03,0.001935513
3.07729825374234E-03,0.003035718,0.002606141,2.58E-03,0.001940977
3.02928110827257E-03,0.003032554,0.002605749,2.58E-03,0.00193576
3.00302056765192E-03,0.003055928,0.002670368,2.54E-03,0.001922968
3.02841545233525E-03,0.003027773,0.002675729,2.56E-03,0.001908446
3.09047017345722E-03,0.003023278,0.002655628,2.53E-03,0.001936894
3.14471082610373E-03,0.003032218,0.002651629,2.49E-03,0.001972495
3.08404303414129E-03,0.003095327,0.002634027,2.47E-03,0.001905765
3.00064993298144E-03,0.00315238,0.002597382,2.46E-03,0.001865581
2.98823341904756E-03,0.003086765,0.00262298,2.43E-03,0.001855089
3.01437634690229E-03,0.003038754,0.002673856,2.46E-03,0.001842276
3.01427759181067E-03,0.003042691,0.002643703,2.49E-03,0.00183696
2.98869971762985E-03,0.003109724,0.002609028,2.45E-03,0.001854529
2.97261913674246E-03,0.003071,0.002585102,2.40E-03,0.00185543
2.98974867585685E-03,0.003007594,0.002547245,2.44E-03,0.001842956
3.04653866627048E-03,0.002965922,0.00251769,2.46E-03,0.001838899
3.05558490089273E-03,0.002975781,0.002548981,2.42E-03,0.001803966
2.99001308628739E-03,0.002957016,0.002583848,2.40E-03,0.001791312
2.95578666491918E-03,0.002953072,0.002522879,2.43E-03,0.001827827
2.97338907283447E-03,0.002933942,0.002475649,2.46E-03,0.001824924
2.98983513423643E-03,0.002939388,0.002458164,2.39E-03,0.001778524
2.98186661966508E-03,0.002933065,0.002454194,2.35E-03,0.00176011
2.97004182143989E-03,0.002975378,0.002480563,2.35E-03,0.001765102
2.95494231121875E-03,0.003031109,0.002537108,2.36E-03,0.001751261
2.97530312427893E-03,0.003058079,0.002595964,2.34E-03,0.001726428
3.01889032028664E-03,0.003001627,0.002595386,2.35E-03,0.001720084
3.08109178656826E-03,0.002956303,0.002598535,2.39E-03,0.001735609
3.08750671437080E-03,0.002923842,0.002606956,2.33E-03,0.001775301
3.00025823285421E-03,0.002921012,0.002542846,2.29E-03,0.001760191
2.91515445528122E-03,0.002935097,0.002527047,2.32E-03,0.001737596
2.86659120159744E-03,0.002928253,0.002571335,2.33E-03,0.001729676
2.82868138881757E-03,0.002923413,0.002547105,2.30E-03,0.001710939
2.84173334700216E-03,0.002903905,0.002511538,2.29E-03,0.001681525
2.86163442159247E-03,0.002899228,0.002501303,2.27E-03,0.001689039
2.86950525808052E-03,0.002966457,0.002506205,2.27E-03,0.001706802
2.87155735023720E-03,0.002977263,0.002488621,2.30E-03,0.001688328
2.87803394435375E-03,0.002915932,0.002466542,2.31E-03,0.001707437
2.88996005754339E-03,0.002890002,0.002475588,2.32E-03,0.001713455
2.90638371948092E-03,0.002883167,0.002489243,2.37E-03,0.001695771
2.90878011372008E-03,0.0028733,0.002476981,2.33E-03,0.001664815
2.86860173886019E-03,0.002892131,0.002444569,2.27E-03,0.001637673
2.90595435818431E-03,0.002930122,0.002443648,2.25E-03,0.001641762
2.95819727319602E-03,0.002931382,0.002480046,2.27E-03,0.001636158
2.96214676618887E-03,0.0029105,0.002450764,2.30E-03,0.001625737
2.88658979926657E-03,0.002898938,0.002410792,2.27E-03,0.001627547
2.86393541646818E-03,0.002999006,0.002437941,2.23E-03,0.001625228
2.87911432035963E-03,0.003017649,0.002487332,2.21E-03,0.001678189
2.86858870424545E-03,0.002920327,0.002445301,2.24E-03,0.00166069
2.83399665227228E-03,0.002901391,0.002393177,2.29E-03,0.001606297
2.82292586097854E-03,0.002899097,0.002379722,2.29E-03,0.001626318
2.81398961929269E-03,0.002872839,0.002370149,2.20E-03,0.00165118
2.80407187965150E-03,0.002822532,0.002365745,2.14E-03,0.001658561
2.80903061097318E-03,0.002801114,0.002344225,2.15E-03,0.001639044
2.81698881067442E-03,0.002816846,0.002331948,2.23E-03,0.001584329
2.81500003398117E-03,0.002833418,0.002326761,2.23E-03,0.001564419
2.81280987267354E-03,0.002821509,0.00231957,2.16E-03,0.00159834
2.79354002750536E-03,0.002799106,0.002309288,2.13E-03,0.001609286
2.80461826299280E-03,0.002831454,0.002331211,2.14E-03,0.001566746
2.82508662119342E-03,0.002880756,0.002418607,2.13E-03,0.001535888
2.84159454246574E-03,0.002902218,0.002399377,2.13E-03,0.001553961
2.83447058764860E-03,0.002861037,0.002318355,2.12E-03,0.001568688
2.79829665692010E-03,0.002786772,0.002307298,2.12E-03,0.001525642
2.76586940708536E-03,0.002786834,0.002341745,2.14E-03,0.001512652
2.76725709314078E-03,0.00278956,0.002348534,2.16E-03,0.001535561
2.80569689852136E-03,0.002762503,0.00232505,2.18E-03,0.001539872
2.83089477792598E-03,0.002743791,0.002351984,2.15E-03,0.00151005
2.80856761665364E-03,0.002751482,0.002364156,2.07E-03,0.001509088
2.74918202100784E-03,0.002745679,0.002290956,2.04E-03,0.001506585
2.73004593277093E-03,0.002717782,0.002255781,2.07E-03,0.001496354
2.72274439163251E-03,0.002690935,0.002280863,2.15E-03,0.001468445
2.72487503366889E-03,0.002725143,0.002316934,2.13E-03,0.001461062
2.67983841009233E-03,0.002789429,0.002254345,2.10E-03,0.001450516
2.64048608414675E-03,0.00279008,0.002203781,2.09E-03,0.001455991
2.64859639658347E-03,0.00275593,0.002197541,2.09E-03,0.001437319
2.68347330819392E-03,0.002720335,0.002216799,2.10E-03,0.001430704
2.74876376674824E-03,0.002713748,0.002200896,2.09E-03,0.001435724
2.73852552829778E-03,0.002668194,0.002182145,2.04E-03,0.001475384
2.67961399345103E-03,0.002649587,0.002213466,2.01E-03,0.001471618
2.69541583362111E-03,0.002659826,0.002252806,2.03E-03,0.001445423
2.73834497907149E-03,0.002729626,0.00221955,2.02E-03,0.001435368
2.67845254600438E-03,0.00270316,0.002174964,2.00E-03,0.001421057
2.60867226596323E-03,0.002645983,0.002224355,1.98E-03,0.001412411
2.58692172651883E-03,0.002618332,0.002226388,1.97E-03,0.001402362
2.55747839797082E-03,0.002628921,0.002179797,1.95E-03,0.001388925
2.56463557718667E-03,0.002697197,0.002149941,1.92E-03,0.001382495
2.61210852168511E-03,0.002697131,0.002149483,1.91E-03,0.001386529
2.67430204473416E-03,0.002619539,0.002128542,1.93E-03,0.001375046
2.74418444420633E-03,0.002588784,0.002120612,1.96E-03,0.001392504
2.71907720612324E-03,0.002654427,0.002152338,1.95E-03,0.00139727
2.65643203677675E-03,0.002676567,0.002232222,1.93E-03,0.001380369
2.61670261074910E-03,0.002630151,0.002195029,1.95E-03,0.001362853
2.59482420453358E-03,0.002598799,0.002105165,1.95E-03,0.00134425
2.61423640476446E-03,0.002606821,0.002118445,1.91E-03,0.001345752
2.59778415316437E-03,0.002598033,0.002149542,1.93E-03,0.001347435
2.57634649415645E-03,0.002570882,0.002098885,1.92E-03,0.001349962
2.54174089079871E-03,0.002549916,0.002058726,1.88E-03,0.001358831
2.54383745894142E-03,0.002544998,0.002077443,1.89E-03,0.001355874
2.55033680618124E-03,0.002544998,0.002153773,1.90E-03,0.001355499
2.50382646304119E-03,0.002508981,0.002171075,1.89E-03,0.001358592
2.46474383590666E-03,0.002473619,0.002095678,1.86E-03,0.001355011
2.47292285600953E-03,0.002470739,0.002072259,1.85E-03,0.00131654
2.55187448878392E-03,0.002495734,0.00206383,1.85E-03,0.001302242
2.56256602696158E-03,0.002559613,0.002047139,1.83E-03,0.001307971
2.46759803993597E-03,0.002546441,0.002049843,1.82E-03,0.001311183
2.42796579236204E-03,0.002490977,0.00204176,1.81E-03,0.001307112
2.45902525222698E-03,0.002487653,0.002013587,1.83E-03,0.001311007
2.52367582391389E-03,0.002552415,0.001993975,1.83E-03,0.001306693
2.47274428056455E-03,0.002575206,0.00199426,1.83E-03,0.001318358
2.41943712614416E-03,0.002518638,0.002004166,1.83E-03,0.00131952
2.39480621788356E-03,0.002538007,0.002026162,1.83E-03,0.001298843
2.38969768725766E-03,0.002553809,0.002018921,1.86E-03,0.001298166
2.41514133874364E-03,0.002460149,0.002013372,1.80E-03,0.001309987
2.43254049545774E-03,0.002401174,0.002014515,1.76E-03,0.001281005
2.44079882041934E-03,0.002377238,0.002003366,1.76E-03,0.001246667
2.44489776034761E-03,0.002375822,0.001965876,1.75E-03,0.001294665
2.42582945092985E-03,0.00238456,0.001949276,1.77E-03,0.001297571
2.40720209530377E-03,0.002399512,0.001981838,1.82E-03,0.001256726
2.40869762522109E-03,0.002417112,0.001992899,1.80E-03,0.001256666
2.42187926924013E-03,0.002426103,0.00194748,1.76E-03,0.001273612
2.45991129472301E-03,0.002419492,0.001937004,1.77E-03,0.001261678
2.42148050312189E-03,0.002445394,0.00193231,1.79E-03,0.001263607
2.37024527013300E-03,0.002445247,0.001912428,1.78E-03,0.001259478
2.38571181079970E-03,0.002447083,0.001903646,1.76E-03,0.001276408
2.40541087769122E-03,0.002427032,0.001932559,1.73E-03,0.001282952
2.41418603341539E-03,0.00239024,0.001953747,1.73E-03,0.001235439
2.37753546523860E-03,0.00239104,0.001927809,1.72E-03,0.001235393
2.35192974789484E-03,0.002383889,0.001885515,1.69E-03,0.001252938
2.38282408272405E-03,0.002397474,0.001883743,1.67E-03,0.001245888
2.41839501734605E-03,0.002380315,0.001958071,1.67E-03,0.00126549
2.37391101533703E-03,0.002330885,0.001959356,1.66E-03,0.001272767
2.31955023279944E-03,0.002291426,0.001899646,1.68E-03,0.001228458
2.31924166151860E-03,0.002315478,0.001921669,1.73E-03,0.001219518
2.33242616520669E-03,0.002335033,0.001886913,1.72E-03,0.001203411
2.29047344971577E-03,0.002343373,0.001837345,1.69E-03,0.001188977
2.27563157357391E-03,0.00230742,0.001826149,1.74E-03,0.00118376
2.28089713524413E-03,0.002299996,0.001843985,1.70E-03,0.00120232
2.26089514549051E-03,0.002294365,0.001851004,1.64E-03,0.001180822
2.24885212712303E-03,0.002300234,0.001813719,1.63E-03,0.001191704
2.21595554020652E-03,0.002286397,0.001786089,1.67E-03,0.001182793
2.21121372203642E-03,0.002287346,0.001792179,1.69E-03,0.001158216
2.20933112182145E-03,0.002286716,0.001829339,1.64E-03,0.001168922
2.23578690553770E-03,0.002269896,0.00184003,1.63E-03,0.001178495
2.25289446579545E-03,0.002233628,0.001800376,1.63E-03,0.001167284
2.20901159436331E-03,0.002201522,0.001798895,1.63E-03,0.00117021
2.19159346123214E-03,0.002207897,0.00179757,1.63E-03,0.001156437
2.20643173604073E-03,0.002262123,0.001760784,1.63E-03,0.001124825
2.24912846144273E-03,0.002268293,0.001760907,1.62E-03,0.001129918
2.25466246997052E-03,0.002244768,0.001769142,1.59E-03,0.001155111
2.20638197416788E-03,0.002239004,0.001770938,1.60E-03,0.001137049
2.22123790331821E-03,0.002257103,0.001776417,1.60E-03,0.00110778
2.28182211755239E-03,0.002205705,0.001780628,1.58E-03,0.001128856
2.24007279354539E-03,0.002174242,0.00177233,1.57E-03,0.001131846
2.17530381440549E-03,0.002161961,0.001768288,1.61E-03,0.001122689
2.15012737739592E-03,0.002193138,0.001749785,1.62E-03,0.001141366
2.14338591021107E-03,0.002194213,0.001751234,1.58E-03,0.0011224
2.14336531983383E-03,0.002184007,0.001792571,1.61E-03,0.001094874
2.21708100942348E-03,0.002181407,0.001724822,1.63E-03,0.001110214
2.23737633277183E-03,0.002154754,0.001676729,1.57E-03,0.001133682
2.13481354665360E-03,0.002125718,0.001668264,1.57E-03,0.001129407
2.06870334142408E-03,0.002143509,0.001687814,1.61E-03,0.001126605
2.05646509155763E-03,0.002174506,0.001729506,1.62E-03,0.001101169
2.06791748915306E-03,0.002165177,0.001733827,1.62E-03,0.001083341
2.09136762457567E-03,0.002080513,0.001720707,1.57E-03,0.001089073
2.08460104858409E-03,0.002053058,0.001744105,1.53E-03,0.001071054
2.06999269655854E-03,0.00204864,0.001737079,1.53E-03,0.001064851
2.07092521596148E-03,0.00205386,0.001680793,1.57E-03,0.00109704
2.07413544400873E-03,0.00207629,0.001672255,1.58E-03,0.001073606
2.04887316438828E-03,0.002079223,0.001732418,1.53E-03,0.001047162
2.01677049134411E-03,0.002084403,0.001746916,1.51E-03,0.001068402
1.99877209267252E-03,0.002105086,0.001709506,1.50E-03,0.001071999
1.99097077480536E-03,0.002158378,0.001687135,1.51E-03,0.001028393
1.99674393652905E-03,0.0021571,0.001653702,1.51E-03,0.00102318
2.01954173641287E-03,0.002100242,0.001630526,1.51E-03,0.001049087
2.07562636478456E-03,0.002071072,0.001636367,1.48E-03,0.001037794
2.10882640285185E-03,0.002042952,0.001696192,1.47E-03,0.001042099
2.04917308354873E-03,0.002054895,0.001681079,1.47E-03,0.001048627
2.01320755482748E-03,0.002096959,0.001622862,1.50E-03,0.001021345
1.99443981350381E-03,0.002091436,0.001603915,1.52E-03,0.001024546
1.98321745918820E-03,0.002012986,0.001608459,1.48E-03,0.001031207
1.98702431585226E-03,0.001963439,0.001655059,1.47E-03,0.001011644
2.01059837331582E-03,0.001949874,0.001667891,1.45E-03,0.000995341
2.03587503516283E-03,0.00195369,0.001635502,1.45E-03,0.001004661
2.03362015089241E-03,0.001987569,0.001610347,1.45E-03,0.000995929
2.00399711402168E-03,0.002011136,0.001597205,1.48E-03,0.000984573
1.98480460070022E-03,0.002013662,0.00158502,1.47E-03,0.001008979
1.99571208446240E-03,0.001999389,0.001590729,1.45E-03,0.001001678
1.98550826721950E-03,0.00199243,0.001627188,1.47E-03,0.000972678
1.96954728479111E-03,0.00202221,0.001623392,1.45E-03,0.000977872
1.96621382257295E-03,0.002045198,0.001583207,1.42E-03,0.000963764
1.98173088670784E-03,0.002001382,0.001581982,1.41E-03,0.000950742
1.99537283338410E-03,0.001977568,0.001630962,1.43E-03,0.000959482
1.97592760759424E-03,0.001973795,0.001660719,1.42E-03,0.000964209
1.92951209556213E-03,0.001951976,0.001601908,1.41E-03,0.000966702
1.92193305692477E-03,0.001933117,0.001562769,1.46E-03,0.000973474
1.91417749150628E-03,0.001924692,0.001551642,1.44E-03,0.000951695
1.93608203001193E-03,0.001945703,0.00153663,1.38E-03,0.000930733
1.96358539271852E-03,0.001988403,0.001535037,1.40E-03,0.000939163
1.97029664035291E-03,0.001968874,0.001526561,1.41E-03,0.00095033
1.92764543903764E-03,0.001922548,0.001512269,1.40E-03,0.00093238
1.90164113620213E-03,0.00188739,0.001505213,1.42E-03,0.000956255
1.88872819639011E-03,0.001885924,0.001512434,1.41E-03,0.00096533
1.87504769650651E-03,0.001891811,0.001522064,1.38E-03,0.000935514
1.87554580546367E-03,0.001901536,0.001527168,1.37E-03,0.000925708
1.90290521896211E-03,0.00191213,0.001527654,1.38E-03,0.000924577
1.95983297334351E-03,0.001919576,0.001525353,1.37E-03,0.000909274
1.96142550370500E-03,0.001958981,0.001525526,1.34E-03,0.000904128
1.88373577733702E-03,0.001959733,0.001512284,1.37E-03,0.000903049
1.85406917854682E-03,0.001911496,0.001492068,1.41E-03,0.000909893
1.89073746734822E-03,0.001879722,0.001525975,1.39E-03,0.000904901
1.98068098211385E-03,0.001868074,0.001546149,1.36E-03,0.000917476
1.96977357978718E-03,0.001867563,0.001492236,1.36E-03,0.000905068
1.90220659787745E-03,0.001852436,0.001485565,1.33E-03,0.000894472
1.88987049691790E-03,0.001845869,0.001495575,1.30E-03,0.00089438
1.87121846132067E-03,0.001842571,0.00149854,1.34E-03,0.000907114
1.86248448555863E-03,0.001839271,0.001498738,1.42E-03,0.00089949
1.89841229547425E-03,0.001832347,0.001519623,1.38E-03,0.000876485
1.88883459502855E-03,0.001827555,0.00151676,1.33E-03,0.000858817
1.81021759282736E-03,0.001830878,0.001483518,1.33E-03,0.000859866
1.78238651760698E-03,0.001817558,0.001475292,1.31E-03,0.000870604
1.78728525077425E-03,0.001784741,0.001485354,1.28E-03,0.000860485
1.79328005159066E-03,0.001765994,0.001475588,1.27E-03,0.000862318
1.79262663829635E-03,0.001761728,0.00144567,1.28E-03,0.000864079
1.79468752687801E-03,0.001776731,0.001456504,1.28E-03,0.00084753
1.79482513347723E-03,0.001859359,0.001454389,1.26E-03,0.000842772
1.79853747027446E-03,0.001927048,0.001436188,1.25E-03,0.000855489
1.80426878533132E-03,0.001831427,0.001424181,1.24E-03,0.000851814
1.79439632735392E-03,0.00180137,0.001450484,1.23E-03,0.000852165
1.77526577659960E-03,0.001814924,0.001517514,1.24E-03,0.000849099
1.78478849526211E-03,0.001820258,0.001470612,1.29E-03,0.000836067
1.77597299808941E-03,0.0018093,0.00142358,1.27E-03,0.000851951
1.77634130042744E-03,0.001802027,0.001415065,1.25E-03,0.000847496
1.75324452190084E-03,0.001797082,0.001424085,1.27E-03,0.000834315
1.73549253496546E-03,0.001800165,0.001407045,1.24E-03,0.000836597
1.74253629235780E-03,0.001824139,0.001397818,1.21E-03,0.000833161
1.74682016008738E-03,0.001826781,0.001400775,1.22E-03,0.000809708
1.77917101574132E-03,0.001760815,0.001404875,1.23E-03,0.000823923
1.80631385274488E-03,0.001732572,0.001388092,1.21E-03,0.000851479
1.79405003830156E-03,0.001744218,0.001412831,1.20E-03,0.000820022
1.76020843491186E-03,0.001761802,0.001446998,1.20E-03,0.000813784
1.74890082662554E-03,0.001760184,0.001390907,1.21E-03,0.00082879
1.72494461296963E-03,0.001742534,0.001382692,1.20E-03,0.000834661
1.69999318065429E-03,0.00174244,0.00142331,1.19E-03,0.000815315
1.69026211966351E-03,0.001778441,0.001400024,1.20E-03,0.00080064
1.69556260389566E-03,0.001758637,0.001338119,1.18E-03,0.000790688
1.69235041063182E-03,0.001720657,0.001323265,1.17E-03,0.000795951
1.67902227494428E-03,0.001707925,0.00133571,1.18E-03,0.000793688
1.67922645695238E-03,0.001697941,0.001354766,1.16E-03,0.000786748
1.70455400391949E-03,0.001686185,0.001344921,1.13E-03,0.000792281
1.72015521267439E-03,0.001714583,0.001327023,1.15E-03,0.000783587
1.72088425653856E-03,0.00174491,0.001334125,1.17E-03,0.000772012
1.71374911235061E-03,0.001720266,0.001330694,1.15E-03,0.000778368
1.71090364222925E-03,0.001678166,0.001343079,1.15E-03,0.000771717
1.66168389143003E-03,0.001658971,0.001355983,1.19E-03,0.00076352
1.62295895499206E-03,0.00167006,0.001339357,1.16E-03,0.000763409
1.62980203970896E-03,0.001686659,0.001307693,1.12E-03,0.000779774
1.65775482951213E-03,0.001665477,0.00127921,1.13E-03,0.000776219
1.70851610558172E-03,0.001638527,0.001288221,1.12E-03,0.00076156
1.69416683436858E-03,0.001626347,0.001276862,1.12E-03,0.000766183
1.63158465063306E-03,0.001615933,0.001271976,1.13E-03,0.000754813
1.59782905975645E-03,0.001637171,0.001278271,1.13E-03,0.000750418
1.60171318465582E-03,0.00167392,0.001270635,1.12E-03,0.000768824
1.61111817235903E-03,0.001687012,0.001261345,1.11E-03,0.000755939
1.60882970885375E-03,0.00164177,0.001244453,1.13E-03,0.000738521
1.61388110938641E-03,0.001622918,0.001226805,1.13E-03,0.000742202
1.64707840077548E-03,0.00163553,0.001236525,1.13E-03,0.000729289
1.65385003163769E-03,0.001618531,0.001275036,1.13E-03,0.00073627
1.59875271489588E-03,0.00159087,0.001280448,1.09E-03,0.000742022
1.55791955460808E-03,0.001584901,0.00122673,1.08E-03,0.000717841
1.54603227548479E-03,0.001576054,0.001204648,1.09E-03,0.00072359
1.55173011586294E-03,0.001578493,0.001202964,1.11E-03,0.000741464
1.60761868623691E-03,0.001569396,0.001209402,1.10E-03,0.000728571
1.65504663177756E-03,0.001555716,0.001226736,1.09E-03,0.00072033
1.61785904709910E-03,0.001549031,0.001245737,1.11E-03,0.000706724
1.56597819808342E-03,0.001556295,0.001221329,1.09E-03,0.000693569
1.56357456367534E-03,0.001571314,0.001197265,1.06E-03,0.000695829
1.55292634957098E-03,0.001572722,0.001193892,1.05E-03,0.000725861
1.52971844603152E-03,0.001559103,0.001196987,1.06E-03,0.000730712
1.51473999093941E-03,0.001544506,0.001208666,1.07E-03,0.000698807
1.52454977433961E-03,0.00156155,0.00119196,1.08E-03,0.000688199
1.52265565626162E-03,0.001553412,0.00118363,1.07E-03,0.000692485
1.51887536780843E-03,0.001519506,0.001209189,1.05E-03,0.000681666
1.52392782903059E-03,0.001510556,0.001209746,1.04E-03,0.000681215
1.51750277004645E-03,0.001558273,0.001190192,1.06E-03,0.000685073
1.50627797260700E-03,0.001581015,0.001171295,1.08E-03,0.000690839
1.49586433796295E-03,0.001528479,0.001153562,1.05E-03,0.000699097
1.47157151110872E-03,0.001502213,0.00114847,1.03E-03,0.000688844
1.45798102355552E-03,0.001530574,0.001159115,1.05E-03,0.000677027
1.46918282380222E-03,0.001608079,0.001151982,1.04E-03,0.000672625
1.49728139146481E-03,0.001535101,0.001127489,1.01E-03,0.000670065
1.48326642802626E-03,0.001481454,0.001121858,1.01E-03,0.000676692
1.45912766680580E-03,0.001472643,0.001139174,1.04E-03,0.000681318
1.44551338580409E-03,0.001453679,0.001146948,1.04E-03,0.000661425
1.46182767945536E-03,0.001449229,0.001137272,1.01E-03,0.000666085
1.47472522952882E-03,0.001483579,0.001149496,9.97E-04,0.000675439
1.46111208734147E-03,0.001505439,0.001151937,1.01E-03,0.000663983
1.45297267097333E-03,0.001485161,0.001127471,1.02E-03,0.000658047
1.44855021255020E-03,0.001454844,0.001123783,1.01E-03,0.00065432
1.43337795487428E-03,0.001449692,0.001148624,9.87E-04,0.000649696
1.44372803190125E-03,0.001454151,0.001137687,9.93E-04,0.000653121
1.46701314433578E-03,0.001445241,0.001107459,9.93E-04,0.000645913
1.44813086440711E-03,0.001421492,0.00109512,9.80E-04,0.000642844
1.40520164978627E-03,0.00141417,0.001099703,9.78E-04,0.000644536
1.39537757043955E-03,0.001424853,0.001111335,9.85E-04,0.000643046
1.42235081912546E-03,0.00141438,0.001106148,9.73E-04,0.000633606
1.44516992257717E-03,0.001398156,0.001093126,9.60E-04,0.00064477
1.41475930266035E-03,0.001386957,0.001088192,9.43E-04,0.000640466
1.38349303518503E-03,0.001393088,0.001074354,9.36E-04,0.000622004
1.38423758897345E-03,0.001399031,0.001069998,9.40E-04,0.000615521
1.40628645121672E-03,0.001420377,0.001060339,9.55E-04,0.000622692
1.40352423800204E-03,0.001412143,0.00106677,9.39E-04,0.000626227
1.38652880735730E-03,0.001380435,0.001101633,9.28E-04,0.000624339
1.37052299584508E-03,0.001375262,0.001090409,9.33E-04,0.000628013
1.37192465992059E-03,0.001388259,0.001071036,9.36E-04,0.000639031
1.37501209317327E-03,0.001377796,0.001069508,9.30E-04,0.000623735
1.37377837085650E-03,0.001370843,0.001089213,9.24E-04,0.000619598
1.37395716425722E-03,0.001377666,0.001099549,9.41E-04,0.000635217
1.37254360249870E-03,0.00137921,0.001072228,9.51E-04,0.000626071
1.38256121942843E-03,0.001366224,0.00107049,9.26E-04,0.000609161
1.37083114858192E-03,0.001355973,0.001068163,9.00E-04,0.000605797
1.34838444997924E-03,0.001363418,0.00106504,9.24E-04,0.000613743
1.35031201145672E-03,0.001400119,0.001057502,9.58E-04,0.000610801
1.35193185827498E-03,0.00138917,0.001049723,9.40E-04,0.000594737
1.36767850112884E-03,0.001355331,0.001054374,9.44E-04,0.000593212
1.36806962285572E-03,0.001372651,0.001073828,9.31E-04,0.000597206
1.38339717335558E-03,0.001397616,0.001044651,9.10E-04,0.000587589
1.36615152995292E-03,0.001370959,0.001005746,9.25E-04,0.000581714
1.32443312800806E-03,0.001326993,0.001022417,9.19E-04,0.000594651
1.31930417627910E-03,0.00131707,0.001090543,9.04E-04,0.000591166
1.31545420623293E-03,0.00133628,0.001044726,9.08E-04,0.000575097
1.30891243941863E-03,0.001341306,0.00100855,8.95E-04,0.000578727
1.29142321979742E-03,0.001341233,0.001033744,8.81E-04,0.000583253
1.29563614479819E-03,0.001332516,0.001019293,8.80E-04,0.000575475
1.33047985848055E-03,0.001341734,0.000977,9.01E-04,0.000577619
1.39117481204240E-03,0.001335161,0.000969262,8.86E-04,0.000574948
1.36832282762894E-03,0.001317024,0.000978193,9.06E-04,0.000576411
1.28869593641235E-03,0.001309123,0.000971799,9.11E-04,0.000574938
1.26520740350581E-03,0.001302729,0.00095541,8.69E-04,0.000565637
1.26956318349000E-03,0.001316185,0.000952037,8.62E-04,0.000566555
1.27055524025326E-03,0.001331532,0.000971616,8.86E-04,0.000566746
1.27154328711045E-03,0.00133635,0.000989581,8.69E-04,0.000567308
1.28637260362112E-03,0.001312353,0.000983248,8.49E-04,0.000573296
1.31633642496631E-03,0.001285419,0.000956062,8.59E-04,0.000554107
1.31964715784778E-03,0.001275601,0.000947818,8.75E-04,0.000546374
1.30336775251665E-03,0.001286664,0.000966321,8.63E-04,0.000544184
1.27679698469007E-03,0.001313414,0.000995316,8.57E-04,0.00055282
1.24870712770803E-03,0.001289713,0.000986359,8.78E-04,0.000548046
1.24442698032884E-03,0.00126481,0.00098457,8.55E-04,0.000530492
1.24445563889859E-03,0.001256023,0.00095461,8.33E-04,0.000533154
1.24825201140924E-03,0.001263742,0.000944337,8.45E-04,0.000548344
1.23775020089276E-03,0.001296473,0.000954329,8.64E-04,0.000550923
1.22545689960439E-03,0.001292669,0.00095525,8.47E-04,0.00053248
1.23852111145820E-03,0.001290115,0.000931908,8.50E-04,0.000528592
1.25929795613575E-03,0.001285878,0.000923006,8.49E-04,0.00053256
1.24188777028888E-03,0.001266636,0.000927149,8.26E-04,0.000528842
1.21367672809948E-03,0.001243561,0.000926611,8.17E-04,0.000528312
1.20817390482185E-03,0.001226843,0.000918135,8.46E-04,0.000524267
1.21355521697512E-03,0.001215224,0.000905796,8.56E-04,0.000528173
1.21212180805648E-03,0.001189644,0.000908119,8.27E-04,0.000518306
1.19308288034212E-03,0.001185892,0.000901568,8.12E-04,0.000508792
1.18200825708732E-03,0.001201468,0.000897534,8.24E-04,0.000513863
1.19172280331007E-03,0.00121859,0.000898208,8.35E-04,0.000509188
1.18991399052376E-03,0.001193877,0.000912129,8.22E-04,0.000506095
1.18367829018066E-03,0.001182907,0.000919656,8.17E-04,0.000498974
1.17217575265991E-03,0.00118307,0.00090399,8.09E-04,0.000504877
1.17177698267738E-03,0.001176327,0.000881043,7.99E-04,0.000506651
1.17576217315541E-03,0.001182278,0.000884814,7.98E-04,0.000499475
1.16815815933868E-03,0.001176904,0.000918194,8.05E-04,0.000506111
1.15619416869497E-03,0.001166758,0.000922578,8.10E-04,0.00050723
1.15037878737635E-03,0.001180525,0.000889683,7.96E-04,0.000492827
1.15551583850898E-03,0.001228657,0.00087648,7.98E-04,0.000483516
1.19468257605198E-03,0.001221758,0.000876969,8.01E-04,0.000491889
1.21266295444283E-03,0.001167717,0.000881509,8.07E-04,0.000490139
1.16578097751986E-03,0.001152264,0.000887126,8.18E-04,0.000489727
1.13618969394641E-03,0.001147547,0.000896449,8.10E-04,0.000482729
1.14256243797663E-03,0.00114576,0.000901917,7.97E-04,0.000475042
1.15395392251604E-03,0.001145243,0.000887811,8.08E-04,0.000474794
1.16874578931127E-03,0.001136071,0.0008763,7.89E-04,0.000477272
1.18112208280328E-03,0.001134157,0.000867701,7.63E-04,0.000472913
1.16505338372624E-03,0.001127554,0.000860327,7.59E-04,0.00046507
1.13896476572306E-03,0.001130863,0.000853478,7.75E-04,0.000466504
1.12380433267375E-03,0.001137113,0.000859004,7.83E-04,0.000479504
1.11306324179331E-03,0.001147303,0.000883974,7.74E-04,0.000482008
1.10878608391545E-03,0.001142835,0.000877129,7.63E-04,0.000461192
1.12837535043540E-03,0.001125585,0.000859144,7.58E-04,0.000467243
1.13167982794530E-03,0.001105906,0.00086825,7.51E-04,0.0004596
1.10770777023671E-03,0.001109944,0.000870911,7.73E-04,0.000449804
1.09918371976797E-03,0.001125171,0.000836828,7.92E-04,0.000454928
1.10781563869481E-03,0.001123966,0.00082597,7.58E-04,0.000453001
1.12207540768790E-03,0.001107561,0.000830817,7.57E-04,0.000454901
1.12469512841055E-03,0.001096959,0.000833326,7.77E-04,0.000453459
1.15693954417195E-03,0.001087904,0.000829082,7.56E-04,0.000454082
1.16081391299915E-03,0.001095901,0.000834063,7.51E-04,0.000464391
1.12923310835378E-03,0.00110408,0.000840478,7.56E-04,0.000446775
1.09477527041644E-03,0.001095021,0.000845022,7.34E-04,0.000441026
1.09057857450601E-03,0.001088088,0.000831242,7.26E-04,0.000439188
1.10594970454866E-03,0.001099537,0.000820415,7.35E-04,0.000441951
1.11583168829141E-03,0.0011217,0.000835502,7.30E-04,0.000445817
1.11165863476373E-03,0.00111408,0.000826821,7.15E-04,0.00043319
1.08510067435147E-03,0.001092953,0.000806439,7.23E-04,0.000425023
1.07557282141823E-03,0.001101035,0.000796932,7.34E-04,0.000430025
1.07463453992530E-03,0.001115394,0.000791543,7.11E-04,0.000429931
1.08096389442622E-03,0.001111986,0.000794447,7.04E-04,0.000425018
1.09427508216534E-03,0.001097782,0.000789393,7.20E-04,0.000422085
1.10170163626773E-03,0.001102789,0.000783988,7.33E-04,0.000421864
1.08596056829013E-03,0.001129376,0.000784127,7.20E-04,0.00042665
1.07647766495497E-03,0.001122725,0.000806813,7.05E-04,0.000421229
1.08678867275849E-03,0.001099205,0.000832829,7.03E-04,0.000418017
1.09844553803445E-03,0.001083045,0.000806885,7.07E-04,0.000416137
1.08510670351801E-03,0.001078245,0.000783913,7.10E-04,0.000415968
1.06246233942566E-03,0.001082338,0.000793663,7.08E-04,0.000414206
1.07606728893451E-03,0.001110952,0.000793778,6.97E-04,0.000409764
1.11116155652399E-03,0.001107091,0.000795031,6.90E-04,0.000408225
1.07802194838039E-03,0.001059665,0.00079411,6.95E-04,0.000404995
1.03352131912335E-03,0.001054654,0.000782098,6.92E-04,0.000414645
1.01868330432938E-03,0.00106593,0.000770061,6.83E-04,0.000409586
1.02931020072461E-03,0.001066524,0.000773006,7.05E-04,0.000405524
1.04966954872516E-03,0.001048409,0.000771842,6.98E-04,0.0004068
1.04917487590166E-03,0.001042874,0.000758969,6.70E-04,0.000403615
1.02908619647705E-03,0.00103705,0.000745016,6.76E-04,0.000401646
1.01337109565327E-03,0.00105102,0.000750132,6.87E-04,0.000392781
1.02185769468575E-03,0.001055185,0.000762252,6.82E-04,0.000381794
1.03643721076539E-03,0.001055117,0.00076546,6.69E-04,0.000381653
1.03336275489609E-03,0.001041082,0.00075679,6.71E-04,0.000384402
1.02506492799890E-03,0.001031683,0.000761851,6.63E-04,0.000389078
1.02666154763934E-03,0.001014794,0.000769786,6.59E-04,0.000381343
1.01323430849629E-03,0.001003933,0.000763502,6.55E-04,0.000374439
9.95653455490396E-04,0.001005238,0.000761307,6.41E-04,0.000379857
9.92379838582380E-04,0.001023647,0.000748439,6.41E-04,0.000388421
9.98704347364083E-04,0.001035345,0.000729891,6.57E-04,0.000375685
9.96401033969798E-04,0.001017222,0.000723868,6.64E-04,0.000364854
1.00227878389285E-03,0.001010028,0.00073321,6.57E-04,0.000369058
9.98089095208102E-04,0.001002347,0.000726918,6.61E-04,0.000369599
9.94612174103310E-04,0.000987152,0.000716713,6.35E-04,0.000367303
1.00049255699324E-03,0.000986803,0.000710404,6.23E-04,0.00037107
1.00556856059463E-03,0.001002045,0.000721136,6.36E-04,0.000370852
9.95282292399003E-04,0.001015744,0.000729583,6.38E-04,0.000362091
9.92043847820137E-04,0.000994113,0.000714193,6.26E-04,0.000365413
9.93429533406632E-04,0.000972316,0.000706782,6.17E-04,0.000368446
9.79728458153702E-04,0.000976333,0.000727996,6.25E-04,0.000361101
9.69108774211924E-04,0.000995693,0.000740129,6.25E-04,0.000351078
9.63410662467058E-04,0.000999194,0.000723625,6.12E-04,0.00035169
9.67899535209856E-04,0.00097543,0.000711121,6.09E-04,0.000352993
9.59629270816503E-04,0.000966023,0.000711666,6.18E-04,0.000349787
9.50255944488102E-04,0.000970747,0.000696358,6.14E-04,0.000347659
9.43395395124118E-04,0.000990475,0.000684281,6.08E-04,0.000346541
9.44704301934628E-04,0.00097544,0.000691712,6.16E-04,0.000342885
9.61645824494025E-04,0.000966456,0.000716194,6.19E-04,0.000340692
9.68620971925178E-04,0.000957389,0.000701483,6.15E-04,0.000341309
9.47391976858499E-04,0.000947427,0.00068771,6.18E-04,0.000345213
9.29489390459662E-04,0.000941471,0.000688239,6.15E-04,0.000347672
9.27657622762468E-04,0.000941013,0.000684231,5.94E-04,0.000338029
9.43243322546387E-04,0.000937256,0.000673404,5.94E-04,0.000337811
9.45688809384090E-04,0.000934332,0.000667275,6.05E-04,0.000340518
9.59686110730848E-04,0.000925431,0.000684277,6.06E-04,0.000342765
9.74836320912920E-04,0.000917949,0.000681328,6.02E-04,0.000337781
9.47166745109454E-04,0.000912492,0.000663951,6.01E-04,0.000331585
9.29114870323392E-04,0.000908375,0.000662308,5.87E-04,0.000327386
9.26516781648558E-04,0.000913885,0.000663248,5.86E-04,0.000329087
9.18192748441729E-04,0.000929239,0.000644078,5.94E-04,0.000332779
9.01149386991715E-04,0.000928322,0.000635413,6.03E-04,0.000328019
8.87952084828075E-04,0.000920121,0.000639944,5.86E-04,0.000323837
8.86279474428752E-04,0.000925351,0.000663282,5.73E-04,0.000320349
8.86892583077864E-04,0.00093718,0.000662931,5.64E-04,0.000318535
8.97167339585711E-04,0.000928146,0.000644644,5.64E-04,0.000321696
9.01451214157743E-04,0.00091947,0.000634853,5.67E-04,0.000324509
9.00074801273099E-04,0.000910568,0.000638209,5.62E-04,0.000328361
8.96211978370175E-04,0.000903737,0.000642998,5.61E-04,0.000324273
8.91770147617899E-04,0.000916364,0.000653058,5.69E-04,0.000321299
8.95332217522812E-04,0.000960609,0.000652171,5.58E-04,0.000313468
9.03532595395397E-04,0.000935648,0.000641085,5.40E-04,0.000318611
9.02603210028247E-04,0.000882037,0.000634694,5.34E-04,0.00032518
8.97371145486518E-04,0.000863626,0.00064345,5.50E-04,0.000317538
8.86933166617584E-04,0.000861304,0.000626578,5.67E-04,0.000313245
8.70309693156435E-04,0.000860501,0.000625287,5.50E-04,0.000309162
8.61788164853831E-04,0.000867909,0.000644054,5.45E-04,0.000303703
8.78214359029481E-04,0.000878139,0.000644548,5.48E-04,0.000302729
9.00473170630205E-04,0.000876131,0.000625037,5.52E-04,0.000303087
8.80556434781831E-04,0.000875149,0.000621154,5.52E-04,0.000294962
8.49973757205431E-04,0.000880976,0.000615232,5.46E-04,0.000295697
8.42076858778351E-04,0.000890628,0.00060511,5.42E-04,0.000300805
8.49934058257711E-04,0.000868508,0.000605131,5.49E-04,0.000296626
8.48824881553455E-04,0.000846719,0.000610608,5.70E-04,0.000295012
8.35234248454508E-04,0.000849577,0.00061008,5.43E-04,0.000295552
8.24541497366664E-04,0.000847762,0.000594339,5.24E-04,0.000291467
8.15320960746782E-04,0.000856772,0.000592288,5.25E-04,0.000289848
8.17474840055391E-04,0.000864553,0.000595365,5.37E-04,0.000288775
8.26848401743442E-04,0.000863054,0.000599464,5.39E-04,0.000289184
8.27871015414708E-04,0.000847528,0.000596281,5.36E-04,0.00028338
8.30596708221617E-04,0.000838791,0.00059471,5.21E-04,0.00027797
8.28805781584515E-04,0.000835735,0.000592129,5.10E-04,0.000278286
8.39270649561052E-04,0.00084163,0.000579742,5.16E-04,0.000279487
8.53902674301557E-04,0.000847494,0.000571776,5.17E-04,0.000276553
8.36848387923072E-04,0.000837836,0.000583573,5.04E-04,0.00027731
8.20178969930492E-04,0.000817928,0.000589579,4.99E-04,0.000275392
8.18862492566914E-04,0.000801514,0.000578206,5.17E-04,0.000269191
8.38324466541874E-04,0.000807333,0.000571362,5.16E-04,0.000266143
8.48924049813478E-04,0.00081278,0.000573788,4.94E-04,0.000273416
8.20854919346674E-04,0.000810097,0.000569909,4.88E-04,0.000275381
8.10791428712845E-04,0.000805051,0.000558067,4.96E-04,0.000272825
8.12371615506909E-04,0.000808188,0.00055153,5.00E-04,0.000274146
8.12929924369480E-04,0.000812992,0.000557778,5.00E-04,0.000266451
8.14659794614367E-04,0.000830892,0.000563723,5.12E-04,0.000259775
8.15706579639365E-04,0.000828383,0.000556185,5.13E-04,0.0002583
8.02257964908654E-04,0.000826992,0.0005557,5.00E-04,0.000259688
7.95905199763671E-04,0.000834096,0.000558284,5.07E-04,0.000267819
8.01434303093434E-04,0.000810055,0.000553136,4.93E-04,0.00026121
8.08527458636408E-04,0.000800222,0.000546698,4.81E-04,0.0002555
7.90040537815746E-04,0.000802289,0.000547608,4.85E-04,0.000255811
7.78142505091480E-04,0.000799306,0.000548297,4.88E-04,0.000251992
7.69422257635596E-04,0.00080122,0.000554779,4.80E-04,0.000247412
7.75609562783794E-04,0.000800777,0.000554958,4.71E-04,0.000250401
7.95304608019115E-04,0.000792701,0.000567845,4.83E-04,0.000258948
8.01187856269700E-04,0.000788322,0.000554892,4.89E-04,0.000255228
7.81714495972007E-04,0.000776467,0.000531003,4.79E-04,0.000246988
7.77403759728025E-04,0.000760143,0.000528115,4.84E-04,0.000249589
7.92651689506199E-04,0.00074651,0.000534014,4.79E-04,0.000248107
7.95968417020729E-04,0.00074319,0.000534815,4.67E-04,0.000242873
7.80152712530773E-04,0.000750784,0.000529027,4.69E-04,0.000244478
7.66406140279027E-04,0.000765983,0.000532972,4.80E-04,0.000245985
7.70281804848290E-04,0.000765941,0.000547377,4.67E-04,0.00024087
7.74538439642693E-04,0.000756499,0.000542689,4.66E-04,0.000239117
7.71327083104477E-04,0.000759043,0.000519355,4.74E-04,0.00023818
7.56421009119761E-04,0.000758538,0.000514624,4.66E-04,0.00024068
7.46315730490942E-04,0.000763175,0.000525344,4.68E-04,0.00024265
7.33016186832199E-04,0.000773198,0.000552868,4.64E-04,0.000245093
7.28202279097989E-04,0.00078661,0.000552034,4.44E-04,0.000243227
7.40386440520509E-04,0.000778678,0.000518134,4.42E-04,0.00024343
7.48894847037040E-04,0.000764146,0.000505333,4.56E-04,0.000235835
7.42305590151167E-04,0.000763134,0.000500587,4.66E-04,0.00023573
7.28748241293686E-04,0.000757385,0.000505421,4.49E-04,0.000235693
7.24087082799331E-04,0.000741103,0.000513656,4.41E-04,0.000231942
7.29749109613133E-04,0.000732173,0.000515944,4.53E-04,0.000242013
7.37976786015373E-04,0.000727495,0.000510362,4.66E-04,0.00023966
7.30158862176312E-04,0.000730463,0.00050747,4.55E-04,0.00022827
7.25529977121479E-04,0.00073914,0.000501555,4.47E-04,0.000230765
7.26495997000687E-04,0.000746269,0.000496447,4.42E-04,0.000234333
7.34488925453406E-04,0.000737682,0.000497316,4.41E-04,0.000228726
7.29711447369240E-04,0.000731605,0.000500347,4.46E-04,0.000224726
7.17361238387345E-04,0.000737374,0.000496886,4.49E-04,0.000226779
7.07734691220847E-04,0.000739181,0.000491194,4.39E-04,0.00022747
7.09476953736702E-04,0.000727751,0.000495524,4.39E-04,0.000224567
7.17503652420466E-04,0.000719787,0.000498023,4.42E-04,0.000220421
7.17932849015933E-04,0.000718452,0.000492168,4.35E-04,0.000221704
7.08797161671628E-04,0.000722459,0.000487749,4.35E-04,0.000223608
7.08429056676213E-04,0.000722019,0.000479901,4.59E-04,0.000223515
7.30984717297730E-04,0.000725554,0.00047514,4.33E-04,0.000227538
7.34440782059462E-04,0.000729845,0.000476246,4.18E-04,0.000219169
7.07605204600348E-04,0.00073386,0.00047941,4.31E-04,0.00021184
6.91766247689539E-04,0.000722834,0.000485882,4.36E-04,0.00021452
6.97867821707044E-04,0.00070476,0.000484166,4.24E-04,0.000219916
7.06416906204345E-04,0.000698201,0.00048203,4.21E-04,0.000217105
6.99470363152566E-04,0.000697523,0.000483295,4.27E-04,0.000213411
6.83710318903643E-04,0.000690568,0.000473027,4.26E-04,0.000213563
6.80589675762025E-04,0.000684677,0.000462543,4.25E-04,0.000211109
6.89362250417541E-04,0.000677805,0.000466213,4.25E-04,0.000211482
7.03153031846364E-04,0.00067637,0.00047524,4.15E-04,0.00020965
7.02633316468971E-04,0.000685869,0.000472662,4.09E-04,0.000208622
6.95773456157392E-04,0.000693279,0.000468343,4.13E-04,0.000206584
6.93384977361713E-04,0.000692362,0.000468274,4.15E-04,0.000207972
6.84034082827670E-04,0.000676763,0.000462785,4.09E-04,0.000206796
6.74310742137454E-04,0.000690428,0.000465714,4.20E-04,0.000205115
6.82646344597192E-04,0.000705074,0.000458962,4.34E-04,0.000207123
6.95057949775522E-04,0.000694955,0.000452128,4.22E-04,0.000204369
6.73162885799645E-04,0.000669546,0.000446655,4.09E-04,0.000205183
6.60168403417854E-04,0.00066371,0.000449996,4.02E-04,0.000203311
6.58016613977715E-04,0.000662074,0.000448946,3.99E-04,0.000196978
6.63253516691420E-04,0.000669902,0.000447212,4.04E-04,0.000199459
6.69065397477563E-04,0.000669246,0.000448946,4.08E-04,0.000202592
6.60572500895358E-04,0.000676804,0.000449424,4.07E-04,0.000199404
6.57795041532940E-04,0.000688947,0.000446292,4.18E-04,0.000199684
6.65793728765310E-04,0.000668575,0.000443126,4.15E-04,0.000203555
6.68549840387661E-04,0.000647587,0.000446994,3.99E-04,0.000198291
6.74268648140583E-04,0.000642796,0.000451351,3.97E-04,0.000197662
6.82333145280085E-04,0.000652339,0.00044864,4.01E-04,0.000198702
6.68914863179981E-04,0.000655741,0.000444998,4.00E-04,0.000193429
6.50715820606208E-04,0.000647892,0.000440269,3.94E-04,0.000192039
6.42473556751973E-04,0.000645348,0.00043263,3.98E-04,0.00019302
6.40393831763291E-04,0.000637655,0.000428637,4.06E-04,0.000191711
6.51518811570119E-04,0.00064102,0.000431063,4.02E-04,0.00019174
6.56783978930576E-04,0.000647623,0.000432889,3.95E-04,0.000191778
6.43716793490705E-04,0.00066424,0.000435568,3.92E-04,0.000191803
6.31797754847273E-04,0.000675356,0.000442975,3.92E-04,0.00019751
6.29917036340824E-04,0.000652344,0.000443539,3.92E-04,0.000196561
6.23528338539053E-04,0.000638643,0.000429424,3.91E-04,0.000190256
6.33027558509645E-04,0.0006397,0.000424968,3.92E-04,0.000187727
6.52311138884059E-04,0.000652187,0.000428812,3.94E-04,0.000181865
6.56814833707726E-04,0.000651116,0.000423075,3.95E-04,0.000180777
6.24981728769003E-04,0.000628504,0.00041688,3.92E-04,0.000186518
6.12480078955658E-04,0.000623559,0.000415111,3.91E-04,0.000187703
6.12029843173653E-04,0.000632566,0.000424076,4.00E-04,0.000183123
6.12787462366914E-04,0.00064366,0.000423121,3.95E-04,0.000184467
6.18125250013333E-04,0.000633981,0.000411602,3.91E-04,0.00018377
6.20227748339643E-04,0.000630929,0.000410585,3.87E-04,0.000181719
6.19099735815710E-04,0.000634849,0.000415908,3.86E-04,0.000181945
6.18044306243216E-04,0.000632171,0.000417713,3.84E-04,0.000178457
6.16036151055140E-04,0.000626894,0.000414438,3.79E-04,0.000177631
6.08660768162068E-04,0.000625097,0.000418202,3.79E-04,0.000180436
6.03981201479658E-04,0.000622738,0.000427156,3.77E-04,0.000178893
5.99199279965721E-04,0.000627985,0.000418802,3.75E-04,0.000174228
6.03991072359091E-04,0.00061978,0.000416023,3.73E-04,0.000176305
6.13591995568451E-04,0.000615296,0.000415397,3.73E-04,0.000175529
6.03948340013579E-04,0.000616023,0.000408726,3.71E-04,0.000175398
5.90537495127803E-04,0.00061086,0.000408647,3.72E-04,0.000174093
5.94188456056124E-04,0.000599585,0.000405393,3.71E-04,0.000171827
6.12068777062243E-04,0.000598178,0.000405773,3.68E-04,0.000172076
6.13548122814749E-04,0.000601095,0.000404624,3.68E-04,0.000175214
6.00667753332777E-04,0.000603174,0.000413312,3.65E-04,0.000169825
6.02416208129514E-04,0.00060321,0.000418894,3.63E-04,0.000173085
5.97391306899202E-04,0.000605225,0.000405178,3.69E-04,0.000180196
5.93030612666878E-04,0.000613424,0.000395756,3.71E-04,0.000171064
5.92322675131714E-04,0.000605142,0.000394581,3.79E-04,0.00016724
5.99374373384051E-04,0.000591993,0.000397378,3.75E-04,0.000166933
5.99253654739555E-04,0.00059024,0.000402548,3.61E-04,0.000167138
5.84725350619392E-04,0.000590328,0.000406626,3.52E-04,0.000167168
5.73683754307400E-04,0.000587869,0.00039844,3.53E-04,0.000167023
5.68442334666772E-04,0.000583649,0.000393896,3.59E-04,0.000165013
5.65446760750707E-04,0.000587318,0.00039337,3.55E-04,0.000164607
5.68580529760179E-04,0.000589539,0.000392643,3.46E-04,0.000160481
5.68732697052246E-04,0.000579344,0.000393849,3.44E-04,0.000158484
5.69929112544853E-04,0.000569726,0.000396669,3.49E-04,0.000161449
5.64879218826359E-04,0.000565001,0.000398782,3.49E-04,0.000166275
5.63585324272152E-04,0.000568773,0.000400689,3.45E-04,0.000166087
5.65897991355301E-04,0.000577845,0.000405046,3.42E-04,0.000164653
5.67655241231898E-04,0.000581345,0.000396958,3.49E-04,0.0001606
5.61476754912388E-04,0.000578449,0.000403632,3.51E-04,0.000159455
5.54252131474749E-04,0.00057133,0.000412536,3.35E-04,0.00016131
5.56563459147450E-04,0.000562899,0.000387956,3.34E-04,0.000156518
5.68407948400032E-04,0.000557021,0.000379831,3.41E-04,0.000152318
5.79716713791840E-04,0.000551543,0.000388864,3.47E-04,0.000154627
5.64475330208232E-04,0.000545917,0.000392893,3.49E-04,0.000155113
5.63492559131092E-04,0.000545844,0.000383022,3.43E-04,0.00015502
5.67060176015805E-04,0.000553346,0.000380412,3.46E-04,0.000156435
5.82214581907912E-04,0.000571373,0.000382576,3.48E-04,0.00015292
5.79838456241766E-04,0.000575875,0.000377171,3.28E-04,0.000150687
5.59980843133198E-04,0.000556801,0.000375242,3.25E-04,0.000152795
5.50407071792345E-04,0.000549648,0.000385373,3.31E-04,0.000152946
5.53763268665838E-04,0.000551903,0.000381466,3.34E-04,0.000150783
5.60527339701903E-04,0.000552141,0.000369988,3.24E-04,0.000149166
5.62734958749847E-04,0.000542924,0.00037131,3.24E-04,0.000146828
5.55750290878949E-04,0.00054013,0.000380661,3.29E-04,0.000145573
5.51700387454573E-04,0.000544408,0.000375879,3.23E-04,0.000147567
5.53379232128341E-04,0.000559867,0.000367543,3.18E-04,0.0001479
5.48974262881919E-04,0.000573361,0.000369035,3.23E-04,0.00014785
5.45223933372024E-04,0.000566477,0.000365039,3.26E-04,0.000149018
5.44508406774338E-04,0.000563632,0.000360949,3.20E-04,0.000146342
5.44548293112783E-04,0.000562992,0.000363467,3.16E-04,0.000144354
5.48040269805214E-04,0.000548849,0.000376011,3.25E-04,0.000145325
5.53014692024899E-04,0.00054065,0.000368829,3.31E-04,0.000143362
5.48547907763877E-04,0.000538253,0.000358218,3.23E-04,0.000142275
5.42079531369855E-04,0.000539057,0.000356927,3.18E-04,0.000145247
5.34723022702679E-04,0.000533757,0.00036258,3.18E-04,0.000146233
5.32824801026420E-04,0.000531011,0.000365533,3.18E-04,0.000144128
5.29430327179425E-04,0.000536037,0.000364141,3.17E-04,0.000141485
5.36857624733499E-04,0.000537886,0.000366228,3.09E-04,0.000141852
5.43435775927974E-04,0.000532832,0.000358993,3.00E-04,0.000144684
5.28200712481938E-04,0.000523904,0.000352406,2.99E-04,0.000141959
5.17387419427059E-04,0.000518617,0.00035593,3.06E-04,0.000140553
5.18027716865329E-04,0.000518083,0.000355571,3.08E-04,0.000141843
5.20849152674403E-04,0.000519896,0.000354471,3.09E-04,0.000138256
5.27646371107760E-04,0.000520105,0.000348521,3.15E-04,0.000138651
5.24196362963412E-04,0.000525271,0.000346701,3.15E-04,0.000135392
5.19379658269383E-04,0.000521514,0.00034672,3.02E-04,0.000132658
5.13966240732697E-04,0.000519475,0.000343275,2.97E-04,0.000135881
5.11776253384485E-04,0.000520993,0.000339635,2.97E-04,0.000137749
5.05642223704229E-04,0.000518666,0.000342199,2.96E-04,0.000135379
5.03164558285542E-04,0.000521171,0.000340503,2.96E-04,0.000134663
5.06465658458884E-04,0.000527598,0.000332659,2.97E-04,0.000132547
5.14489871345247E-04,0.000531911,0.0003308,2.93E-04,0.000129883
5.30878050842468E-04,0.000521396,0.000336543,2.91E-04,0.000130259
5.26921814299613E-04,0.000514993,0.000342004,2.97E-04,0.000130578
5.13150965302991E-04,0.000507684,0.000334786,2.95E-04,0.00012891
5.08440270332476E-04,0.000507186,0.00032753,2.93E-04,0.000129325
5.07943806902681E-04,0.00051266,0.000327404,2.96E-04,0.000129297
5.09463944156980E-04,0.000520523,0.000332246,2.99E-04,0.00012849
5.08411999974958E-04,0.000518338,0.000344535,2.98E-04,0.00012942
5.05526176525355E-04,0.000517496,0.000352357,2.96E-04,0.000132877
5.01142748942601E-04,0.000512555,0.000336232,2.89E-04,0.000128966
4.95908595055097E-04,0.00051436,0.00032576,2.83E-04,0.000125728
4.93301068837263E-04,0.000516949,0.000322962,2.82E-04,0.000122586
4.87663886524565E-04,0.000506615,0.000322918,2.83E-04,0.000124345
4.90866072067944E-04,0.000495002,0.000329503,2.80E-04,0.000127245
4.91454508180023E-04,0.000491004,0.00033179,2.89E-04,0.000123205
4.94896677906286E-04,0.000496958,0.000325837,2.90E-04,0.000121285
4.96620467154184E-04,0.000505566,0.000323462,2.82E-04,0.00012321
5.05110883718908E-04,0.00050009,0.000331749,2.76E-04,0.000122749
5.10943692183447E-04,0.000494265,0.000333233,2.79E-04,0.00012185
4.90629964417582E-04,0.000486835,0.000324856,2.78E-04,0.000123404
4.75751470352351E-04,0.00048942,0.000321665,2.79E-04,0.000125429
4.73312642445286E-04,0.000488429,0.000328126,2.73E-04,0.000123384
4.80132976392964E-04,0.000491143,0.000333327,2.68E-04,0.000119642
4.91253452947217E-04,0.000489405,0.000329141,2.72E-04,0.000118314
4.87525899529591E-04,0.000487635,0.000328002,2.75E-04,0.000119415
4.83602782744779E-04,0.000490321,0.000324822,2.71E-04,0.000120164
4.94813129595425E-04,0.000484363,0.000322604,2.67E-04,0.000119178
4.99307601721446E-04,0.000474935,0.000320399,2.73E-04,0.000118838
4.84046158806052E-04,0.000475036,0.000322192,2.74E-04,0.000118294
4.80027237970939E-04,0.000477286,0.000316716,2.71E-04,0.000117623
4.85746869552807E-04,0.000478563,0.000310525,2.65E-04,0.000119357
4.80356006341207E-04,0.000473111,0.000312767,2.61E-04,0.000117838
4.70390756003760E-04,0.000473263,0.000311179,2.61E-04,0.000117465
4.73470572498791E-04,0.000486486,0.000304444,2.64E-04,0.000119778
4.70673546398555E-04,0.000495862,0.000303043,2.66E-04,0.000117032
4.69969624603376E-04,0.000487723,0.000308833,2.67E-04,0.000113805
4.66794521460260E-04,0.0004757,0.000316256,2.67E-04,0.000116078
4.69590935510858E-04,0.000463938,0.000314461,2.62E-04,0.000113945
4.73422423688036E-04,0.000459876,0.000313937,2.60E-04,0.000113807
4.65116924149591E-04,0.000464106,0.000318188,2.65E-04,0.000114556
4.60600345907843E-04,0.00047946,0.000308501,2.59E-04,0.000113695
4.59674702987721E-04,0.000478989,0.000298373,2.55E-04,0.000112659
4.58377033066694E-04,0.000464561,0.000296933,2.58E-04,0.000113359
4.58443516705609E-04,0.000458332,0.000303112,2.56E-04,0.000112957
4.59214436306349E-04,0.000466149,0.000304375,2.52E-04,0.000111324
4.65990178102574E-04,0.00047243,0.0003022,2.53E-04,0.000111626
4.66055373690254E-04,0.000461084,0.000299385,2.55E-04,0.000110895
4.56805992921068E-04,0.000454672,0.000300701,2.50E-04,0.000111949
4.51746171604626E-04,0.000463392,0.000298579,2.53E-04,0.000111081
4.54811598821679E-04,0.000481212,0.000294004,2.51E-04,0.000108181
4.63052415992030E-04,0.000466668,0.000295426,2.48E-04,0.000108834
4.54078206883922E-04,0.000448503,0.000298959,2.49E-04,0.000109969
4.48185360405446E-04,0.000449725,0.000298306,2.47E-04,0.00010983
4.46005621621831E-04,0.000454016,0.000295473,2.45E-04,0.000109422
4.45341556096605E-04,0.000453679,0.000293984,2.45E-04,0.00010707
4.42226331705331E-04,0.000448969,0.00029695,2.42E-04,0.00010355
4.39496325327517E-04,0.000444518,0.000300011,2.41E-04,0.000105003
4.40238962365310E-04,0.000443585,0.000295193,2.41E-04,0.00010677
4.40840199704337E-04,0.00044349,0.000292093,2.39E-04,0.000105807
4.38792987309769E-04,0.000444063,0.000293649,2.42E-04,0.000105989
4.38565333872208E-04,0.000448528,0.000295268,2.45E-04,0.000104529
4.37316715387291E-04,0.000453885,0.000290988,2.44E-04,0.000102043
4.41393435618039E-04,0.000447696,0.000283072,2.35E-04,0.000100548
4.43367976603242E-04,0.000434836,0.000282564,2.36E-04,0.000100398
4.35485713114349E-04,0.000437942,0.000286264,2.42E-04,0.000101025
4.32449233763109E-04,0.000445914,0.000281227,2.47E-04,0.000102406
4.40968404365550E-04,0.00044897,0.000277141,2.37E-04,0.000102237
4.41411524043692E-04,0.000443711,0.000279044,2.36E-04,0.000103881
4.33875223757150E-04,0.000434484,0.000285727,2.37E-04,0.000100376
4.24561034889729E-04,0.00043105,0.000283578,2.34E-04,9.73E-05
4.21767434395782E-04,0.000433076,0.000283883,2.38E-04,9.87E-05
4.21828182847299E-04,0.000436225,0.000289573,2.37E-04,9.77E-05
4.22491016179288E-04,0.000441857,0.000281713,2.29E-04,9.62E-05
4.31144272860415E-04,0.000432293,0.000270678,2.33E-04,9.68E-05
4.40470163453327E-04,0.000420684,0.00026763,2.37E-04,9.64E-05
4.26340674601838E-04,0.000419119,0.000268789,2.30E-04,9.51E-05
4.13904464962009E-04,0.000423587,0.000269195,2.25E-04,9.51E-05
4.10298370853862E-04,0.000426898,0.000269316,2.27E-04,9.39E-05
4.12278281450585E-04,0.00042254,0.000274531,2.29E-04,9.19E-05
4.14073711707973E-04,0.00041655,0.000273982,2.27E-04,9.15E-05
4.10137196239745E-04,0.000416822,0.000269202,2.25E-04,9.05E-05
4.09758568223568E-04,0.000419071,0.000266795,2.22E-04,9.35E-05
4.08155538598827E-04,0.000413709,0.000268493,2.21E-04,9.25E-05
4.07784797146872E-04,0.000407411,0.000262958,2.22E-04,8.85E-05
4.10787677187634E-04,0.000409827,0.000256622,2.22E-04,8.82E-05
4.24561644980011E-04,0.0004154,0.000260769,2.21E-04,9.10E-05
4.31800482178474E-04,0.000413122,0.000268092,2.16E-04,9.22E-05
4.15656143014035E-04,0.000405664,0.00026151,2.20E-04,8.95E-05
4.03849878157329E-04,0.000404544,0.000253599,2.24E-04,8.91E-05
4.05320339473252E-04,0.000406448,0.000256274,2.14E-04,8.89E-05
4.15493748533994E-04,0.000407309,0.000262621,2.12E-04,8.79E-05
4.21399442709930E-04,0.000403137,0.000259488,2.18E-04,8.87E-05
4.03552692058278E-04,0.000406178,0.000256467,2.18E-04,8.68E-05
4.00882304567945E-04,0.000416706,0.00025424,2.11E-04,8.69E-05
4.12150967968480E-04,0.000422052,0.000255734,2.12E-04,8.69E-05
4.11232192914559E-04,0.000412097,0.000255687,2.19E-04,8.59E-05
3.97703739073818E-04,0.000407727,0.000252088,2.21E-04,8.52E-05
3.91570349207384E-04,0.000413838,0.00025577,2.16E-04,8.47E-05
3.92333149440606E-04,0.00041026,0.000259753,2.10E-04,8.71E-05
3.85540972953634E-04,0.000398997,0.000257332,2.10E-04,8.93E-05
3.82907774282475E-04,0.000392428,0.00025025,2.12E-04,8.43E-05
3.80954919770794E-04,0.00039269,0.000247222,2.06E-04,8.30E-05
3.83859475227142E-04,0.000395794,0.000245995,2.05E-04,8.27E-05
3.94693611044244E-04,0.000404702,0.000246707,2.07E-04,8.24E-05
3.99884151582830E-04,0.00040325,0.000249816,2.06E-04,8.05E-05
3.89522466769929E-04,0.000387825,0.000251786,2.02E-04,8.16E-05
3.84896738250293E-04,0.000381156,0.000247507,2.04E-04,8.24E-05
3.82845270750213E-04,0.000378887,0.000244695,2.01E-04,8.30E-05
3.76871204012974E-04,0.000380643,0.000251219,2.03E-04,8.36E-05
3.74950210339202E-04,0.00038181,0.000249699,2.10E-04,8.26E-05
3.71096455922618E-04,0.000382004,0.00024426,2.05E-04,8.11E-05
3.71726600452926E-04,0.000380927,0.000246965,2.00E-04,8.11E-05
3.74426529829941E-04,0.00037759,0.000246537,2.01E-04,8.08E-05
3.72826491504052E-04,0.000374946,0.000241587,1.99E-04,7.84E-05
3.67198003376059E-04,0.000370381,0.000241896,1.95E-04,7.87E-05
3.66206107668754E-04,0.00036458,0.000238027,1.95E-04,7.91E-05
3.68107831673778E-04,0.000361926,0.000231402,1.94E-04,7.87E-05
3.71172410593779E-04,0.000362561,0.000231552,1.97E-04,7.78E-05
3.69929251369806E-04,0.000370957,0.000239708,1.99E-04,7.79E-05
3.72194386799176E-04,0.000380783,0.000244768,1.94E-04,7.76E-05
3.74745441365959E-04,0.000377841,0.000232081,1.89E-04,7.99E-05
3.72815800759535E-04,0.000373463,0.000227649,1.89E-04,7.95E-05
3.72362296797424E-04,0.000372148,0.000228803,1.92E-04,7.70E-05
3.68979305705361E-04,0.000365792,0.000231986,1.92E-04,7.63E-05
3.63069279490337E-04,0.000361063,0.000232055,1.92E-04,7.40E-05
3.60676521006989E-04,0.000359917,0.000231302,1.96E-04,7.60E-05
3.59676169186997E-04,0.000360155,0.000225797,1.90E-04,7.81E-05
3.59065570650224E-04,0.000360422,0.000220686,1.86E-04,7.64E-05
3.56176205675048E-04,0.00036068,0.000220147,1.89E-04,7.50E-05
3.55612107421694E-04,0.000357891,0.000222247,1.92E-04,7.60E-05
3.55636566913834E-04,0.000355878,0.000223107,1.86E-04,7.45E-05
3.56469696863131E-04,0.000357307,0.000224594,1.82E-04,7.41E-05
3.53037099687701E-04,0.000361508,0.00022055,1.81E-04,7.42E-05
3.52009320757150E-04,0.000362056,0.000219421,1.79E-04,7.27E-05
3.50208970786620E-04,0.000367736,0.000225132,1.80E-04,7.17E-05
3.51463153128225E-04,0.000366388,0.000227109,1.85E-04,7.18E-05
3.56348210649178E-04,0.00036081,0.000220758,1.82E-04,7.20E-05
3.60978694042332E-04,0.000353663,0.000220203,1.80E-04,7.14E-05
3.51969130494108E-04,0.000350088,0.000221437,1.77E-04,7.13E-05
3.42065581913960E-04,0.000350563,0.000218883,1.74E-04,7.12E-05
3.39259401365567E-04,0.000351104,0.000218537,1.76E-04,7.04E-05
3.41737851157507E-04,0.000352551,0.000216025,1.80E-04,7.08E-05
3.44729729058925E-04,0.000351656,0.000213927,1.77E-04,7.08E-05
3.48779375245251E-04,0.000346385,0.000214733,1.75E-04,7.22E-05
3.47951453965109E-04,0.000344562,0.000215446,1.76E-04,7.06E-05
3.51931218751293E-04,0.000339462,0.000211233,1.72E-04,6.87E-05
3.56284960678308E-04,0.00033913,0.000207637,1.67E-04,6.94E-05
3.43842189692319E-04,0.000337456,0.000207093,1.69E-04,6.87E-05
3.28588490996008E-04,0.000336808,0.00020837,1.73E-04,6.85E-05
3.25862961171087E-04,0.000333619,0.000208435,1.74E-04,6.85E-05
3.26584898259560E-04,0.000337015,0.000205435,1.73E-04,6.80E-05
3.27379244148235E-04,0.000355267,0.000208583,1.71E-04,6.71E-05
3.33515366326652E-04,0.000352029,0.000217469,1.67E-04,6.67E-05
3.41746825261776E-04,0.000332617,0.000222655,1.71E-04,6.64E-05
3.37488336606638E-04,0.000329345,0.000211682,1.76E-04,6.64E-05
3.32009044150154E-04,0.000326631,0.000209012,1.70E-04,6.55E-05
3.29459848482215E-04,0.000326732,0.000208654,1.69E-04,6.56E-05
3.26708248312175E-04,0.000330452,0.000206926,1.68E-04,6.72E-05
3.26117632276306E-04,0.000330513,0.000203826,1.64E-04,6.60E-05
3.27830170592294E-04,0.000325739,0.000201357,1.64E-04,6.31E-05
3.24619823820478E-04,0.000325786,0.00020133,1.67E-04,6.37E-05
3.19661299551416E-04,0.000326885,0.000200637,1.67E-04,6.36E-05
3.18497429947353E-04,0.000328641,0.000201506,1.65E-04,6.43E-05
3.16976571659822E-04,0.000332742,0.000199615,1.63E-04,6.48E-05
3.21186785593297E-04,0.000327245,0.000195563,1.60E-04,6.20E-05
3.21164049283543E-04,0.000318486,0.000195249,1.58E-04,6.16E-05
3.14724271211659E-04,0.000313414,0.000199715,1.59E-04,6.35E-05
3.13293666473736E-04,0.000311018,0.000203117,1.64E-04,6.32E-05
3.12594029156622E-04,0.000309624,0.000198308,1.64E-04,6.29E-05
3.09577610434993E-04,0.000308955,0.000198578,1.66E-04,6.33E-05
3.08527285604085E-04,0.000307061,0.000201567,1.68E-04,6.12E-05
3.10856928577012E-04,0.000308043,0.000197019,1.64E-04,6.01E-05
3.13200408009596E-04,0.000310927,0.000190934,1.61E-04,6.03E-05
3.11701671190947E-04,0.000310934,0.000193158,1.58E-04,6.06E-05
3.09696324995627E-04,0.000305672,0.000194493,1.57E-04,5.99E-05
3.09520387924745E-04,0.000306466,0.000193844,1.62E-04,5.93E-05
3.08998753046391E-04,0.000310548,0.000191566,1.58E-04,5.94E-05
3.04495530014687E-04,0.00031692,0.000194095,1.54E-04,6.03E-05
3.07429316148927E-04,0.00031386,0.00019081,1.59E-04,6.03E-05
3.16168468669522E-04,0.000304948,0.000187333,1.61E-04,5.84E-05
3.08787830985694E-04,0.000302226,0.000187934,1.56E-04,5.88E-05
2.97421786255882E-04,0.000304883,0.000184985,1.56E-04,5.80E-05
2.93087956894618E-04,0.000309407,0.000181557,1.51E-04,5.79E-05
2.90859701122883E-04,0.00030981,0.000183309,1.52E-04,5.82E-05
2.89720739568588E-04,0.000302667,0.00018909,1.51E-04,5.77E-05
2.89705094035720E-04,0.000298592,0.000189884,1.49E-04,5.73E-05
2.84604350594285E-04,0.000297037,0.000183556,1.48E-04,5.62E-05
2.82465930799451E-04,0.000295834,0.000184488,1.52E-04,5.58E-05
2.83019120324261E-04,0.000294566,0.000186365,1.54E-04,5.69E-05
2.84725625819763E-04,0.00029194,0.000181628,1.47E-04,5.54E-05
2.87712515301515E-04,0.000295472,0.000179634,1.45E-04,5.39E-05
2.86723923935882E-04,0.000292101,0.000183981,1.45E-04,5.38E-05
2.81560724475730E-04,0.000284626,0.000185427,1.45E-04,5.59E-05
2.79846508486063E-04,0.000283623,0.000180142,1.43E-04,5.68E-05
2.81597173827721E-04,0.000287098,0.000176132,1.45E-04,5.57E-05
2.79883087833316E-04,0.000295357,0.000178467,1.46E-04,5.50E-05
2.76931559200772E-04,0.000291787,0.00018055,1.45E-04,5.41E-05
2.80272597990568E-04,0.000281849,0.000179094,1.45E-04,5.32E-05
2.83913000118762E-04,0.000278511,0.000182337,1.46E-04,5.23E-05
2.80098716904342E-04,0.000277199,0.00018087,1.45E-04,5.23E-05
2.74411196530775E-04,0.000278241,0.000177362,1.44E-04,5.29E-05
2.73135629535333E-04,0.000282014,0.000176979,1.46E-04,5.16E-05
2.79777157607984E-04,0.000286269,0.000177936,1.45E-04,5.14E-05
2.87049077574121E-04,0.000276403,0.000177233,1.44E-04,5.24E-05
2.84273248600236E-04,0.000270005,0.000180521,1.45E-04,5.25E-05
2.75769600061716E-04,0.000269153,0.000180663,1.42E-04,5.12E-05
2.71972871675464E-04,0.00027218,0.000175469,1.41E-04,5.01E-05
2.69435689735638E-04,0.000278836,0.000175403,1.40E-04,4.96E-05
2.73227361270626E-04,0.000274349,0.000177715,1.36E-04,5.07E-05
2.74370864177804E-04,0.00026853,0.000175296,1.37E-04,5.05E-05
2.69959357435572E-04,0.000271308,0.000170068,1.40E-04,4.97E-05
2.68692699494635E-04,0.00028267,0.000169411,1.39E-04,5.01E-05
2.68829117452393E-04,0.000277576,0.000176126,1.37E-04,4.93E-05
2.66554875510717E-04,0.00027221,0.000176356,1.38E-04,4.92E-05
2.61564217210093E-04,0.000271375,0.000168638,1.40E-04,5.05E-05
2.58676040607120E-04,0.00026678,0.000165928,1.37E-04,5.03E-05
2.66324640162208E-04,0.000264003,0.000168276,1.35E-04,4.83E-05
2.69924465173511E-04,0.000263799,0.000171029,1.33E-04,4.83E-05
2.61830195217875E-04,0.000266145,0.00017155,1.31E-04,4.84E-05
2.58728961767007E-04,0.000264436,0.000170389,1.32E-04,4.75E-05
2.61363137160198E-04,0.000264146,0.000165436,1.33E-04,4.72E-05
2.59110969806021E-04,0.000262348,0.000161375,1.33E-04,4.80E-05
2.56928856033090E-04,0.000259962,0.000160353,1.32E-04,4.78E-05
2.56955896813356E-04,0.000257964,0.000165454,1.33E-04,4.65E-05
2.58736048126380E-04,0.000261022,0.000173051,1.31E-04,4.60E-05
2.54307665374288E-04,0.000265288,0.000164697,1.30E-04,4.56E-05
2.51030807387867E-04,0.000257189,0.000158833,1.32E-04,4.58E-05
2.50726183843397E-04,0.000251164,0.000159896,1.32E-04,4.61E-05
2.59180010900082E-04,0.000251188,0.000162551,1.28E-04,4.65E-05
2.61952400098761E-04,0.000256309,0.000161246,1.29E-04,4.62E-05
2.52098459635557E-04,0.000255076,0.00016114,1.27E-04,4.49E-05
2.50307274535635E-04,0.000251507,0.000163088,1.26E-04,4.53E-05
2.57458348488661E-04,0.000250526,0.000160949,1.30E-04,4.59E-05
2.54832468928531E-04,0.000252742,0.000157873,1.29E-04,4.54E-05
2.49262122140517E-04,0.000250349,0.000158138,1.24E-04,4.54E-05
2.51540203722858E-04,0.000246789,0.000162493,1.24E-04,4.45E-05
2.53898999857128E-04,0.000246079,0.000161177,1.23E-04,4.36E-05
2.50253797975966E-04,0.000248283,0.000159644,1.22E-04,4.45E-05
2.45099119695834E-04,0.000251497,0.000162114,1.20E-04,4.50E-05
2.41620932119651E-04,0.00024962,0.000159737,1.20E-04,4.34E-05
2.40810385287660E-04,0.000247978,0.000153911,1.19E-04,4.40E-05
2.41521093814574E-04,0.000246852,0.00015111,1.18E-04,4.53E-05
2.41364210061001E-04,0.000246629,0.000151991,1.19E-04,4.35E-05
2.42957382879327E-04,0.000244674,0.00015411,1.21E-04,4.30E-05
2.48669846355459E-04,0.000244026,0.000155821,1.20E-04,4.38E-05
2.46501440700727E-04,0.000249981,0.000155761,1.18E-04,4.31E-05
2.37473156949050E-04,0.000248009,0.000155898,1.16E-04,4.19E-05
2.33976798184874E-04,0.000241042,0.000158482,1.14E-04,4.20E-05
2.33126209261357E-04,0.000238311,0.000158406,1.16E-04,4.23E-05
2.34618966252709E-04,0.000239789,0.000156623,1.17E-04,4.24E-05
2.37494567099211E-04,0.000239921,0.000154296,1.14E-04,4.14E-05
2.36671796595827E-04,0.000238165,0.000153977,1.14E-04,4.12E-05
2.35513401512599E-04,0.000234902,0.000158273,1.17E-04,4.16E-05
2.36921263644353E-04,0.000233709,0.000161682,1.13E-04,4.19E-05
2.37483207854163E-04,0.000235411,0.000156475,1.13E-04,4.14E-05
2.33524000711582E-04,0.000238321,0.000151931,1.15E-04,4.17E-05
2.29679182619389E-04,0.00023611,0.000149644,1.13E-04,4.13E-05
2.30892233164357E-04,0.000235631,0.000147202,1.11E-04,4.17E-05
2.35136295018049E-04,0.000237173,0.000147908,1.12E-04,4.22E-05
2.41827603216212E-04,0.000238234,0.000155078,1.12E-04,4.18E-05
2.36397486438697E-04,0.000236305,0.000152633,1.12E-04,4.08E-05
2.31060933994644E-04,0.000234677,0.000145444,1.15E-04,4.02E-05
2.30164229989771E-04,0.00023382,0.000145742,1.12E-04,4.01E-05
2.28047129086297E-04,0.00023335,0.000148553,1.11E-04,3.97E-05
2.25753319561651E-04,0.00023431,0.000145694,1.10E-04,3.96E-05
2.30594647800528E-04,0.000234448,0.000141773,1.13E-04,3.93E-05
2.36574400894078E-04,0.000230525,0.000141378,1.18E-04,3.90E-05
2.33968236121447E-04,0.000227832,0.000142687,1.10E-04,3.99E-05
2.30601818843622E-04,0.000231623,0.000143805,1.06E-04,3.94E-05
2.26692901387544E-04,0.000236718,0.000144459,1.07E-04,3.89E-05
2.24075942788492E-04,0.000227477,0.000143429,1.07E-04,3.87E-05
2.30217789645505E-04,0.00022114,0.000144094,1.05E-04,3.87E-05
2.28033540494640E-04,0.000226979,0.00014493,1.03E-04,3.92E-05
2.21622009955908E-04,0.000238712,0.00014098,1.04E-04,3.95E-05
2.19234559064820E-04,0.000229289,0.000135405,1.06E-04,3.96E-05
2.22046719265882E-04,0.000222567,0.000133685,1.08E-04,3.82E-05
2.20669941789748E-04,0.000222895,0.000133495,1.08E-04,3.75E-05
2.16912831550026E-04,0.000224248,0.000135488,1.03E-04,3.83E-05
2.15194948800552E-04,0.000227512,0.000136586,1.02E-04,3.81E-05
2.14191558194106E-04,0.000224695,0.000133184,1.04E-04,3.76E-05
2.16635031878732E-04,0.000220105,0.00013135,1.06E-04,3.80E-05
2.21742877800029E-04,0.000218352,0.000135365,1.06E-04,3.79E-05
2.21418610659402E-04,0.000216344,0.000136447,1.04E-04,3.76E-05
2.15761760179762E-04,0.000219787,0.000130939,1.02E-04,3.72E-05
2.13557738620773E-04,0.000220215,0.000130175,1.02E-04,3.59E-05
2.12370665606834E-04,0.000214704,0.000131186,1.03E-04,3.59E-05
2.12815408461995E-04,0.000212908,0.000131015,1.02E-04,3.68E-05
2.14031590595997E-04,0.000217026,0.000130765,1.00E-04,3.64E-05
2.13909054519583E-04,0.000220307,0.000130753,1.01E-04,3.64E-05
2.11071799290047E-04,0.000211858,0.000132095,1.03E-04,3.61E-05
2.09898576686368E-04,0.000206463,0.000133368,1.01E-04,3.55E-05
2.13483285550291E-04,0.000205134,0.000130557,1.01E-04,3.52E-05
2.15256987943062E-04,0.000206901,0.000126132,1.02E-04,3.49E-05
2.06782778601356E-04,0.000213648,0.00012529,9.90E-05,3.53E-05
2.00290773318660E-04,0.000217612,0.000127477,9.92E-05,3.52E-05
1.99568554658558E-04,0.00020995,0.000129423,1.01E-04,3.48E-05
2.01892155240444E-04,0.000206499,0.000126834,1.02E-04,3.51E-05
2.03907287865931E-04,0.000204492,0.000123816,1.02E-04,3.51E-05
2.04882602171932E-04,0.000201703,0.00012268,9.98E-05,3.37E-05
1.99763554763675E-04,0.000200701,0.000123387,9.78E-05,3.32E-05
1.98123945055544E-04,0.000200072,0.000124973,9.75E-05,3.35E-05
1.98075953662563E-04,0.00019961,0.000123167,9.85E-05,3.34E-05
1.99269928296519E-04,0.000198974,0.000121643,9.84E-05,3.35E-05
1.99216433063803E-04,0.000195642,0.000120096,9.75E-05,3.33E-05
1.97043808256494E-04,0.000193953,0.000119955,9.46E-05,3.34E-05
1.99027972644128E-04,0.000193043,0.00012129,9.35E-05,3.41E-05
2.01304043239866E-04,0.000193964,0.000122519,9.43E-05,3.43E-05
1.95090809541138E-04,0.000196072,0.000123194,9.58E-05,3.35E-05
1.91051691861325E-04,0.000195031,0.000123841,9.48E-05,3.21E-05
1.90017965918287E-04,0.000192738,0.000125678,9.75E-05,3.14E-05
1.90171724986628E-04,0.00019048,0.00012295,9.56E-05,3.16E-05
1.88236050864735E-04,0.000191691,0.000119941,9.26E-05,3.28E-05
1.86149391547650E-04,0.000193122,0.000121753,9.41E-05,3.30E-05
1.84703831196244E-04,0.000194421,0.000120439,9.36E-05,3.19E-05
1.86629522619995E-04,0.000189108,0.000116375,9.19E-05,3.19E-05
1.87622553997507E-04,0.000186164,0.000114921,9.22E-05,3.19E-05
1.85445150019525E-04,0.000186404,0.000116101,9.46E-05,3.19E-05
1.86662203635704E-04,0.000186158,0.000116911,9.46E-05,3.12E-05
1.91808004153647E-04,0.000186243,0.000115206,9.12E-05,3.06E-05
1.86818205150940E-04,0.000187848,0.000113575,9.17E-05,3.06E-05
1.81165702265378E-04,0.000189727,0.000113912,9.08E-05,3.05E-05
1.79150536825275E-04,0.000186031,0.000113826,9.02E-05,3.00E-05
1.79169143024100E-04,0.000183664,0.000115108,9.08E-05,3.05E-05
1.81704298744526E-04,0.000185415,0.000116309,9.00E-05,3.09E-05
1.86195124400220E-04,0.000187516,0.000114339,8.92E-05,2.95E-05
1.90625897481471E-04,0.000184623,0.000114913,8.97E-05,2.92E-05
1.86779496015182E-04,0.000184211,0.000115179,8.93E-05,2.93E-05
1.78091266011585E-04,0.000189848,0.000116676,8.82E-05,2.94E-05
1.73750851316297E-04,0.000186673,0.00011537,8.93E-05,2.97E-05
1.73354842011096E-04,0.000180501,0.000111594,9.12E-05,2.90E-05
1.75865955595160E-04,0.000184252,0.00011167,9.09E-05,2.90E-05
1.75929466331469E-04,0.000183983,0.000114113,9.31E-05,2.83E-05
1.73042176610505E-04,0.0001763,0.000116592,9.10E-05,2.78E-05
1.72386967385109E-04,0.000174304,0.00011523,8.67E-05,2.88E-05
1.74414169285707E-04,0.000177172,0.000112053,8.66E-05,2.87E-05
1.73227571129640E-04,0.000177966,0.000110451,8.80E-05,2.77E-05
1.71744539643233E-04,0.000174875,0.000109637,8.65E-05,2.80E-05
1.69905486629690E-04,0.000174107,0.000111291,8.67E-05,2.83E-05
1.68470437533261E-04,0.000176593,0.000111863,8.67E-05,2.83E-05
1.69923907210683E-04,0.000175946,0.000110288,8.52E-05,2.86E-05
1.72640116490401E-04,0.000172036,0.000109806,8.44E-05,2.80E-05
1.73559432550933E-04,0.000171123,0.000110306,8.56E-05,2.73E-05
1.74590736736394E-04,0.000170551,0.000110903,8.52E-05,2.70E-05
1.71151049384936E-04,0.000170392,0.000110444,8.80E-05,2.66E-05
1.68530779016191E-04,0.000168654,0.000107268,8.65E-05,2.68E-05
1.68675274467256E-04,0.000168606,0.000106063,8.34E-05,2.69E-05
1.69642340602788E-04,0.00016781,0.000107092,8.43E-05,2.62E-05
1.70441571371758E-04,0.000165788,0.000106468,8.34E-05,2.58E-05
1.70189476125844E-04,0.000163573,0.000106243,8.21E-05,2.57E-05
1.69509348336059E-04,0.000164824,0.000106027,8.13E-05,2.60E-05
1.64766665867476E-04,0.00016665,0.000106143,8.19E-05,2.60E-05
1.61145988703977E-04,0.000168033,0.000107717,8.04E-05,2.61E-05
1.61032355390996E-04,0.000170732,0.000109163,8.14E-05,2.61E-05
1.64848732076982E-04,0.000170932,0.000108759,8.27E-05,2.57E-05
1.65781965958556E-04,0.000165907,0.000109455,8.23E-05,2.52E-05
1.60173251713126E-04,0.000160899,0.000107081,8.20E-05,2.57E-05
1.57349758925003E-04,0.000158938,0.000103234,8.02E-05,2.63E-05
1.56538721350411E-04,0.000158613,0.000101486,7.74E-05,2.54E-05
1.57014391536030E-04,0.000160204,0.000100705,7.71E-05,2.51E-05
1.58966745262234E-04,0.000161865,0.000102878,7.89E-05,2.53E-05
1.58568554403584E-04,0.000162256,0.000104943,7.79E-05,2.43E-05
1.57715124064196E-04,0.000160319,0.000102165,7.89E-05,2.40E-05
1.58170436105221E-04,0.000158882,0.000100573,8.10E-05,2.44E-05
1.60902808135155E-04,0.0001602,0.000100598,7.91E-05,2.41E-05
1.60969476933502E-04,0.000160109,0.0001024,7.76E-05,2.42E-05
1.57702704647542E-04,0.000159751,0.000102798,7.64E-05,2.44E-05
1.57572389822264E-04,0.00015904,0.000100392,7.65E-05,2.41E-05
1.57274416672330E-04,0.000160557,9.82E-05,7.73E-05,2.39E-05
1.57096584937389E-04,0.000159945,9.97E-05,7.63E-05,2.40E-05
1.58694011072526E-04,0.000156954,0.000104141,7.48E-05,2.46E-05
1.60480446928026E-04,0.000157366,0.000103855,7.49E-05,2.43E-05
1.56892194870717E-04,0.000158623,1.00E-04,7.67E-05,2.32E-05
1.54244749891077E-04,0.000155357,9.89E-05,7.45E-05,2.33E-05
1.54584010494145E-04,0.000152847,9.90E-05,7.36E-05,2.31E-05
1.56276241287268E-04,0.00015259,9.85E-05,7.44E-05,2.30E-05
1.54092804745732E-04,0.000154898,9.67E-05,7.41E-05,2.30E-05
1.51107453833726E-04,0.000155237,9.67E-05,7.40E-05,2.25E-05
1.51653803085756E-04,0.000153585,9.97E-05,7.48E-05,2.27E-05
1.56760011224055E-04,0.000152579,0.000101592,7.38E-05,2.29E-05
1.54540145937074E-04,0.00015141,9.72E-05,7.27E-05,2.25E-05
1.49586963953896E-04,0.000150429,9.51E-05,7.30E-05,2.22E-05
1.46573985706740E-04,0.000149815,9.51E-05,7.17E-05,2.24E-05
1.47510813696039E-04,0.000150287,9.52E-05,7.10E-05,2.20E-05
1.49460395546664E-04,0.000155454,9.50E-05,7.14E-05,2.17E-05
1.54863500620177E-04,0.000156311,9.40E-05,7.08E-05,2.19E-05
1.55280864755956E-04,0.000152044,9.34E-05,6.98E-05,2.16E-05
1.53687381947123E-04,0.000156364,9.28E-05,6.95E-05,2.17E-05
1.54421799860593E-04,0.000155587,9.23E-05,6.87E-05,2.17E-05
1.49486989036451E-04,0.000149531,9.10E-05,6.90E-05,2.10E-05
1.45173761191824E-04,0.000151344,9.04E-05,6.97E-05,2.17E-05
1.43851264867020E-04,0.000153726,9.06E-05,6.87E-05,2.18E-05
1.43387989266601E-04,0.000148382,9.08E-05,6.79E-05,2.11E-05
1.42700406680156E-04,0.000146209,9.09E-05,7.03E-05,2.10E-05
1.41463010319817E-04,0.000149697,9.03E-05,7.15E-05,2.11E-05
1.40896361954913E-04,0.000152845,8.89E-05,6.95E-05,2.12E-05
1.41154111595308E-04,0.00014673,8.84E-05,6.77E-05,2.11E-05
1.42608458361737E-04,0.000143072,8.94E-05,6.74E-05,2.03E-05
1.43325156285154E-04,0.000143884,9.14E-05,6.62E-05,2.00E-05
1.41961981278545E-04,0.000144733,9.12E-05,6.67E-05,2.01E-05
1.41988687113356E-04,0.00014241,8.69E-05,6.76E-05,2.00E-05
1.45836870775527E-04,0.000140293,8.56E-05,6.76E-05,2.01E-05
1.46419767243387E-04,0.000142275,8.89E-05,6.64E-05,2.04E-05
1.41143817572326E-04,0.000148241,9.04E-05,6.65E-05,1.98E-05
1.38589213267612E-04,0.000146731,8.81E-05,6.61E-05,1.97E-05
1.40430702672966E-04,0.000141294,8.64E-05,6.68E-05,2.00E-05
1.42930268953507E-04,0.000139435,8.65E-05,6.73E-05,1.99E-05
1.39872483875285E-04,0.000140559,8.68E-05,6.57E-05,2.00E-05
1.37710139375221E-04,0.000143959,8.73E-05,6.34E-05,1.98E-05
1.37701397357077E-04,0.000144001,8.76E-05,6.36E-05,1.97E-05
1.38989437246228E-04,0.000140999,8.85E-05,6.47E-05,2.00E-05
1.37776861281042E-04,0.000138577,8.59E-05,6.38E-05,1.95E-05
1.36673937908119E-04,0.000137619,8.34E-05,6.36E-05,1.94E-05
1.39478767086983E-04,0.000136338,8.24E-05,6.36E-05,1.89E-05
1.39358817650922E-04,0.000136959,8.17E-05,6.43E-05,1.86E-05
1.36886461545076E-04,0.000137138,8.16E-05,6.40E-05,1.88E-05
1.34562416591060E-04,0.000135674,8.21E-05,6.33E-05,1.86E-05
1.33840536228074E-04,0.000135575,8.26E-05,6.32E-05,1.84E-05
1.34200409620427E-04,0.000138224,8.15E-05,6.28E-05,1.86E-05
1.34670872949301E-04,0.000136341,8.05E-05,6.15E-05,1.84E-05
1.32672890655702E-04,0.000132674,8.10E-05,6.15E-05,1.88E-05
1.30674957154055E-04,0.000130126,8.22E-05,6.21E-05,1.89E-05
1.28135114814753E-04,0.000129432,8.13E-05,6.12E-05,1.81E-05
1.27427340612324E-04,0.000130104,7.97E-05,6.09E-05,1.80E-05
1.28764500130296E-04,0.00013126,8.13E-05,6.15E-05,1.76E-05
1.29597507752188E-04,0.000131206,8.10E-05,6.06E-05,1.72E-05
1.28833268842981E-04,0.000129228,7.91E-05,6.07E-05,1.77E-05
1.26769718778147E-04,0.000129181,8.04E-05,6.05E-05,1.77E-05
1.26837174558690E-04,0.000131469,8.06E-05,5.96E-05,1.72E-05
1.30510304671774E-04,0.000131682,7.88E-05,6.09E-05,1.72E-05
1.29658990532916E-04,0.000128264,7.83E-05,6.24E-05,1.73E-05
1.25702771606925E-04,0.000126724,7.79E-05,5.98E-05,1.74E-05
1.25801235126249E-04,0.000125652,7.78E-05,5.84E-05,1.72E-05
1.28639015315886E-04,0.000123966,7.99E-05,5.88E-05,1.69E-05
1.24033972633381E-04,0.000124149,8.04E-05,5.82E-05,1.70E-05
1.21830909081698E-04,0.000124863,7.64E-05,5.71E-05,1.70E-05
1.22103626232233E-04,0.000127899,7.64E-05,5.89E-05,1.64E-05
1.22205059071718E-04,0.000127955,7.79E-05,6.06E-05,1.65E-05
1.20777827372899E-04,0.000125288,7.79E-05,5.94E-05,1.66E-05
1.19499436786268E-04,0.000123349,7.68E-05,5.92E-05,1.64E-05
1.19838890239027E-04,0.000120651,7.52E-05,5.71E-05,1.66E-05
1.21569357372725E-04,0.000120451,7.37E-05,5.61E-05,1.63E-05
1.21323542817817E-04,0.000123371,7.29E-05,5.68E-05,1.60E-05
1.19817649400184E-04,0.000122948,7.35E-05,5.65E-05,1.64E-05
1.18247960647862E-04,0.000119087,7.51E-05,5.56E-05,1.60E-05
1.19141843785742E-04,0.000116719,7.46E-05,5.61E-05,1.58E-05
1.20413792473647E-04,0.000115978,7.38E-05,5.62E-05,1.60E-05
1.21524965982933E-04,0.000118527,7.47E-05,5.51E-05,1.57E-05
1.21780734391849E-04,0.000127534,7.38E-05,5.51E-05,1.55E-05
1.18136639362534E-04,0.000121628,7.22E-05,5.42E-05,1.55E-05
1.16410814147642E-04,0.000115253,7.26E-05,5.41E-05,1.56E-05
1.15859785896710E-04,0.000114477,7.40E-05,5.65E-05,1.55E-05
1.13810325012908E-04,0.000116739,7.59E-05,5.65E-05,1.52E-05
1.12219052926204E-04,0.000116651,7.47E-05,5.52E-05,1.51E-05
1.11889823515030E-04,0.000115325,7.10E-05,5.46E-05,1.52E-05
1.12254933828835E-04,0.000115337,6.93E-05,5.36E-05,1.52E-05
1.13123827493739E-04,0.000114712,6.98E-05,5.36E-05,1.56E-05
1.13840281168614E-04,0.000114265,7.12E-05,5.41E-05,1.53E-05
1.13351271665482E-04,0.000113537,7.13E-05,5.31E-05,1.52E-05
1.13208601569608E-04,0.000112023,7.05E-05,5.28E-05,1.51E-05
1.11233227233700E-04,0.000111347,7.07E-05,5.29E-05,1.47E-05
1.08074908086082E-04,0.000111168,7.10E-05,5.22E-05,1.46E-05
1.06726871841379E-04,0.000110489,6.99E-05,5.13E-05,1.47E-05
1.07202702319322E-04,0.000109458,7.00E-05,5.15E-05,1.46E-05
1.08549250523455E-04,0.000109489,7.11E-05,5.25E-05,1.46E-05
1.09924332145500E-04,0.000109846,6.96E-05,5.29E-05,1.48E-05
1.07797753220556E-04,0.000110921,6.85E-05,5.29E-05,1.49E-05
1.05724684220404E-04,0.000112469,6.89E-05,5.24E-05,1.44E-05
1.08400750901846E-04,0.000110703,6.78E-05,5.27E-05,1.40E-05
1.11190957137093E-04,0.000107272,6.69E-05,5.21E-05,1.40E-05
1.07281658212618E-04,0.000106305,6.75E-05,5.09E-05,1.40E-05
1.04956522424551E-04,0.000107653,6.65E-05,5.06E-05,1.41E-05
1.04263209929182E-04,0.000108746,6.57E-05,5.21E-05,1.40E-05
1.03672471300387E-04,0.000106562,6.74E-05,5.17E-05,1.38E-05
1.03591530804682E-04,0.000105028,6.74E-05,5.00E-05,1.38E-05
1.06422761254818E-04,0.000106693,6.50E-05,4.99E-05,1.37E-05
1.09292823402940E-04,0.000107288,6.46E-05,5.07E-05,1.35E-05
1.05039789222284E-04,0.00010433,6.58E-05,5.04E-05,1.34E-05
1.01568892926854E-04,0.000103441,6.64E-05,4.93E-05,1.37E-05
1.01893135034385E-04,0.000104794,6.48E-05,4.99E-05,1.39E-05
1.06839038420565E-04,0.000105836,6.33E-05,5.11E-05,1.35E-05
1.07161508637662E-04,0.000103361,6.34E-05,4.95E-05,1.33E-05
1.01528284732085E-04,0.000101783,6.52E-05,4.99E-05,1.30E-05
9.96783986566158E-05,0.000102649,6.66E-05,5.15E-05,1.30E-05
1.00092262353863E-04,0.000105485,6.57E-05,4.94E-05,1.30E-05
1.02479262919294E-04,0.000105232,6.50E-05,4.86E-05,1.33E-05
1.03670620283963E-04,0.000102213,6.44E-05,4.80E-05,1.32E-05
1.00160809290532E-04,0.000101606,6.35E-05,4.79E-05,1.30E-05
9.80231414864230E-05,0.00010149,6.32E-05,4.74E-05,1.28E-05
9.85904229568577E-05,0.000102759,6.28E-05,4.73E-05,1.28E-05
9.95558310417695E-05,0.00010198,6.26E-05,4.82E-05,1.29E-05
9.98271067238505E-05,0.000100809,6.35E-05,4.93E-05,1.27E-05
9.96054051620565E-05,9.88E-05,6.28E-05,4.85E-05,1.27E-05
9.89760032705907E-05,9.73E-05,6.06E-05,4.66E-05,1.24E-05
9.76353710782555E-05,9.74E-05,6.08E-05,4.60E-05,1.23E-05
9.63360068704676E-05,9.83E-05,6.17E-05,4.64E-05,1.25E-05
9.48571505617150E-05,9.91E-05,6.10E-05,4.60E-05,1.24E-05
9.59151874022416E-05,9.73E-05,6.02E-05,4.57E-05,1.25E-05
9.66828052998922E-05,9.60E-05,6.10E-05,4.55E-05,1.24E-05
9.57067146007363E-05,9.48E-05,6.25E-05,4.55E-05,1.23E-05
9.40571815112421E-05,9.57E-05,6.26E-05,4.62E-05,1.27E-05
9.32280866254740E-05,9.79E-05,6.22E-05,4.54E-05,1.22E-05
9.50677061031382E-05,9.82E-05,6.13E-05,4.50E-05,1.17E-05
1.01415751698666E-04,9.80E-05,5.97E-05,4.61E-05,1.18E-05
9.88539680081972E-05,0.000101597,6.01E-05,4.58E-05,1.18E-05
9.56103642920533E-05,9.89E-05,6.10E-05,4.54E-05,1.15E-05
9.56384894764765E-05,9.40E-05,5.97E-05,4.56E-05,1.14E-05
9.49362503636768E-05,9.29E-05,5.83E-05,4.55E-05,1.15E-05
9.44574238658727E-05,9.41E-05,5.82E-05,4.61E-05,1.15E-05
9.52726572979195E-05,9.82E-05,5.80E-05,4.55E-05,1.14E-05
9.61863975421555E-05,9.78E-05,5.77E-05,4.43E-05,1.14E-05
9.39361992303597E-05,9.31E-05,5.80E-05,4.43E-05,1.13E-05
9.13812575143182E-05,9.12E-05,5.83E-05,4.39E-05,1.14E-05
9.19167179759359E-05,9.20E-05,5.81E-05,4.38E-05,1.11E-05
9.25034447688975E-05,9.32E-05,5.81E-05,4.40E-05,1.10E-05
9.03687391991086E-05,9.43E-05,5.75E-05,4.40E-05,1.10E-05
8.97988228656441E-05,9.34E-05,5.73E-05,4.36E-05,1.09E-05
9.32053949304772E-05,9.24E-05,5.65E-05,4.32E-05,1.10E-05
9.38947721593530E-05,9.17E-05,5.78E-05,4.30E-05,1.08E-05
9.04417105719159E-05,9.26E-05,5.86E-05,4.31E-05,1.06E-05
8.93394129144793E-05,9.41E-05,5.67E-05,4.42E-05,1.08E-05
8.86483039016413E-05,9.12E-05,5.58E-05,4.34E-05,1.06E-05
8.80453874010297E-05,8.92E-05,5.67E-05,4.26E-05,1.05E-05
8.87365657043111E-05,9.01E-05,5.70E-05,4.32E-05,1.06E-05
8.90971667818339E-05,9.15E-05,5.52E-05,4.36E-05,1.04E-05
8.78938269074106E-05,8.82E-05,5.58E-05,4.38E-05,1.06E-05
8.58107409019353E-05,8.58E-05,5.76E-05,4.27E-05,1.05E-05
8.48757206128433E-05,8.61E-05,5.67E-05,4.16E-05,1.04E-05
8.55540157049987E-05,8.84E-05,5.53E-05,4.19E-05,1.01E-05
8.69499468275277E-05,8.91E-05,5.48E-05,4.23E-05,1.01E-05
8.82618821676168E-05,8.77E-05,5.42E-05,4.17E-05,1.01E-05
8.68319608760684E-05,8.79E-05,5.40E-05,4.13E-05,1.00E-05
8.49639886561178E-05,9.00E-05,5.44E-05,4.10E-05,1.01E-05
8.59610088870181E-05,8.77E-05,5.36E-05,4.04E-05,1.03E-05
8.76829741514362E-05,8.61E-05,5.24E-05,4.07E-05,1.01E-05
8.60567377629251E-05,8.71E-05,5.17E-05,4.09E-05,9.77E-06
8.51162269689547E-05,8.80E-05,5.21E-05,3.98E-05,9.73E-06
8.60507946631286E-05,8.57E-05,5.27E-05,3.96E-05,9.81E-06
8.52143642146040E-05,8.46E-05,5.29E-05,3.98E-05,9.61E-06
8.25866303500477E-05,8.67E-05,5.37E-05,3.97E-05,9.72E-06
8.14842562725388E-05,8.73E-05,5.43E-05,3.94E-05,9.88E-06
8.17202202303060E-05,8.51E-05,5.19E-05,4.05E-05,9.72E-06
8.25978640988881E-05,8.35E-05,5.07E-05,3.97E-05,9.66E-06
8.37789487664008E-05,8.30E-05,5.21E-05,3.85E-05,9.55E-06
8.59435090093073E-05,8.26E-05,5.33E-05,3.85E-05,9.39E-06
8.61831029101514E-05,8.22E-05,5.16E-05,3.87E-05,9.40E-06
8.31611999899004E-05,8.18E-05,5.09E-05,3.84E-05,9.51E-06
8.05699408480057E-05,8.32E-05,5.18E-05,3.86E-05,9.36E-06
7.95113442177318E-05,8.47E-05,5.19E-05,3.82E-05,9.17E-06
8.02041570517403E-05,8.32E-05,5.30E-05,3.82E-05,9.17E-06
8.50246940881996E-05,8.07E-05,5.28E-05,3.90E-05,9.06E-06
8.36439719408687E-05,7.90E-05,5.12E-05,3.88E-05,9.01E-06
7.94061847896815E-05,7.88E-05,5.14E-05,3.75E-05,9.15E-06
7.91864784414628E-05,7.91E-05,5.17E-05,3.67E-05,9.07E-06
8.10019626379862E-05,8.03E-05,5.06E-05,3.72E-05,8.84E-06
8.07752390305512E-05,8.10E-05,5.12E-05,3.65E-05,8.72E-06
7.80516331491365E-05,8.04E-05,5.23E-05,3.57E-05,8.80E-06
7.68066327315317E-05,8.08E-05,4.98E-05,3.60E-05,8.86E-06
7.67437119519597E-05,8.26E-05,4.89E-05,3.70E-05,8.85E-06
7.70181361915234E-05,8.11E-05,5.00E-05,3.66E-05,8.64E-06
7.86513978198074E-05,7.84E-05,5.00E-05,3.62E-05,8.57E-06
8.08669527101761E-05,7.68E-05,4.84E-05,3.64E-05,8.64E-06
7.96713689089046E-05,7.82E-05,4.83E-05,3.67E-05,8.70E-06
7.87231490076133E-05,8.26E-05,4.83E-05,3.74E-05,8.56E-06
8.21416992216035E-05,8.45E-05,4.85E-05,3.64E-05,8.81E-06
8.12229190757564E-05,7.89E-05,4.92E-05,3.65E-05,8.78E-06
7.74964218369538E-05,7.68E-05,4.95E-05,3.74E-05,8.37E-06
7.59303473643595E-05,7.65E-05,4.87E-05,3.63E-05,8.25E-06
7.49929600523803E-05,7.66E-05,4.89E-05,3.71E-05,8.34E-06
7.47216123807169E-05,7.80E-05,4.95E-05,3.66E-05,8.42E-06
7.39952693285109E-05,7.87E-05,4.81E-05,3.49E-05,8.27E-06
7.52877634844725E-05,7.75E-05,4.69E-05,3.51E-05,8.06E-06
7.72518968289274E-05,7.58E-05,4.64E-05,3.56E-05,8.08E-06
7.63920666409478E-05,7.52E-05,4.76E-05,3.53E-05,8.19E-06
7.40169656913163E-05,7.58E-05,4.68E-05,3.50E-05,8.13E-06
7.38573148130769E-05,7.58E-05,4.60E-05,3.36E-05,8.17E-06
7.50213016088194E-05,7.47E-05,4.61E-05,3.30E-05,7.84E-06
7.45794046943034E-05,7.48E-05,4.63E-05,3.42E-05,7.86E-06
7.38448110595402E-05,7.72E-05,4.56E-05,3.48E-05,8.12E-06
7.33240136046350E-05,7.68E-05,4.50E-05,3.35E-05,7.99E-06
7.33169366674665E-05,7.33E-05,4.51E-05,3.35E-05,7.95E-06
7.27810406975254E-05,7.23E-05,4.49E-05,3.35E-05,7.67E-06
7.22540791773595E-05,7.27E-05,4.49E-05,3.32E-05,7.68E-06
7.15102996338069E-05,7.33E-05,4.60E-05,3.33E-05,7.88E-06
7.09887342888716E-05,7.34E-05,4.70E-05,3.23E-05,7.52E-06
7.18794478277713E-05,7.26E-05,4.51E-05,3.22E-05,7.45E-06
7.39203506275992E-05,7.11E-05,4.38E-05,3.28E-05,7.53E-06
7.43707897641188E-05,7.03E-05,4.39E-05,3.30E-05,7.45E-06
7.29065578606057E-05,7.20E-05,4.41E-05,3.35E-05,7.41E-06
7.15616925867891E-05,7.47E-05,4.56E-05,3.39E-05,7.34E-06
7.12482362944155E-05,7.43E-05,4.56E-05,3.20E-05,7.32E-06
7.08482589558024E-05,7.23E-05,4.37E-05,3.11E-05,7.32E-06
7.08930260906562E-05,7.30E-05,4.23E-05,3.20E-05,7.42E-06
7.26283184216350E-05,7.29E-05,4.20E-05,3.25E-05,7.45E-06
7.41357934548726E-05,7.19E-05,4.27E-05,3.19E-05,7.35E-06
7.24371900940068E-05,7.13E-05,4.27E-05,3.13E-05,7.20E-06
7.09235096863337E-05,7.10E-05,4.22E-05,3.14E-05,7.12E-06
6.99148397841938E-05,7.15E-05,4.19E-05,3.15E-05,7.17E-06
6.92549630360670E-05,7.34E-05,4.28E-05,3.13E-05,7.01E-06
6.97598371238670E-05,7.36E-05,4.36E-05,3.20E-05,7.19E-06
7.13064067875703E-05,7.08E-05,4.24E-05,3.12E-05,7.21E-06
7.21748335257848E-05,6.90E-05,4.13E-05,3.08E-05,7.12E-06
6.93554587417757E-05,7.00E-05,4.13E-05,3.10E-05,7.25E-06
6.73450280124515E-05,7.17E-05,4.09E-05,3.04E-05,7.20E-06
6.86353610979479E-05,7.01E-05,4.07E-05,3.03E-05,7.08E-06
6.95595682240101E-05,6.83E-05,4.09E-05,3.13E-05,6.85E-06
6.79341796492978E-05,6.77E-05,4.08E-05,3.06E-05,6.71E-06
6.71376246546823E-05,6.86E-05,4.06E-05,2.95E-05,6.74E-06
6.79054515038008E-05,6.93E-05,4.06E-05,3.00E-05,6.76E-06
6.90949481546967E-05,6.83E-05,4.11E-05,3.06E-05,6.69E-06
6.71318291270284E-05,6.73E-05,4.08E-05,3.00E-05,6.65E-06
6.53097395067128E-05,6.76E-05,4.03E-05,2.97E-05,6.81E-06
6.56957204832988E-05,6.77E-05,4.02E-05,3.02E-05,6.94E-06
6.59654139244280E-05,6.69E-05,4.04E-05,3.03E-05,6.69E-06
6.58252808012812E-05,6.56E-05,3.98E-05,3.01E-05,6.55E-06
6.58066551683290E-05,6.52E-05,3.96E-05,2.94E-05,6.55E-06
6.60375521125645E-05,6.60E-05,4.04E-05,2.87E-05,6.59E-06
6.64133230339968E-05,6.70E-05,3.98E-05,2.93E-05,6.48E-06
6.61803605674049E-05,6.67E-05,3.87E-05,2.98E-05,6.33E-06
6.52844485509551E-05,6.67E-05,3.88E-05,2.91E-05,6.46E-06
6.47356636833021E-05,6.72E-05,3.94E-05,2.88E-05,6.49E-06
6.38999978796944E-05,6.60E-05,3.88E-05,2.86E-05,6.31E-06
6.39699075068350E-05,6.54E-05,3.93E-05,2.84E-05,6.23E-06
6.59763563959528E-05,6.74E-05,3.96E-05,2.84E-05,6.16E-06
6.61974996819529E-05,6.69E-05,3.89E-05,3.00E-05,6.14E-06
6.42220901314385E-05,6.52E-05,3.80E-05,2.96E-05,6.28E-06
6.42369709948360E-05,6.52E-05,3.79E-05,2.86E-05,6.32E-06
6.41318154849793E-05,6.40E-05,3.79E-05,2.86E-05,6.24E-06
6.23426633152654E-05,6.26E-05,3.82E-05,2.78E-05,6.14E-06
6.13877955028847E-05,6.23E-05,3.91E-05,2.76E-05,6.13E-06
6.15635485313761E-05,6.23E-05,3.79E-05,2.80E-05,6.14E-06
6.17511484128926E-05,6.29E-05,3.69E-05,2.74E-05,6.09E-06
6.11732355845139E-05,6.33E-05,3.72E-05,2.77E-05,5.94E-06
6.03967610594540E-05,6.34E-05,3.74E-05,2.79E-05,5.81E-06
6.04884124295914E-05,6.28E-05,3.70E-05,2.69E-05,5.76E-06
6.12783444385870E-05,6.17E-05,3.75E-05,2.66E-05,6.00E-06
6.03748837028647E-05,6.07E-05,3.80E-05,2.69E-05,5.94E-06
5.92502948081069E-05,6.07E-05,3.65E-05,2.71E-05,5.77E-06
5.92576281036286E-05,6.02E-05,3.61E-05,2.72E-05,5.78E-06
6.00695908103147E-05,5.93E-05,3.65E-05,2.79E-05,5.84E-06
5.96648969811861E-05,5.83E-05,3.63E-05,2.73E-05,6.02E-06
5.89372829703513E-05,5.82E-05,3.60E-05,2.69E-05,6.04E-06
5.93255829406066E-05,5.89E-05,3.68E-05,2.73E-05,5.70E-06
5.93472047430838E-05,6.06E-05,3.72E-05,2.70E-05,5.50E-06
5.85403499186143E-05,5.97E-05,3.64E-05,2.63E-05,5.54E-06
5.71524353989042E-05,5.82E-05,3.73E-05,2.67E-05,5.62E-06
5.71659958822545E-05,5.84E-05,3.68E-05,2.76E-05,5.62E-06
5.77413367749750E-05,5.93E-05,3.56E-05,2.77E-05,5.53E-06
5.93827280773416E-05,5.91E-05,3.61E-05,2.69E-05,5.62E-06
5.87213771907168E-05,5.80E-05,3.72E-05,2.66E-05,5.54E-06
5.74709991765156E-05,5.79E-05,3.70E-05,2.66E-05,5.52E-06
5.72160995180377E-05,5.74E-05,3.66E-05,2.61E-05,5.60E-06
5.68676192095149E-05,5.66E-05,3.54E-05,2.54E-05,5.57E-06
5.62153342320748E-05,5.62E-05,3.44E-05,2.62E-05,5.50E-06
5.58237412785960E-05,5.62E-05,3.45E-05,2.73E-05,5.49E-06
5.58100416987136E-05,5.71E-05,3.50E-05,2.60E-05,5.48E-06
5.55846238824623E-05,5.72E-05,3.54E-05,2.53E-05,5.50E-06
5.58438700797596E-05,5.70E-05,3.53E-05,2.57E-05,5.37E-06
5.63141568688053E-05,5.70E-05,3.49E-05,2.54E-05,5.30E-06
5.55051482870663E-05,5.64E-05,3.39E-05,2.52E-05,5.36E-06
5.44367290202301E-05,5.54E-05,3.35E-05,2.52E-05,5.28E-06
5.44231275345391E-05,5.49E-05,3.38E-05,2.50E-05,5.33E-06
5.47481927247545E-05,5.48E-05,3.36E-05,2.47E-05,5.28E-06
5.42704811783739E-05,5.44E-05,3.30E-05,2.44E-05,5.27E-06
5.33800025863529E-05,5.43E-05,3.37E-05,2.43E-05,5.27E-06
5.27378695909659E-05,5.49E-05,3.49E-05,2.43E-05,5.21E-06
5.35673213540878E-05,5.51E-05,3.43E-05,2.52E-05,5.17E-06
5.36061012908951E-05,5.43E-05,3.35E-05,2.51E-05,5.32E-06
5.30369160586844E-05,5.32E-05,3.33E-05,2.48E-05,5.25E-06
5.23643653683111E-05,5.28E-05,3.27E-05,2.51E-05,5.13E-06
5.34944962634652E-05,5.37E-05,3.25E-05,2.49E-05,5.15E-06
5.54110612723376E-05,5.43E-05,3.30E-05,2.43E-05,5.09E-06
5.31040316991048E-05,5.29E-05,3.37E-05,2.46E-05,4.99E-06
5.24092186991882E-05,5.18E-05,3.29E-05,2.39E-05,5.05E-06
5.43783951086892E-05,5.30E-05,3.21E-05,2.36E-05,5.14E-06
5.32017305772099E-05,5.40E-05,3.21E-05,2.41E-05,5.07E-06
5.15271850250346E-05,5.30E-05,3.24E-05,2.37E-05,5.01E-06
5.14048602291880E-05,5.23E-05,3.20E-05,2.29E-05,4.91E-06
5.17946571441188E-05,5.32E-05,3.15E-05,2.32E-05,4.84E-06
5.18629765005810E-05,5.43E-05,3.15E-05,2.37E-05,4.91E-06
5.15887318313151E-05,5.41E-05,3.19E-05,2.36E-05,4.90E-06
5.23961439611520E-05,5.38E-05,3.18E-05,2.37E-05,4.78E-06
5.37502789996681E-05,5.31E-05,3.22E-05,2.38E-05,4.76E-06
5.27848446606382E-05,5.24E-05,3.24E-05,2.37E-05,4.70E-06
5.27075108420904E-05,5.38E-05,3.17E-05,2.34E-05,4.64E-06
5.28279950061836E-05,5.45E-05,3.09E-05,2.25E-05,4.74E-06
5.17757791387291E-05,5.18E-05,3.09E-05,2.25E-05,4.71E-06
5.18001972848322E-05,5.11E-05,3.11E-05,2.30E-05,4.70E-06
5.24929574621005E-05,5.23E-05,3.11E-05,2.32E-05,4.86E-06
5.15831407937397E-05,5.26E-05,3.08E-05,2.32E-05,4.88E-06
5.07715491097246E-05,5.10E-05,3.11E-05,2.29E-05,4.68E-06
5.04130721129022E-05,5.05E-05,3.18E-05,2.21E-05,4.59E-06
4.98984244219964E-05,5.03E-05,3.07E-05,2.20E-05,4.61E-06
4.92655614891122E-05,5.02E-05,3.01E-05,2.29E-05,4.66E-06
4.93918843518463E-05,5.06E-05,3.03E-05,2.31E-05,4.62E-06
5.04991580149552E-05,5.01E-05,3.05E-05,2.28E-05,4.51E-06
4.99912608530250E-05,4.93E-05,3.03E-05,2.29E-05,4.45E-06
4.84570872368370E-05,4.82E-05,3.04E-05,2.22E-05,4.48E-06
4.85232819180100E-05,4.78E-05,3.04E-05,2.21E-05,4.49E-06
4.87093399776114E-05,4.77E-05,2.99E-05,2.21E-05,4.30E-06
4.84261642092606E-05,4.79E-05,2.96E-05,2.18E-05,4.31E-06
4.74635009256714E-05,4.80E-05,3.04E-05,2.20E-05,4.38E-06
4.70196501730251E-05,4.81E-05,3.10E-05,2.21E-05,4.35E-06
4.72283321161456E-05,4.78E-05,2.99E-05,2.17E-05,4.32E-06
4.76624263936022E-05,4.73E-05,2.96E-05,2.17E-05,4.33E-06
4.83113730872973E-05,4.77E-05,2.99E-05,2.14E-05,4.32E-06
4.84124644480896E-05,4.88E-05,2.93E-05,2.08E-05,4.23E-06
4.82080224110957E-05,4.82E-05,2.93E-05,2.13E-05,4.18E-06
4.75069622763449E-05,4.75E-05,3.11E-05,2.12E-05,4.15E-06
4.64176567241696E-05,4.80E-05,3.01E-05,2.06E-05,4.14E-06
4.56472894370684E-05,4.80E-05,2.84E-05,2.07E-05,4.08E-06
4.53615075895573E-05,4.68E-05,2.85E-05,2.12E-05,4.04E-06
4.54637327985748E-05,4.65E-05,2.86E-05,2.11E-05,4.12E-06
4.50159273700440E-05,4.65E-05,2.84E-05,2.07E-05,4.05E-06
4.48044922805497E-05,4.68E-05,2.86E-05,2.09E-05,4.00E-06
4.48653731852648E-05,4.71E-05,2.90E-05,2.08E-05,4.14E-06
4.52732987049209E-05,4.70E-05,2.91E-05,2.08E-05,4.10E-06
4.61414705949442E-05,4.66E-05,2.84E-05,2.08E-05,4.06E-06
4.56919833354598E-05,4.58E-05,2.86E-05,2.09E-05,3.99E-06
4.43441460487882E-05,4.53E-05,2.89E-05,2.08E-05,4.01E-06
4.39891733195971E-05,4.53E-05,2.85E-05,2.04E-05,4.01E-06
4.40761924231883E-05,4.54E-05,2.89E-05,2.01E-05,3.85E-06
4.43325407553714E-05,4.51E-05,2.90E-05,2.02E-05,3.88E-06
4.48861234832524E-05,4.61E-05,2.80E-05,2.03E-05,3.90E-06
4.45962639512664E-05,4.70E-05,2.81E-05,2.00E-05,3.81E-06
4.43318180044632E-05,4.56E-05,2.83E-05,1.99E-05,3.84E-06
4.45430678560911E-05,4.44E-05,2.77E-05,2.03E-05,3.80E-06
4.63310266123502E-05,4.50E-05,2.71E-05,1.99E-05,3.74E-06
4.60830640408486E-05,4.57E-05,2.73E-05,1.97E-05,3.72E-06
4.43774776586288E-05,4.52E-05,2.77E-05,2.04E-05,3.70E-06
4.41922658884321E-05,4.40E-05,2.72E-05,2.06E-05,3.64E-06
4.38522431248008E-05,4.36E-05,2.71E-05,2.02E-05,3.68E-06
4.30595237580950E-05,4.44E-05,2.74E-05,2.05E-05,3.68E-06
4.29911666638675E-05,4.58E-05,2.69E-05,2.01E-05,3.72E-06
4.41895150563662E-05,4.56E-05,2.66E-05,1.99E-05,3.65E-06
4.48517187786041E-05,4.43E-05,2.70E-05,1.97E-05,3.57E-06
4.36767771662157E-05,4.40E-05,2.68E-05,1.97E-05,3.59E-06
4.32830256359934E-05,4.35E-05,2.66E-05,1.99E-05,3.50E-06
4.41707585545802E-05,4.29E-05,2.70E-05,2.02E-05,3.46E-06
4.42823863225885E-05,4.28E-05,2.70E-05,1.99E-05,3.55E-06
4.25582050122251E-05,4.40E-05,2.64E-05,1.93E-05,3.52E-06
4.22209589131977E-05,4.63E-05,2.67E-05,1.92E-05,3.46E-06
4.39657022701612E-05,4.46E-05,2.66E-05,1.95E-05,3.37E-06
4.47410490729778E-05,4.32E-05,2.63E-05,1.90E-05,3.34E-06
4.33165956679882E-05,4.31E-05,2.64E-05,1.85E-05,3.38E-06
4.34325354862759E-05,4.34E-05,2.68E-05,1.88E-05,3.36E-06
4.28788775877798E-05,4.30E-05,2.64E-05,1.96E-05,3.31E-06
4.22863945025008E-05,4.25E-05,2.61E-05,1.92E-05,3.42E-06
4.19494773670427E-05,4.24E-05,2.57E-05,1.88E-05,3.40E-06
4.14738419975750E-05,4.28E-05,2.55E-05,1.89E-05,3.33E-06
4.07425514063033E-05,4.38E-05,2.51E-05,1.85E-05,3.32E-06
4.02808849849819E-05,4.27E-05,2.54E-05,1.87E-05,3.28E-06
4.01024451751659E-05,4.10E-05,2.59E-05,1.89E-05,3.21E-06
4.00913997779064E-05,4.04E-05,2.58E-05,1.83E-05,3.15E-06
4.00516289589589E-05,4.00E-05,2.59E-05,1.83E-05,3.20E-06
3.98300613524913E-05,4.01E-05,2.56E-05,1.85E-05,3.22E-06
3.97780784701255E-05,4.06E-05,2.54E-05,1.85E-05,3.09E-06
3.99775335900305E-05,4.08E-05,2.50E-05,1.84E-05,3.10E-06
4.04282401582232E-05,4.04E-05,2.45E-05,1.81E-05,3.15E-06
4.07234078097372E-05,4.03E-05,2.49E-05,1.82E-05,3.05E-06
4.03958724784175E-05,4.14E-05,2.59E-05,1.86E-05,3.13E-06
4.03513105096807E-05,4.17E-05,2.58E-05,1.79E-05,3.19E-06
4.13514115784304E-05,4.02E-05,2.48E-05,1.78E-05,3.10E-06
4.10195890720183E-05,3.97E-05,2.46E-05,1.83E-05,3.03E-06
3.99126873357091E-05,4.07E-05,2.46E-05,1.76E-05,3.01E-06
3.94149725507616E-05,4.09E-05,2.43E-05,1.74E-05,2.99E-06
3.88337544351543E-05,4.04E-05,2.42E-05,1.79E-05,3.00E-06
3.85676374554893E-05,4.06E-05,2.46E-05,1.78E-05,3.04E-06
3.86619479423683E-05,4.06E-05,2.49E-05,1.71E-05,3.01E-06
3.93952777389164E-05,3.97E-05,2.44E-05,1.71E-05,2.96E-06
3.98391273065151E-05,3.97E-05,2.41E-05,1.71E-05,2.93E-06
3.91782149248965E-05,4.02E-05,2.41E-05,1.69E-05,2.93E-06
3.87535597801230E-05,3.97E-05,2.43E-05,1.70E-05,2.94E-06
3.83211024823704E-05,3.91E-05,2.42E-05,1.66E-05,2.92E-06
3.80416861098978E-05,3.91E-05,2.41E-05,1.64E-05,2.93E-06
3.77717477276484E-05,3.86E-05,2.41E-05,1.67E-05,2.94E-06
3.81415792010686E-05,3.80E-05,2.38E-05,1.70E-05,2.91E-06
3.83880069032151E-05,3.81E-05,2.39E-05,1.66E-05,2.84E-06
3.83964166989251E-05,3.81E-05,2.38E-05,1.68E-05,2.85E-06
3.83562987474278E-05,3.78E-05,2.33E-05,1.68E-05,2.81E-06
3.82718328696071E-05,3.74E-05,2.30E-05,1.67E-05,2.77E-06
3.81241653121048E-05,3.71E-05,2.30E-05,1.70E-05,2.79E-06
3.75390080726064E-05,3.72E-05,2.29E-05,1.66E-05,2.82E-06
3.76935138520510E-05,3.77E-05,2.29E-05,1.60E-05,2.73E-06
3.87100141635001E-05,3.77E-05,2.32E-05,1.58E-05,2.77E-06
3.84289647984355E-05,3.70E-05,2.34E-05,1.56E-05,2.76E-06
3.73144850010862E-05,3.68E-05,2.29E-05,1.53E-05,2.71E-06
3.68795262112013E-05,3.77E-05,2.24E-05,1.54E-05,2.68E-06
3.70318996951173E-05,3.87E-05,2.27E-05,1.55E-05,2.66E-06
3.67559139459584E-05,3.82E-05,2.30E-05,1.56E-05,2.67E-06
3.62258445212586E-05,3.78E-05,2.26E-05,1.54E-05,2.63E-06
3.60034324733578E-05,3.72E-05,2.26E-05,1.53E-05,2.63E-06
3.66218108518494E-05,3.65E-05,2.25E-05,1.54E-05,2.66E-06
3.77596226117112E-05,3.62E-05,2.23E-05,1.57E-05,2.64E-06
3.76874882973958E-05,3.65E-05,2.23E-05,1.56E-05,2.57E-06
3.70399753685531E-05,3.66E-05,2.21E-05,1.58E-05,2.59E-06
3.61844630177746E-05,3.64E-05,2.23E-05,1.59E-05,2.59E-06
3.60639637957027E-05,3.67E-05,2.27E-05,1.49E-05,2.53E-06
3.65996072068475E-05,3.68E-05,2.24E-05,1.45E-05,2.50E-06
3.67104223878696E-05,3.69E-05,2.23E-05,1.46E-05,2.47E-06
3.57500209771792E-05,3.76E-05,2.21E-05,1.47E-05,2.52E-06
3.54080436295856E-05,3.82E-05,2.20E-05,1.47E-05,2.51E-06
3.59005826356953E-05,3.72E-05,2.20E-05,1.45E-05,2.45E-06
3.74231256823410E-05,3.61E-05,2.22E-05,1.44E-05,2.47E-06
3.75621002895923E-05,3.63E-05,2.23E-05,1.46E-05,2.51E-06
3.61044211655359E-05,3.67E-05,2.17E-05,1.48E-05,2.45E-06
3.56630140014494E-05,3.57E-05,2.13E-05,1.47E-05,2.45E-06
3.51287201320190E-05,3.51E-05,2.15E-05,1.45E-05,2.41E-06
3.48707820232007E-05,3.53E-05,2.19E-05,1.43E-05,2.42E-06
3.48375613769106E-05,3.60E-05,2.14E-05,1.44E-05,2.40E-06
3.54325997341430E-05,3.57E-05,2.12E-05,1.48E-05,2.34E-06
3.58692784520976E-05,3.52E-05,2.12E-05,1.48E-05,2.36E-06
3.50540092218746E-05,3.49E-05,2.11E-05,1.41E-05,2.33E-06
3.44233189383558E-05,3.45E-05,2.08E-05,1.39E-05,2.36E-06
3.47160155263979E-05,3.45E-05,2.08E-05,1.39E-05,2.42E-06
3.47421899249554E-05,3.45E-05,2.07E-05,1.39E-05,2.31E-06
3.42370118503851E-05,3.44E-05,2.05E-05,1.39E-05,2.30E-06
3.40170559475914E-05,3.44E-05,2.03E-05,1.36E-05,2.35E-06
3.44917811646950E-05,3.47E-05,2.04E-05,1.35E-05,2.31E-06
3.46919265403957E-05,3.42E-05,2.03E-05,1.36E-05,2.27E-06
3.37854619523918E-05,3.35E-05,2.01E-05,1.35E-05,2.30E-06
3.36255568889792E-05,3.36E-05,2.00E-05,1.38E-05,2.25E-06
3.44601084426254E-05,3.41E-05,1.99E-05,1.40E-05,2.19E-06
3.44271489838247E-05,3.37E-05,1.97E-05,1.38E-05,2.16E-06
3.37529010710786E-05,3.33E-05,1.97E-05,1.36E-05,2.18E-06
3.35541498565421E-05,3.32E-05,1.98E-05,1.34E-05,2.17E-06
3.42186771985546E-05,3.39E-05,1.96E-05,1.34E-05,2.18E-06
3.43055517823458E-05,3.43E-05,1.99E-05,1.35E-05,2.16E-06
3.37042784845187E-05,3.38E-05,2.03E-05,1.36E-05,2.14E-06
3.33954786839887E-05,3.39E-05,1.96E-05,1.32E-05,2.10E-06
3.37574038572983E-05,3.41E-05,1.90E-05,1.32E-05,2.13E-06
3.34447647166533E-05,3.39E-05,1.90E-05,1.34E-05,2.15E-06
3.28629643933912E-05,3.34E-05,1.91E-05,1.34E-05,2.15E-06
3.25643967689519E-05,3.34E-05,1.86E-05,1.30E-05,2.11E-06
3.25927837026721E-05,3.32E-05,1.83E-05,1.30E-05,2.10E-06
3.30467334011875E-05,3.35E-05,1.87E-05,1.31E-05,2.15E-06
3.33809939983317E-05,3.39E-05,1.91E-05,1.29E-05,2.09E-06
3.28236541690149E-05,3.38E-05,1.85E-05,1.27E-05,2.03E-06
3.27903073534722E-05,3.30E-05,1.83E-05,1.27E-05,2.04E-06
3.25267901928370E-05,3.27E-05,1.87E-05,1.29E-05,2.08E-06
3.21390896985715E-05,3.36E-05,1.92E-05,1.29E-05,2.01E-06
3.23100497607647E-05,3.43E-05,1.94E-05,1.28E-05,2.01E-06
3.25355694777338E-05,3.27E-05,1.86E-05,1.26E-05,2.02E-06
3.17775597520938E-05,3.21E-05,1.79E-05,1.25E-05,1.96E-06
3.11835555864969E-05,3.22E-05,1.78E-05,1.25E-05,1.97E-06
3.12812294100485E-05,3.22E-05,1.78E-05,1.27E-05,1.97E-06
3.20301308052604E-05,3.17E-05,1.77E-05,1.26E-05,1.94E-06
3.23636338103394E-05,3.17E-05,1.74E-05,1.25E-05,1.94E-06
3.23267198148226E-05,3.27E-05,1.74E-05,1.24E-05,1.94E-06
3.20970613456425E-05,3.31E-05,1.78E-05,1.25E-05,1.94E-06
3.16697410327057E-05,3.18E-05,1.78E-05,1.23E-05,1.99E-06
3.11190860242626E-05,3.11E-05,1.76E-05,1.20E-05,1.93E-06
3.18370960443587E-05,3.09E-05,1.76E-05,1.20E-05,1.89E-06
3.16222605415433E-05,3.10E-05,1.75E-05,1.22E-05,1.87E-06
3.04850311630249E-05,3.10E-05,1.75E-05,1.23E-05,1.87E-06
2.98482825891838E-05,3.09E-05,1.74E-05,1.21E-05,1.91E-06
2.98873262681148E-05,3.14E-05,1.73E-05,1.21E-05,1.89E-06
3.03330927032478E-05,3.15E-05,1.73E-05,1.23E-05,1.91E-06
3.05258742383236E-05,3.11E-05,1.71E-05,1.23E-05,1.95E-06
3.07149465128009E-05,3.17E-05,1.70E-05,1.22E-05,1.86E-06
3.03448294448705E-05,3.13E-05,1.71E-05,1.18E-05,1.85E-06
3.00195177086553E-05,3.05E-05,1.73E-05,1.16E-05,1.83E-06
2.96718989319026E-05,3.07E-05,1.73E-05,1.17E-05,1.82E-06
3.00775393847774E-05,3.13E-05,1.72E-05,1.19E-05,1.84E-06
3.05153599547964E-05,3.05E-05,1.73E-05,1.17E-05,1.81E-06
3.03454701022318E-05,2.96E-05,1.72E-05,1.15E-05,1.83E-06
3.06572590152806E-05,2.95E-05,1.67E-05,1.15E-05,1.86E-06
3.06551228842169E-05,3.00E-05,1.62E-05,1.16E-05,1.83E-06
2.96986364708353E-05,3.03E-05,1.61E-05,1.17E-05,1.80E-06
2.93225748747886E-05,3.00E-05,1.64E-05,1.16E-05,1.76E-06
2.96770618906684E-05,2.94E-05,1.66E-05,1.18E-05,1.79E-06
2.97340135022991E-05,2.90E-05,1.65E-05,1.16E-05,1.78E-06
2.90238321060640E-05,2.91E-05,1.65E-05,1.13E-05,1.73E-06
2.87117939551893E-05,2.95E-05,1.67E-05,1.13E-05,1.74E-06
2.85047413602951E-05,2.93E-05,1.64E-05,1.13E-05,1.75E-06
2.80220064324902E-05,2.89E-05,1.65E-05,1.14E-05,1.72E-06
2.80497597203249E-05,2.88E-05,1.68E-05,1.12E-05,1.74E-06
2.81233855169124E-05,2.85E-05,1.67E-05,1.12E-05,1.71E-06
2.82016991010231E-05,2.85E-05,1.63E-05,1.13E-05,1.68E-06
2.77281079511316E-05,2.83E-05,1.61E-05,1.12E-05,1.67E-06
2.74365918372777E-05,2.81E-05,1.59E-05,1.11E-05,1.63E-06
2.73871844387974E-05,2.82E-05,1.57E-05,1.07E-05,1.66E-06
2.77134402404470E-05,2.84E-05,1.58E-05,1.07E-05,1.68E-06
2.76940969680798E-05,2.82E-05,1.58E-05,1.09E-05,1.62E-06
2.75695878355313E-05,2.81E-05,1.56E-05,1.10E-05,1.62E-06
2.75242332333707E-05,2.84E-05,1.58E-05,1.06E-05,1.63E-06
2.70887737396085E-05,2.83E-05,1.60E-05,1.04E-05,1.62E-06
2.67247925294266E-05,2.76E-05,1.61E-05,1.05E-05,1.66E-06
2.66634798935602E-05,2.71E-05,1.57E-05,1.06E-05,1.63E-06
2.74158701060087E-05,2.70E-05,1.57E-05,1.07E-05,1.62E-06
2.79204130006267E-05,2.71E-05,1.55E-05,1.08E-05,1.59E-06
2.70845115289992E-05,2.68E-05,1.53E-05,1.06E-05,1.57E-06
2.67448651937484E-05,2.70E-05,1.55E-05,1.04E-05,1.57E-06
2.68640126866575E-05,2.72E-05,1.56E-05,1.03E-05,1.57E-06
2.67087066428173E-05,2.67E-05,1.52E-05,1.03E-05,1.61E-06
2.64636329724791E-05,2.63E-05,1.50E-05,1.03E-05,1.57E-06
2.64575796763390E-05,2.65E-05,1.54E-05,1.03E-05,1.49E-06
2.66597980957368E-05,2.69E-05,1.56E-05,1.02E-05,1.50E-06
2.63466464434520E-05,2.70E-05,1.54E-05,1.02E-05,1.55E-06
2.57838755686372E-05,2.67E-05,1.53E-05,1.02E-05,1.51E-06
2.56973841333777E-05,2.66E-05,1.52E-05,1.00E-05,1.48E-06
2.57984243333745E-05,2.67E-05,1.51E-05,9.99E-06,1.48E-06
2.56954554615409E-05,2.65E-05,1.49E-05,1.01E-05,1.46E-06
2.56415956498434E-05,2.65E-05,1.47E-05,1.01E-05,1.48E-06
2.54324978347049E-05,2.66E-05,1.45E-05,9.92E-06,1.46E-06
2.52928771180684E-05,2.64E-05,1.47E-05,9.81E-06,1.47E-06
2.55255568204781E-05,2.61E-05,1.48E-05,9.80E-06,1.45E-06
2.58454238823978E-05,2.59E-05,1.45E-05,9.97E-06,1.41E-06
2.64812008331387E-05,2.60E-05,1.48E-05,1.04E-05,1.41E-06
2.65623644329244E-05,2.61E-05,1.51E-05,1.00E-05,1.40E-06
2.59105658413168E-05,2.59E-05,1.43E-05,9.61E-06,1.39E-06
2.55508179845129E-05,2.58E-05,1.40E-05,9.54E-06,1.42E-06
2.54692016683958E-05,2.60E-05,1.42E-05,9.63E-06,1.38E-06
2.52736991980143E-05,2.57E-05,1.42E-05,9.82E-06,1.39E-06
2.52652179099596E-05,2.55E-05,1.41E-05,9.81E-06,1.40E-06
2.53527132748658E-05,2.54E-05,1.44E-05,9.65E-06,1.37E-06
2.51442525084805E-05,2.53E-05,1.43E-05,9.70E-06,1.35E-06
2.48663537959108E-05,2.52E-05,1.38E-05,9.66E-06,1.35E-06
2.50513894271800E-05,2.53E-05,1.37E-05,9.48E-06,1.33E-06
2.53579466039422E-05,2.66E-05,1.41E-05,9.49E-06,1.34E-06
2.51325802923253E-05,2.64E-05,1.42E-05,9.48E-06,1.36E-06
2.51043506524167E-05,2.56E-05,1.41E-05,9.36E-06,1.35E-06
2.59566559894716E-05,2.57E-05,1.39E-05,9.34E-06,1.34E-06
2.62765142062018E-05,2.54E-05,1.38E-05,9.32E-06,1.32E-06
2.52112916733867E-05,2.50E-05,1.37E-05,9.25E-06,1.32E-06
2.49014479286458E-05,2.58E-05,1.38E-05,9.10E-06,1.31E-06
2.46094930539516E-05,2.57E-05,1.35E-05,8.99E-06,1.31E-06
2.42361568525936E-05,2.47E-05,1.32E-05,9.01E-06,1.28E-06
2.41443043994000E-05,2.44E-05,1.32E-05,9.05E-06,1.23E-06
2.50045442525685E-05,2.48E-05,1.35E-05,9.03E-06,1.25E-06
2.58006521996473E-05,2.50E-05,1.33E-05,9.21E-06,1.26E-06
2.47786735156959E-05,2.48E-05,1.31E-05,9.28E-06,1.24E-06
2.39987023765530E-05,2.47E-05,1.32E-05,9.08E-06,1.28E-06
2.38788034963025E-05,2.50E-05,1.39E-05,9.10E-06,1.26E-06
2.42306006142995E-05,2.49E-05,1.35E-05,9.08E-06,1.23E-06
2.43984068047437E-05,2.50E-05,1.30E-05,8.93E-06,1.23E-06
2.48119306976169E-05,2.54E-05,1.32E-05,9.07E-06,1.22E-06
2.46630512771605E-05,2.46E-05,1.31E-05,9.02E-06,1.23E-06
2.40466063677034E-05,2.36E-05,1.30E-05,8.74E-06,1.22E-06
2.37650499631240E-05,2.32E-05,1.36E-05,8.82E-06,1.19E-06
2.39824171982554E-05,2.33E-05,1.34E-05,8.94E-06,1.20E-06
2.37914637822987E-05,2.35E-05,1.28E-05,8.76E-06,1.19E-06
2.35951339451866E-05,2.39E-05,1.28E-05,8.82E-06,1.22E-06
2.39545453100689E-05,2.40E-05,1.29E-05,8.93E-06,1.20E-06
2.39087386259697E-05,2.37E-05,1.27E-05,8.76E-06,1.17E-06
2.33651243700302E-05,2.33E-05,1.27E-05,8.64E-06,1.18E-06
2.29839259360749E-05,2.31E-05,1.28E-05,8.36E-06,1.17E-06
2.29706275435018E-05,2.29E-05,1.24E-05,8.41E-06,1.16E-06
2.28440399210038E-05,2.29E-05,1.23E-05,8.63E-06,1.18E-06
2.25851131901136E-05,2.30E-05,1.23E-05,8.49E-06,1.15E-06
2.25403607609167E-05,2.34E-05,1.23E-05,8.40E-06,1.15E-06
2.24277690202512E-05,2.37E-05,1.24E-05,8.67E-06,1.15E-06
2.26363368821642E-05,2.32E-05,1.25E-05,8.68E-06,1.12E-06
2.29998317433818E-05,2.29E-05,1.23E-05,8.41E-06,1.15E-06
2.28360103985470E-05,2.29E-05,1.20E-05,8.43E-06,1.15E-06
2.24689234005226E-05,2.27E-05,1.21E-05,8.28E-06,1.15E-06
2.26480402733165E-05,2.25E-05,1.23E-05,8.27E-06,1.14E-06
2.26673823680150E-05,2.27E-05,1.21E-05,8.40E-06,1.11E-06
2.25843674439256E-05,2.30E-05,1.18E-05,8.20E-06,1.09E-06
2.25096613856784E-05,2.27E-05,1.19E-05,8.22E-06,1.06E-06
2.29330093051375E-05,2.24E-05,1.19E-05,8.13E-06,1.06E-06
2.28764154375667E-05,2.24E-05,1.18E-05,7.94E-06,1.10E-06
2.24208732398124E-05,2.23E-05,1.21E-05,7.90E-06,1.08E-06
2.24506955626464E-05,2.21E-05,1.22E-05,7.95E-06,1.09E-06
2.22922577091631E-05,2.20E-05,1.18E-05,8.01E-06,1.07E-06
2.18891935595672E-05,2.21E-05,1.17E-05,8.10E-06,1.06E-06
2.19887173491581E-05,2.22E-05,1.18E-05,8.14E-06,1.07E-06
2.20508097813548E-05,2.25E-05,1.19E-05,7.89E-06,1.04E-06
2.18134264850510E-05,2.26E-05,1.20E-05,7.86E-06,1.02E-06
2.13681327226880E-05,2.27E-05,1.15E-05,7.91E-06,1.06E-06
2.13711442151169E-05,2.23E-05,1.14E-05,7.63E-06,1.04E-06
2.13285237505558E-05,2.17E-05,1.16E-05,7.71E-06,1.04E-06
2.13861237239094E-05,2.15E-05,1.14E-05,7.84E-06,1.02E-06
2.14200090435419E-05,2.16E-05,1.11E-05,7.69E-06,1.01E-06
2.13766067563185E-05,2.15E-05,1.10E-05,7.56E-06,1.02E-06
2.16373133258183E-05,2.15E-05,1.11E-05,7.52E-06,9.84E-07
2.15284375682995E-05,2.18E-05,1.11E-05,7.45E-06,9.97E-07
2.10616240970994E-05,2.22E-05,1.10E-05,7.59E-06,1.01E-06
2.06775365059107E-05,2.25E-05,1.10E-05,7.64E-06,1.01E-06
2.10109760646636E-05,2.21E-05,1.11E-05,7.42E-06,1.01E-06
2.18983488330336E-05,2.16E-05,1.11E-05,7.35E-06,9.54E-07
2.18200023074904E-05,2.14E-05,1.09E-05,7.33E-06,9.73E-07
2.15315170133510E-05,2.12E-05,1.09E-05,7.38E-06,9.78E-07
2.19927278236253E-05,2.11E-05,1.10E-05,7.44E-06,9.42E-07
2.15846445450278E-05,2.11E-05,1.11E-05,7.33E-06,9.51E-07
2.09149605024587E-05,2.12E-05,1.11E-05,7.19E-06,9.63E-07
2.10436376716398E-05,2.11E-05,1.08E-05,7.18E-06,9.59E-07
2.14062687657979E-05,2.11E-05,1.07E-05,7.32E-06,9.26E-07
2.09915798662922E-05,2.15E-05,1.07E-05,7.58E-06,9.10E-07
2.09798557793633E-05,2.16E-05,1.08E-05,7.63E-06,9.35E-07
2.08749993087621E-05,2.09E-05,1.10E-05,7.28E-06,9.29E-07
2.06793043765868E-05,2.06E-05,1.10E-05,7.04E-06,9.02E-07
2.05391742520199E-05,2.09E-05,1.09E-05,7.14E-06,9.03E-07
2.04671413495748E-05,2.05E-05,1.06E-05,7.21E-06,9.04E-07
2.05790258166823E-05,2.01E-05,1.04E-05,7.10E-06,9.04E-07
2.03675407171758E-05,2.01E-05,1.05E-05,7.12E-06,9.01E-07
2.04835049026249E-05,2.03E-05,1.08E-05,6.96E-06,8.79E-07
2.04847556567958E-05,2.08E-05,1.10E-05,6.95E-06,8.93E-07
2.00233983314965E-05,2.09E-05,1.06E-05,7.19E-06,8.84E-07
1.98770028458132E-05,2.05E-05,1.02E-05,7.30E-06,8.74E-07
2.00745909332633E-05,2.03E-05,1.01E-05,6.96E-06,8.92E-07
2.01405161663108E-05,1.99E-05,1.01E-05,6.78E-06,8.58E-07
1.99214718846959E-05,1.98E-05,1.02E-05,6.98E-06,8.61E-07
1.97051222902697E-05,2.01E-05,1.01E-05,6.97E-06,8.88E-07
1.98792802087378E-05,2.03E-05,1.01E-05,6.69E-06,8.61E-07
1.97265752701528E-05,2.04E-05,1.02E-05,6.60E-06,8.43E-07
1.95219452977346E-05,2.01E-05,1.02E-05,6.63E-06,8.36E-07
1.91855954848812E-05,2.00E-05,9.96E-06,6.59E-06,8.50E-07
1.95189005400834E-05,1.99E-05,9.91E-06,6.55E-06,8.44E-07
2.03213073102639E-05,1.98E-05,9.91E-06,6.62E-06,8.33E-07
1.99081681933054E-05,2.01E-05,1.00E-05,6.63E-06,8.37E-07
1.91536496411528E-05,2.07E-05,1.01E-05,6.54E-06,8.12E-07
1.91157208825975E-05,1.99E-05,1.00E-05,6.57E-06,8.12E-07
1.92195122698156E-05,1.92E-05,9.80E-06,6.61E-06,8.21E-07
1.91254977721010E-05,1.93E-05,9.62E-06,6.60E-06,7.87E-07
1.92373948713957E-05,1.94E-05,9.72E-06,6.42E-06,7.88E-07
1.97632736736276E-05,1.95E-05,1.01E-05,6.30E-06,8.01E-07
1.97391300328816E-05,1.93E-05,9.82E-06,6.32E-06,7.87E-07
1.92749745247242E-05,1.91E-05,9.55E-06,6.28E-06,7.95E-07
1.91288294724455E-05,1.93E-05,9.55E-06,6.20E-06,7.81E-07
1.95384525679330E-05,1.93E-05,9.39E-06,6.14E-06,7.91E-07
1.95216223837332E-05,1.91E-05,9.22E-06,6.21E-06,7.98E-07
1.91022010488666E-05,1.90E-05,9.19E-06,6.15E-06,7.71E-07
1.88139067811668E-05,1.94E-05,9.14E-06,6.11E-06,7.68E-07
1.86157565045577E-05,1.94E-05,8.99E-06,6.19E-06,7.75E-07
1.83983454030362E-05,1.90E-05,8.99E-06,6.26E-06,7.62E-07
1.83079033159678E-05,1.90E-05,9.31E-06,6.02E-06,7.69E-07
1.87585300667207E-05,1.91E-05,9.34E-06,5.95E-06,7.62E-07
1.93260442119439E-05,1.90E-05,9.01E-06,6.02E-06,7.44E-07
1.91010565157188E-05,1.90E-05,9.10E-06,6.13E-06,7.52E-07
1.86997010736214E-05,1.89E-05,9.04E-06,6.05E-06,7.42E-07
1.86446946700332E-05,1.86E-05,8.87E-06,6.01E-06,7.40E-07
1.86917500759752E-05,1.85E-05,9.11E-06,6.11E-06,7.27E-07
1.86343618548034E-05,1.89E-05,9.32E-06,6.20E-06,7.31E-07
1.87276514395830E-05,1.94E-05,8.97E-06,6.10E-06,7.44E-07
1.87484646695640E-05,1.87E-05,9.11E-06,6.01E-06,7.39E-07
1.83732189526602E-05,1.82E-05,9.22E-06,5.97E-06,7.55E-07
1.81979631364331E-05,1.83E-05,8.76E-06,5.95E-06,7.34E-07
1.82458783159999E-05,1.86E-05,8.69E-06,6.05E-06,7.16E-07
1.85772943870799E-05,1.88E-05,8.70E-06,6.12E-06,7.21E-07
1.88236268747330E-05,1.94E-05,8.67E-06,5.88E-06,7.05E-07
1.86259216012628E-05,1.91E-05,8.72E-06,5.81E-06,7.03E-07
1.83329279461073E-05,1.82E-05,8.64E-06,5.74E-06,7.18E-07
1.79381103467193E-05,1.82E-05,8.40E-06,5.72E-06,7.10E-07
1.76668971111694E-05,1.88E-05,8.28E-06,5.80E-06,7.08E-07
1.78581692129133E-05,1.86E-05,8.33E-06,5.70E-06,6.90E-07
1.84558432699869E-05,1.83E-05,8.42E-06,5.72E-06,6.87E-07
1.84924706641115E-05,1.84E-05,8.38E-06,5.77E-06,6.99E-07
1.82244153339882E-05,1.80E-05,8.43E-06,5.56E-06,7.00E-07
1.81850346788373E-05,1.77E-05,8.61E-06,5.59E-06,7.04E-07
1.78152047374162E-05,1.78E-05,8.52E-06,5.73E-06,6.78E-07
1.75385673900262E-05,1.79E-05,8.34E-06,5.61E-06,6.72E-07
1.75930808512622E-05,1.77E-05,8.57E-06,5.51E-06,6.80E-07
1.76005726508171E-05,1.76E-05,8.72E-06,5.48E-06,6.71E-07
1.74646193821875E-05,1.77E-05,8.34E-06,5.43E-06,6.73E-07
1.74445428412002E-05,1.79E-05,8.19E-06,5.41E-06,6.91E-07
1.75178545092716E-05,1.78E-05,8.24E-06,5.42E-06,6.64E-07
1.70816942415891E-05,1.76E-05,8.19E-06,5.45E-06,6.53E-07
1.68393238967371E-05,1.76E-05,8.22E-06,5.45E-06,6.60E-07
1.68383148932430E-05,1.74E-05,8.31E-06,5.38E-06,6.55E-07
1.68027532553462E-05,1.75E-05,8.14E-06,5.25E-06,6.53E-07
1.67273050116696E-05,1.77E-05,8.06E-06,5.17E-06,6.51E-07
1.67994627789845E-05,1.72E-05,8.10E-06,5.17E-06,6.51E-07
1.68943720127348E-05,1.67E-05,8.05E-06,5.26E-06,6.43E-07
1.69956418653797E-05,1.66E-05,7.91E-06,5.30E-06,6.27E-07
1.67199056437877E-05,1.67E-05,7.87E-06,5.29E-06,6.37E-07
1.63704519026582E-05,1.67E-05,7.80E-06,5.25E-06,6.29E-07
1.63791528133256E-05,1.63E-05,7.86E-06,5.25E-06,6.21E-07
1.63633835515024E-05,1.61E-05,8.00E-06,5.19E-06,6.24E-07
1.65698636924486E-05,1.61E-05,8.03E-06,5.14E-06,6.21E-07
1.68893475204173E-05,1.64E-05,7.89E-06,5.17E-06,6.38E-07
1.69531647398349E-05,1.65E-05,7.86E-06,5.21E-06,6.32E-07
1.65039493172879E-05,1.63E-05,7.68E-06,5.10E-06,6.17E-07
1.61640017624866E-05,1.60E-05,7.66E-06,5.05E-06,6.14E-07
1.60354013463970E-05,1.62E-05,7.69E-06,5.09E-06,6.09E-07
1.60044581016088E-05,1.65E-05,7.75E-06,5.12E-06,6.14E-07
1.60787953488542E-05,1.66E-05,7.70E-06,5.20E-06,5.94E-07
1.61240570568329E-05,1.64E-05,7.51E-06,5.10E-06,5.82E-07
1.60046374637889E-05,1.64E-05,7.50E-06,5.02E-06,5.87E-07
1.59927473822295E-05,1.63E-05,7.63E-06,4.98E-06,5.75E-07
1.60154506204908E-05,1.62E-05,7.63E-06,4.97E-06,5.91E-07
1.60787069472249E-05,1.61E-05,7.52E-06,4.92E-06,5.77E-07
1.58533803645228E-05,1.64E-05,7.51E-06,4.83E-06,5.59E-07
1.55471939826871E-05,1.63E-05,7.51E-06,4.83E-06,5.59E-07
1.54650425400469E-05,1.60E-05,7.58E-06,4.85E-06,5.61E-07
1.54659696455488E-05,1.59E-05,7.55E-06,4.82E-06,5.61E-07
1.57381325859113E-05,1.60E-05,7.44E-06,4.82E-06,5.63E-07
1.57631576767923E-05,1.63E-05,7.40E-06,4.90E-06,5.51E-07
1.56798587837917E-05,1.65E-05,7.24E-06,4.82E-06,5.52E-07
1.56846503433953E-05,1.63E-05,7.10E-06,4.79E-06,5.45E-07
1.58898858014074E-05,1.60E-05,7.11E-06,4.80E-06,5.38E-07
1.58828060756426E-05,1.57E-05,7.12E-06,4.68E-06,5.48E-07
1.58491768775549E-05,1.59E-05,7.16E-06,4.67E-06,5.40E-07
1.60853426333339E-05,1.63E-05,7.13E-06,4.73E-06,5.35E-07
1.56896224269583E-05,1.62E-05,7.17E-06,4.76E-06,5.54E-07
1.52707955840775E-05,1.59E-05,7.21E-06,4.71E-06,5.49E-07
1.54944553236948E-05,1.59E-05,7.05E-06,4.65E-06,5.37E-07
1.57213727836344E-05,1.58E-05,7.17E-06,4.64E-06,5.28E-07
1.57161052842125E-05,1.56E-05,7.19E-06,4.73E-06,5.31E-07
1.57920506519192E-05,1.57E-05,6.94E-06,4.59E-06,5.32E-07
1.58388879261401E-05,1.60E-05,6.85E-06,4.48E-06,5.18E-07
1.54525397707209E-05,1.59E-05,6.95E-06,4.51E-06,5.24E-07
1.53906397729210E-05,1.61E-05,7.07E-06,4.63E-06,5.26E-07
1.56020671392952E-05,1.60E-05,6.95E-06,4.62E-06,5.18E-07
1.56744466111019E-05,1.57E-05,6.84E-06,4.52E-06,5.09E-07
1.54381862105644E-05,1.57E-05,6.82E-06,4.59E-06,5.04E-07
1.55739467868274E-05,1.53E-05,6.75E-06,4.63E-06,5.05E-07
1.56418986188035E-05,1.50E-05,6.83E-06,4.59E-06,4.99E-07
1.53235561405776E-05,1.49E-05,6.87E-06,4.46E-06,4.97E-07
1.53020548857585E-05,1.48E-05,6.67E-06,4.53E-06,5.08E-07
1.52196056075333E-05,1.48E-05,6.61E-06,4.53E-06,5.01E-07
1.49187549313605E-05,1.49E-05,6.79E-06,4.43E-06,5.04E-07
1.49330125986745E-05,1.48E-05,6.75E-06,4.38E-06,5.06E-07
1.49087610200076E-05,1.48E-05,6.63E-06,4.41E-06,4.87E-07
1.45947747720787E-05,1.49E-05,6.63E-06,4.46E-06,4.93E-07
1.44159216182874E-05,1.50E-05,6.61E-06,4.44E-06,4.88E-07
1.44818033724071E-05,1.47E-05,6.65E-06,4.30E-06,4.71E-07
1.45531150030513E-05,1.45E-05,6.85E-06,4.24E-06,4.77E-07
1.43680736103947E-05,1.46E-05,6.77E-06,4.28E-06,4.64E-07
1.42034313989451E-05,1.45E-05,6.59E-06,4.39E-06,4.62E-07
1.42073480649147E-05,1.45E-05,6.61E-06,4.40E-06,4.69E-07
1.46119470560201E-05,1.46E-05,6.59E-06,4.33E-06,4.70E-07
1.49282824902259E-05,1.50E-05,6.47E-06,4.30E-06,4.71E-07
1.49956582223195E-05,1.50E-05,6.49E-06,4.22E-06,4.60E-07
1.46135323443119E-05,1.48E-05,6.42E-06,4.33E-06,4.63E-07
1.42598170176139E-05,1.46E-05,6.37E-06,4.20E-06,4.66E-07
1.39450258740117E-05,1.43E-05,6.44E-06,4.09E-06,4.46E-07
1.38207062264814E-05,1.41E-05,6.37E-06,4.14E-06,4.50E-07
1.38381616831046E-05,1.40E-05,6.27E-06,4.17E-06,4.53E-07
1.38949000759463E-05,1.40E-05,6.25E-06,4.15E-06,4.35E-07
1.40062596223530E-05,1.41E-05,6.29E-06,4.10E-06,4.42E-07
1.40003321283615E-05,1.44E-05,6.38E-06,4.00E-06,4.45E-07
1.39531135695680E-05,1.43E-05,6.47E-06,4.03E-06,4.38E-07
1.39288857560695E-05,1.40E-05,6.35E-06,4.05E-06,4.37E-07
1.37290854156825E-05,1.42E-05,6.24E-06,3.98E-06,4.25E-07
1.35500533306710E-05,1.43E-05,6.17E-06,3.91E-06,4.23E-07
1.34206717805422E-05,1.39E-05,6.10E-06,3.91E-06,4.28E-07
1.35284882821697E-05,1.38E-05,6.12E-06,3.95E-06,4.24E-07
1.37530638539581E-05,1.39E-05,5.98E-06,4.03E-06,4.42E-07
1.40773293897143E-05,1.40E-05,5.94E-06,4.03E-06,4.30E-07
1.37299852698693E-05,1.39E-05,5.99E-06,3.94E-06,4.15E-07
1.35821173338956E-05,1.40E-05,6.05E-06,3.87E-06,4.22E-07
1.37766647749848E-05,1.39E-05,6.03E-06,3.90E-06,4.17E-07
1.37752984522887E-05,1.37E-05,5.95E-06,3.97E-06,4.19E-07
1.34572476384269E-05,1.35E-05,5.94E-06,3.89E-06,4.05E-07
1.33944607473698E-05,1.36E-05,5.91E-06,3.76E-06,4.03E-07
1.37042194059459E-05,1.36E-05,5.87E-06,3.77E-06,4.30E-07
1.38218872760527E-05,1.33E-05,5.78E-06,3.85E-06,4.08E-07
1.35822359317823E-05,1.32E-05,5.76E-06,3.86E-06,4.05E-07
1.36037637069844E-05,1.33E-05,5.86E-06,3.80E-06,3.99E-07
1.37202632398119E-05,1.38E-05,5.91E-06,3.81E-06,3.87E-07
1.35645166798992E-05,1.40E-05,5.76E-06,3.76E-06,4.02E-07
1.33500360522177E-05,1.36E-05,5.68E-06,3.67E-06,4.09E-07
1.31986541688190E-05,1.34E-05,5.70E-06,3.68E-06,4.02E-07
1.30998745726878E-05,1.34E-05,5.71E-06,3.73E-06,3.95E-07
1.30922448861788E-05,1.35E-05,5.75E-06,3.71E-06,3.87E-07
1.31609346934370E-05,1.41E-05,5.75E-06,3.64E-06,3.87E-07
1.34545894575756E-05,1.39E-05,5.75E-06,3.64E-06,3.84E-07
1.34125090084257E-05,1.31E-05,5.73E-06,3.64E-06,3.84E-07
1.33330435408016E-05,1.30E-05,5.82E-06,3.58E-06,3.78E-07
1.33909605147131E-05,1.31E-05,5.81E-06,3.55E-06,3.74E-07
1.33383075548574E-05,1.34E-05,5.68E-06,3.58E-06,3.71E-07
1.32654594383711E-05,1.34E-05,5.65E-06,3.63E-06,3.68E-07
1.36635475460295E-05,1.34E-05,5.65E-06,3.57E-06,3.68E-07
1.35126618976940E-05,1.34E-05,5.52E-06,3.53E-06,3.69E-07
1.33808946558904E-05,1.32E-05,5.46E-06,3.62E-06,3.68E-07
1.34098784632927E-05,1.31E-05,5.50E-06,3.69E-06,3.72E-07
1.29392920545072E-05,1.32E-05,5.52E-06,3.64E-06,3.66E-07
1.26982854673860E-05,1.30E-05,5.47E-06,3.55E-06,3.55E-07
1.28420859821517E-05,1.28E-05,5.59E-06,3.43E-06,3.58E-07
1.31643895958545E-05,1.30E-05,5.62E-06,3.45E-06,3.55E-07
1.32109495596348E-05,1.36E-05,5.53E-06,3.47E-06,3.46E-07
1.28236436822992E-05,1.34E-05,5.45E-06,3.46E-06,3.47E-07
1.25935809269871E-05,1.28E-05,5.32E-06,3.41E-06,3.49E-07
1.25162287520672E-05,1.27E-05,5.26E-06,3.41E-06,3.55E-07
1.27113432378770E-05,1.30E-05,5.27E-06,3.39E-06,3.58E-07
1.28397230108632E-05,1.32E-05,5.50E-06,3.36E-06,3.62E-07
1.26622043907720E-05,1.31E-05,5.44E-06,3.36E-06,3.47E-07
1.26385262583744E-05,1.29E-05,5.22E-06,3.30E-06,3.36E-07
1.27557220203939E-05,1.27E-05,5.25E-06,3.24E-06,3.43E-07
1.27343388963719E-05,1.26E-05,5.29E-06,3.31E-06,3.32E-07
1.27089132994411E-05,1.28E-05,5.27E-06,3.34E-06,3.37E-07
1.28105800719170E-05,1.29E-05,5.30E-06,3.31E-06,3.46E-07
1.27405013492741E-05,1.29E-05,5.23E-06,3.25E-06,3.32E-07
1.25624315398929E-05,1.29E-05,5.19E-06,3.24E-06,3.34E-07
1.24633916863353E-05,1.29E-05,5.19E-06,3.38E-06,3.32E-07
1.25632652736837E-05,1.24E-05,5.14E-06,3.33E-06,3.29E-07
1.27277536076239E-05,1.23E-05,5.11E-06,3.22E-06,3.30E-07
1.29822867040585E-05,1.24E-05,5.19E-06,3.23E-06,3.24E-07
1.26900276862937E-05,1.24E-05,5.27E-06,3.22E-06,3.26E-07
1.24022174999723E-05,1.23E-05,5.22E-06,3.19E-06,3.23E-07
1.23984311927252E-05,1.24E-05,5.13E-06,3.14E-06,3.19E-07
1.25289529532983E-05,1.28E-05,5.13E-06,3.10E-06,3.19E-07
1.23503840796885E-05,1.28E-05,5.16E-06,3.10E-06,3.17E-07
1.21287772524951E-05,1.23E-05,5.07E-06,3.11E-06,3.24E-07
1.22596885332094E-05,1.21E-05,4.98E-06,3.09E-06,3.14E-07
1.26077155705344E-05,1.23E-05,4.98E-06,3.18E-06,3.15E-07
1.23743937342406E-05,1.25E-05,4.99E-06,3.25E-06,3.24E-07
1.22733307693620E-05,1.23E-05,5.08E-06,3.17E-06,3.14E-07
1.26521339638865E-05,1.23E-05,5.14E-06,3.17E-06,3.18E-07
1.25754091952849E-05,1.24E-05,5.07E-06,3.12E-06,3.16E-07
1.20711504130150E-05,1.23E-05,4.97E-06,3.02E-06,3.12E-07
1.18939594166363E-05,1.22E-05,4.95E-06,3.04E-06,3.09E-07
1.20418198130731E-05,1.22E-05,4.95E-06,3.01E-06,3.05E-07
1.20314909531424E-05,1.23E-05,4.94E-06,2.98E-06,3.02E-07
1.18253541066423E-05,1.23E-05,4.93E-06,3.03E-06,3.03E-07
1.18100159290293E-05,1.23E-05,4.92E-06,3.09E-06,3.11E-07
1.18952038705597E-05,1.21E-05,4.98E-06,3.01E-06,3.09E-07
1.19435143122878E-05,1.20E-05,5.00E-06,2.96E-06,2.96E-07
1.20039725176886E-05,1.19E-05,4.86E-06,2.93E-06,2.95E-07
1.20356165484432E-05,1.20E-05,4.78E-06,2.91E-06,2.99E-07
1.17983726605264E-05,1.23E-05,4.74E-06,2.87E-06,3.03E-07
1.16291584700980E-05,1.23E-05,4.76E-06,2.88E-06,3.11E-07
1.15541865357496E-05,1.19E-05,4.84E-06,2.86E-06,2.94E-07
1.16125670476230E-05,1.20E-05,4.85E-06,2.88E-06,2.90E-07
1.15947586139396E-05,1.20E-05,4.76E-06,2.83E-06,2.93E-07
1.14528627704750E-05,1.17E-05,4.81E-06,2.81E-06,2.90E-07
1.14282005882434E-05,1.15E-05,4.85E-06,2.89E-06,2.94E-07
1.16625121577160E-05,1.16E-05,4.74E-06,2.84E-06,2.89E-07
1.18776273041594E-05,1.20E-05,4.68E-06,2.80E-06,2.86E-07
1.15406445303028E-05,1.20E-05,4.73E-06,2.85E-06,2.87E-07
1.13424517236076E-05,1.20E-05,4.68E-06,2.75E-06,2.78E-07
1.14201813893965E-05,1.21E-05,4.61E-06,2.71E-06,2.80E-07
1.17342154038050E-05,1.15E-05,4.66E-06,2.71E-06,2.83E-07
1.16526286907040E-05,1.14E-05,4.72E-06,2.71E-06,2.77E-07
1.17400201217472E-05,1.16E-05,4.65E-06,2.73E-06,2.73E-07
1.20600060808294E-05,1.15E-05,4.72E-06,2.72E-06,2.71E-07
1.15006536991159E-05,1.14E-05,4.61E-06,2.68E-06,2.75E-07
1.11696413750329E-05,1.13E-05,4.49E-06,2.66E-06,2.78E-07
1.12579163731431E-05,1.12E-05,4.52E-06,2.65E-06,2.64E-07
1.13969489688396E-05,1.11E-05,4.54E-06,2.65E-06,2.66E-07
1.12926396674263E-05,1.10E-05,4.44E-06,2.67E-06,2.66E-07
1.12402871286020E-05,1.11E-05,4.39E-06,2.65E-06,2.62E-07
1.12084118823387E-05,1.12E-05,4.50E-06,2.61E-06,2.64E-07
1.10755675331511E-05,1.12E-05,4.58E-06,2.61E-06,2.58E-07
1.09645184129807E-05,1.11E-05,4.51E-06,2.60E-06,2.56E-07
1.09867594885977E-05,1.12E-05,4.46E-06,2.58E-06,2.58E-07
1.11724404572920E-05,1.14E-05,4.46E-06,2.55E-06,2.58E-07
1.12970363047247E-05,1.11E-05,4.46E-06,2.52E-06,2.53E-07
1.12265671998966E-05,1.10E-05,4.42E-06,2.51E-06,2.49E-07
1.10989520217603E-05,1.10E-05,4.47E-06,2.52E-06,2.53E-07
1.07986591337300E-05,1.12E-05,4.44E-06,2.55E-06,2.52E-07
1.06629308514766E-05,1.11E-05,4.34E-06,2.52E-06,2.42E-07
1.06909554566485E-05,1.08E-05,4.25E-06,2.50E-06,2.46E-07
1.10034288248875E-05,1.06E-05,4.38E-06,2.49E-06,2.49E-07
1.09644854277581E-05,1.06E-05,4.52E-06,2.54E-06,2.43E-07
1.06828654121578E-05,1.07E-05,4.25E-06,2.57E-06,2.40E-07
1.06653832405714E-05,1.08E-05,4.18E-06,2.51E-06,2.39E-07
1.06896564183737E-05,1.10E-05,4.18E-06,2.43E-06,2.43E-07
1.07092701900570E-05,1.11E-05,4.14E-06,2.42E-06,2.44E-07
1.07512672920461E-05,1.09E-05,4.09E-06,2.39E-06,2.50E-07
1.07617241117050E-05,1.07E-05,4.13E-06,2.39E-06,2.44E-07
1.05890939559200E-05,1.05E-05,4.20E-06,2.45E-06,2.34E-07
1.06557693755866E-05,1.07E-05,4.16E-06,2.47E-06,2.36E-07
1.08759857815369E-05,1.08E-05,4.07E-06,2.52E-06,2.40E-07
1.06549617246531E-05,1.08E-05,4.15E-06,2.45E-06,2.42E-07
1.03226369272059E-05,1.07E-05,4.31E-06,2.37E-06,2.33E-07
1.02805168029655E-05,1.09E-05,4.23E-06,2.34E-06,2.33E-07
1.03384998691020E-05,1.08E-05,4.12E-06,2.34E-06,2.40E-07
1.03004639522185E-05,1.05E-05,4.10E-06,2.33E-06,2.27E-07
1.01759064289642E-05,1.04E-05,4.07E-06,2.33E-06,2.23E-07
1.00927199228741E-05,1.04E-05,4.05E-06,2.31E-06,2.26E-07
1.01927638583322E-05,1.02E-05,4.02E-06,2.31E-06,2.24E-07
1.03881134114464E-05,1.02E-05,3.99E-06,2.30E-06,2.28E-07
1.06055163795312E-05,1.04E-05,3.97E-06,2.29E-06,2.27E-07
1.03605516054147E-05,1.05E-05,3.95E-06,2.27E-06,2.23E-07
1.00392487624520E-05,1.04E-05,3.90E-06,2.26E-06,2.23E-07
1.00391473423391E-05,1.03E-05,3.99E-06,2.24E-06,2.17E-07
1.02144094830364E-05,1.03E-05,4.01E-06,2.25E-06,2.15E-07
1.02209524482418E-05,1.01E-05,3.84E-06,2.24E-06,2.16E-07
1.01533338908966E-05,9.95E-06,3.82E-06,2.24E-06,2.19E-07
1.02319843729486E-05,1.02E-05,3.82E-06,2.24E-06,2.19E-07
1.01104164365114E-05,1.04E-05,3.84E-06,2.22E-06,2.11E-07
1.01790833123361E-05,1.01E-05,3.85E-06,2.21E-06,2.12E-07
1.02820333991506E-05,9.91E-06,3.84E-06,2.25E-06,2.16E-07
1.01113873866242E-05,1.01E-05,3.77E-06,2.22E-06,2.10E-07
1.01431459166041E-05,1.01E-05,3.78E-06,2.15E-06,2.14E-07
1.01878524708581E-05,1.02E-05,3.81E-06,2.12E-06,2.11E-07
9.86801927452006E-06,1.04E-05,3.78E-06,2.15E-06,2.09E-07
9.72722078367270E-06,1.03E-05,3.73E-06,2.16E-06,2.05E-07
9.74426749642731E-06,1.01E-05,3.67E-06,2.16E-06,2.00E-07
9.76323216199058E-06,1.02E-05,3.61E-06,2.17E-06,2.08E-07
9.75688756672955E-06,1.01E-05,3.56E-06,2.15E-06,2.07E-07
9.70357581945358E-06,9.89E-06,3.54E-06,2.09E-06,2.03E-07
9.78024287045593E-06,9.80E-06,3.61E-06,2.05E-06,2.00E-07
9.96726442664686E-06,9.81E-06,3.65E-06,2.09E-06,1.99E-07
9.98726517721181E-06,9.88E-06,3.57E-06,2.15E-06,1.97E-07
9.84565982813098E-06,9.76E-06,3.51E-06,2.11E-06,1.96E-07
1.00174109907841E-05,9.63E-06,3.52E-06,2.08E-06,1.98E-07
9.98677863478090E-06,9.60E-06,3.54E-06,2.05E-06,1.97E-07
9.79701572291105E-06,9.59E-06,3.57E-06,1.99E-06,1.95E-07
1.00356596649494E-05,9.57E-06,3.56E-06,2.03E-06,2.01E-07
1.00245449793872E-05,9.56E-06,3.46E-06,2.01E-06,1.99E-07
9.61273205293853E-06,9.66E-06,3.40E-06,1.97E-06,2.02E-07
9.62764196668214E-06,9.70E-06,3.46E-06,1.96E-06,1.92E-07
9.57942975640654E-06,9.66E-06,3.49E-06,1.94E-06,1.89E-07
9.49021976513184E-06,9.75E-06,3.40E-06,1.94E-06,1.91E-07
9.45853550586608E-06,9.84E-06,3.37E-06,1.94E-06,1.89E-07
9.45190827751981E-06,9.60E-06,3.38E-06,1.95E-06,1.90E-07
9.37453509238091E-06,9.55E-06,3.34E-06,1.99E-06,1.88E-07
9.23077500518450E-06,9.66E-06,3.32E-06,1.97E-06,1.88E-07
9.25231872427726E-06,9.63E-06,3.35E-06,1.87E-06,1.87E-07
9.24714409901588E-06,9.39E-06,3.33E-06,1.85E-06,1.83E-07
9.32898625143475E-06,9.40E-06,3.27E-06,1.87E-06,1.84E-07
9.22407539467895E-06,9.48E-06,3.33E-06,1.86E-06,1.81E-07
9.24994323037950E-06,9.51E-06,3.28E-06,1.86E-06,1.81E-07
9.26147159068971E-06,9.52E-06,3.19E-06,1.86E-06,1.83E-07
9.01782063798664E-06,9.55E-06,3.19E-06,1.82E-06,1.79E-07
8.83303862140816E-06,9.29E-06,3.28E-06,1.82E-06,1.80E-07
8.78340362206672E-06,9.06E-06,3.25E-06,1.84E-06,1.84E-07
8.89615651855659E-06,9.03E-06,3.16E-06,1.83E-06,1.80E-07
9.10042518582041E-06,9.18E-06,3.20E-06,1.83E-06,1.79E-07
9.02900996520948E-06,9.18E-06,3.30E-06,1.85E-06,1.74E-07
8.93130123153457E-06,8.97E-06,3.23E-06,1.80E-06,1.73E-07
9.00559648617117E-06,8.91E-06,3.16E-06,1.75E-06,1.74E-07
9.11358249245016E-06,8.91E-06,3.15E-06,1.74E-06,1.76E-07
8.98530687059242E-06,9.07E-06,3.11E-06,1.74E-06,1.80E-07
8.96993835704633E-06,9.17E-06,3.10E-06,1.78E-06,1.74E-07
8.98250525174585E-06,9.04E-06,3.22E-06,1.79E-06,1.70E-07
8.75727801742238E-06,8.98E-06,3.28E-06,1.74E-06,1.69E-07
8.56508333824239E-06,8.94E-06,3.19E-06,1.72E-06,1.67E-07
8.60169598466580E-06,8.88E-06,3.12E-06,1.74E-06,1.70E-07
8.69825764473820E-06,8.81E-06,3.14E-06,1.73E-06,1.71E-07
8.66388919161361E-06,8.77E-06,3.18E-06,1.76E-06,1.71E-07
8.62177617713812E-06,8.77E-06,3.04E-06,1.77E-06,1.69E-07
8.65001828940331E-06,8.89E-06,2.99E-06,1.74E-06,1.64E-07
8.72184222790940E-06,9.06E-06,3.01E-06,1.71E-06,1.70E-07
8.75500152804888E-06,8.82E-06,2.98E-06,1.67E-06,1.65E-07
8.86417646999205E-06,8.60E-06,2.94E-06,1.66E-06,1.58E-07
8.77051679129507E-06,8.61E-06,2.96E-06,1.68E-06,1.59E-07
8.56588720239536E-06,8.61E-06,3.06E-06,1.67E-06,1.62E-07
8.49107716674680E-06,8.54E-06,3.00E-06,1.65E-06,1.63E-07
8.52396884154019E-06,8.50E-06,2.92E-06,1.65E-06,1.59E-07
8.37839182329303E-06,8.58E-06,2.99E-06,1.63E-06,1.57E-07
8.26313700764768E-06,8.72E-06,2.99E-06,1.61E-06,1.60E-07
8.17850142411920E-06,8.65E-06,2.90E-06,1.61E-06,1.60E-07
8.17991400395756E-06,8.59E-06,2.95E-06,1.61E-06,1.58E-07
8.24904138617767E-06,8.62E-06,2.96E-06,1.61E-06,1.59E-07
8.24912168642109E-06,8.49E-06,2.86E-06,1.67E-06,1.53E-07
8.15083315986145E-06,8.41E-06,2.84E-06,1.66E-06,1.56E-07
8.04150374162079E-06,8.61E-06,2.81E-06,1.63E-06,1.59E-07
8.04138604764728E-06,8.74E-06,2.78E-06,1.66E-06,1.56E-07
8.22860972365552E-06,8.56E-06,2.78E-06,1.61E-06,1.53E-07
8.58384994921156E-06,8.48E-06,2.83E-06,1.60E-06,1.49E-07
8.63629178101839E-06,8.33E-06,2.78E-06,1.55E-06,1.52E-07
8.40506375103568E-06,8.32E-06,2.75E-06,1.53E-06,1.51E-07
8.12757832452510E-06,8.58E-06,2.81E-06,1.54E-06,1.46E-07
8.03057205691488E-06,8.50E-06,2.77E-06,1.56E-06,1.49E-07
7.99236879396491E-06,8.19E-06,2.66E-06,1.57E-06,1.46E-07
8.21108662348163E-06,8.10E-06,2.62E-06,1.57E-06,1.49E-07
8.27309167388904E-06,8.27E-06,2.66E-06,1.54E-06,1.47E-07
8.20267285184994E-06,8.39E-06,2.73E-06,1.56E-06,1.45E-07
8.09019730046059E-06,8.25E-06,2.72E-06,1.56E-06,1.48E-07
7.96538575866206E-06,8.10E-06,2.69E-06,1.54E-06,1.46E-07
7.98899698464687E-06,7.92E-06,2.60E-06,1.50E-06,1.50E-07
8.40383893111410E-06,7.82E-06,2.58E-06,1.46E-06,1.44E-07
8.32346607167610E-06,7.77E-06,2.62E-06,1.45E-06,1.39E-07
7.89396172680094E-06,7.81E-06,2.59E-06,1.47E-06,1.40E-07
7.76366752045062E-06,8.10E-06,2.62E-06,1.46E-06,1.40E-07
7.88217178934052E-06,8.34E-06,2.61E-06,1.45E-06,1.41E-07
8.14737307824349E-06,8.09E-06,2.55E-06,1.48E-06,1.43E-07
7.96489101158677E-06,7.91E-06,2.53E-06,1.47E-06,1.38E-07
7.85089432315244E-06,7.92E-06,2.56E-06,1.44E-06,1.40E-07
7.87107591334906E-06,7.90E-06,2.58E-06,1.45E-06,1.40E-07
7.81320847602284E-06,7.81E-06,2.58E-06,1.44E-06,1.37E-07
7.73750005130514E-06,7.77E-06,2.58E-06,1.42E-06,1.35E-07
7.78151287161795E-06,7.83E-06,2.49E-06,1.41E-06,1.35E-07
7.75593932075669E-06,7.83E-06,2.44E-06,1.41E-06,1.44E-07
7.62992521170635E-06,7.71E-06,2.50E-06,1.43E-06,1.40E-07
7.56983971940225E-06,7.62E-06,2.50E-06,1.41E-06,1.37E-07
7.57373736565118E-06,7.64E-06,2.45E-06,1.38E-06,1.35E-07
7.57344446580468E-06,7.78E-06,2.43E-06,1.39E-06,1.33E-07
7.59661808356420E-06,7.73E-06,2.42E-06,1.37E-06,1.36E-07
7.84354751042820E-06,7.66E-06,2.41E-06,1.34E-06,1.30E-07
7.86420922443922E-06,7.68E-06,2.42E-06,1.36E-06,1.28E-07
7.55595052512568E-06,7.67E-06,2.42E-06,1.38E-06,1.31E-07
7.43488286504741E-06,7.59E-06,2.40E-06,1.32E-06,1.30E-07
7.42908439739419E-06,7.57E-06,2.38E-06,1.32E-06,1.29E-07
7.48763439941563E-06,7.59E-06,2.44E-06,1.34E-06,1.31E-07
7.58084355077833E-06,7.59E-06,2.40E-06,1.30E-06,1.27E-07
7.63840950771203E-06,7.52E-06,2.31E-06,1.28E-06,1.31E-07
7.66352541660369E-06,7.45E-06,2.31E-06,1.30E-06,1.30E-07
7.48866207887130E-06,7.48E-06,2.35E-06,1.28E-06,1.28E-07
7.28844429324889E-06,7.39E-06,2.34E-06,1.27E-06,1.25E-07
7.20385604730854E-06,7.29E-06,2.33E-06,1.29E-06,1.27E-07
7.26993448777658E-06,7.33E-06,2.34E-06,1.30E-06,1.29E-07
7.38693218038724E-06,7.73E-06,2.29E-06,1.29E-06,1.24E-07
7.22115631653856E-06,7.64E-06,2.25E-06,1.27E-06,1.27E-07
7.09302779053892E-06,7.30E-06,2.27E-06,1.29E-06,1.24E-07
7.15590601562771E-06,7.21E-06,2.31E-06,1.28E-06,1.23E-07
7.21756694758042E-06,7.23E-06,2.31E-06,1.22E-06,1.23E-07
7.09403994528567E-06,7.20E-06,2.26E-06,1.22E-06,1.20E-07
7.03758298248263E-06,7.14E-06,2.23E-06,1.23E-06,1.20E-07
7.10301250501526E-06,7.15E-06,2.22E-06,1.20E-06,1.18E-07
7.12784366975961E-06,7.25E-06,2.22E-06,1.20E-06,1.18E-07
7.01197948391612E-06,7.17E-06,2.23E-06,1.21E-06,1.18E-07
6.93077598736475E-06,7.12E-06,2.26E-06,1.19E-06,1.16E-07
6.97316336251187E-06,7.16E-06,2.25E-06,1.16E-06,1.16E-07
7.09583792176954E-06,7.22E-06,2.19E-06,1.17E-06,1.11E-07
7.05698943706326E-06,7.33E-06,2.16E-06,1.18E-06,1.10E-07
7.12430796286552E-06,7.32E-06,2.19E-06,1.20E-06,1.14E-07
7.00403103550036E-06,7.12E-06,2.22E-06,1.21E-06,1.11E-07
6.88355699184095E-06,6.99E-06,2.23E-06,1.19E-06,1.10E-07
6.87816713406937E-06,6.96E-06,2.20E-06,1.18E-06,1.14E-07
6.88502010825992E-06,7.01E-06,2.14E-06,1.15E-06,1.14E-07
6.91209170804903E-06,6.93E-06,2.13E-06,1.13E-06,1.13E-07
7.18355396402350E-06,6.87E-06,2.14E-06,1.14E-06,1.11E-07
7.18529117127285E-06,6.88E-06,2.12E-06,1.16E-06,1.12E-07
6.87210997785835E-06,6.85E-06,2.09E-06,1.16E-06,1.08E-07
6.78926279334214E-06,6.75E-06,2.09E-06,1.13E-06,1.06E-07
6.85450803585383E-06,6.73E-06,2.12E-06,1.10E-06,1.07E-07
6.82822048481462E-06,6.83E-06,2.10E-06,1.10E-06,1.06E-07
6.70163277873518E-06,6.83E-06,2.10E-06,1.09E-06,1.05E-07
6.61851716980118E-06,6.71E-06,2.14E-06,1.09E-06,1.05E-07
6.71222059668685E-06,6.75E-06,2.16E-06,1.10E-06,1.03E-07
6.75603064010406E-06,6.80E-06,2.16E-06,1.09E-06,1.05E-07
6.69180386905538E-06,6.72E-06,2.12E-06,1.08E-06,1.03E-07
6.60722152214056E-06,6.69E-06,2.08E-06,1.07E-06,9.91E-08
6.62680074472287E-06,7.00E-06,2.14E-06,1.12E-06,1.01E-07
6.61770307893114E-06,6.90E-06,2.09E-06,1.09E-06,1.02E-07
6.59426608601106E-06,6.52E-06,2.00E-06,1.05E-06,1.02E-07
6.64575127762108E-06,6.49E-06,2.00E-06,1.05E-06,1.02E-07
6.56893102052700E-06,6.59E-06,2.00E-06,1.02E-06,1.00E-07
6.52254888980010E-06,6.56E-06,1.98E-06,1.02E-06,1.01E-07
6.48655039331992E-06,6.53E-06,1.98E-06,1.02E-06,9.98E-08
6.55392570808066E-06,6.53E-06,2.00E-06,1.01E-06,1.01E-07
6.55884853178253E-06,6.57E-06,2.00E-06,1.04E-06,9.99E-08
6.44294031442676E-06,6.52E-06,2.02E-06,1.05E-06,1.00E-07
6.37067088615734E-06,6.50E-06,2.02E-06,9.99E-07,1.01E-07
6.42583677059734E-06,6.63E-06,1.95E-06,1.00E-06,9.70E-08
6.39672327390916E-06,6.69E-06,1.91E-06,1.01E-06,9.71E-08
6.39543507621008E-06,6.50E-06,1.96E-06,9.85E-07,9.87E-08
6.42490916534856E-06,6.36E-06,1.96E-06,9.85E-07,9.76E-08
6.39140236273597E-06,6.45E-06,1.91E-06,9.92E-07,9.89E-08
6.33766260180814E-06,6.48E-06,1.93E-06,9.89E-07,9.50E-08
6.29296678664586E-06,6.41E-06,1.93E-06,9.98E-07,9.78E-08
6.38619543710009E-06,6.47E-06,1.88E-06,9.88E-07,9.61E-08
6.38178086276960E-06,6.43E-06,1.85E-06,9.70E-07,9.49E-08
6.33481024468449E-06,6.30E-06,1.83E-06,9.84E-07,9.38E-08
6.26602698148506E-06,6.30E-06,1.82E-06,9.75E-07,9.13E-08
6.26446989359305E-06,6.37E-06,1.83E-06,9.71E-07,9.44E-08
6.26696245490486E-06,6.37E-06,1.87E-06,9.80E-07,9.35E-08
6.53649734510873E-06,6.38E-06,1.89E-06,9.54E-07,9.40E-08
6.52822229925292E-06,6.50E-06,1.88E-06,9.56E-07,9.50E-08
6.16614087749523E-06,6.42E-06,1.87E-06,9.68E-07,9.28E-08
6.07744454557749E-06,6.25E-06,1.84E-06,9.60E-07,9.38E-08
6.22588800243623E-06,6.24E-06,1.79E-06,9.65E-07,8.96E-08
6.37212599634247E-06,6.29E-06,1.80E-06,9.54E-07,8.87E-08
6.22002607874438E-06,6.19E-06,1.83E-06,9.47E-07,9.18E-08
6.10410445100360E-06,6.07E-06,1.81E-06,9.35E-07,8.93E-08
6.14378335328696E-06,6.08E-06,1.79E-06,9.20E-07,8.92E-08
6.12542845507158E-06,6.29E-06,1.82E-06,9.06E-07,9.01E-08
6.04121694256035E-06,6.41E-06,1.81E-06,9.03E-07,8.79E-08
6.00718428287550E-06,6.19E-06,1.78E-06,9.04E-07,8.85E-08
6.00924302096842E-06,6.12E-06,1.75E-06,8.85E-07,9.14E-08
6.05074472334159E-06,6.11E-06,1.76E-06,8.96E-07,9.31E-08
6.12583452303421E-06,6.04E-06,1.79E-06,9.00E-07,8.90E-08
6.12138203421774E-06,5.99E-06,1.79E-06,8.84E-07,8.85E-08
6.10485650235957E-06,5.97E-06,1.76E-06,8.73E-07,8.60E-08
6.07747855102728E-06,6.03E-06,1.73E-06,8.70E-07,8.66E-08
6.00275270807032E-06,6.17E-06,1.71E-06,8.78E-07,8.81E-08
6.03065000619221E-06,6.30E-06,1.71E-06,8.94E-07,8.64E-08
6.06141857790471E-06,6.27E-06,1.74E-06,8.81E-07,8.84E-08
5.93102383209161E-06,6.13E-06,1.73E-06,8.61E-07,8.38E-08
5.89303618414208E-06,6.08E-06,1.72E-06,8.64E-07,8.11E-08
5.90439881578084E-06,6.04E-06,1.66E-06,8.51E-07,8.24E-08
5.95802456294803E-06,5.84E-06,1.66E-06,8.35E-07,8.25E-08
5.92124814032227E-06,5.79E-06,1.66E-06,8.36E-07,8.27E-08
6.00199922432428E-06,5.95E-06,1.67E-06,8.41E-07,8.22E-08
5.98722425623727E-06,6.08E-06,1.66E-06,8.43E-07,8.13E-08
5.88788433383633E-06,5.87E-06,1.68E-06,8.54E-07,8.05E-08
5.96680784138971E-06,5.78E-06,1.68E-06,8.37E-07,7.87E-08
6.02794004905419E-06,5.85E-06,1.64E-06,8.40E-07,8.05E-08
5.90420438425269E-06,5.83E-06,1.63E-06,8.22E-07,8.19E-08
5.74027313794924E-06,5.67E-06,1.67E-06,7.99E-07,7.86E-08
5.59924795372114E-06,5.72E-06,1.69E-06,7.99E-07,8.01E-08
5.53249196215707E-06,5.92E-06,1.62E-06,8.06E-07,7.98E-08
5.50721593755333E-06,5.89E-06,1.58E-06,8.00E-07,8.08E-08
5.58634167103613E-06,5.66E-06,1.60E-06,7.97E-07,8.11E-08
5.62486816344195E-06,5.58E-06,1.63E-06,8.07E-07,7.73E-08
5.48831723378817E-06,5.61E-06,1.60E-06,8.11E-07,7.80E-08
5.41182051933174E-06,5.64E-06,1.54E-06,8.28E-07,8.18E-08
5.43289390811175E-06,5.58E-06,1.53E-06,7.90E-07,7.94E-08
5.46009731861198E-06,5.56E-06,1.56E-06,7.70E-07,7.71E-08
5.46174044327609E-06,5.61E-06,1.58E-06,7.85E-07,7.64E-08
5.45753099341919E-06,5.52E-06,1.53E-06,7.81E-07,7.73E-08
5.49595225584740E-06,5.53E-06,1.51E-06,7.62E-07,7.54E-08
5.55322350420551E-06,5.54E-06,1.58E-06,7.76E-07,7.57E-08
5.42824255305079E-06,5.51E-06,1.59E-06,7.63E-07,7.44E-08
5.37683494743136E-06,5.45E-06,1.53E-06,7.46E-07,7.35E-08
5.32678499465779E-06,5.41E-06,1.52E-06,7.46E-07,7.46E-08
5.26519924874028E-06,5.49E-06,1.50E-06,7.46E-07,7.53E-08
5.18826354535821E-06,5.57E-06,1.49E-06,7.45E-07,7.58E-08
5.12457390287061E-06,5.49E-06,1.48E-06,7.55E-07,7.35E-08
5.13560278303757E-06,5.37E-06,1.49E-06,7.60E-07,7.26E-08
5.22954435304921E-06,5.33E-06,1.46E-06,7.59E-07,7.38E-08
5.28158806773509E-06,5.29E-06,1.47E-06,7.46E-07,7.39E-08
5.24864864631006E-06,5.27E-06,1.51E-06,7.32E-07,7.44E-08
5.20543744193962E-06,5.30E-06,1.51E-06,7.46E-07,7.22E-08
5.30478372516058E-06,5.27E-06,1.49E-06,7.35E-07,7.31E-08
5.24802818065209E-06,5.24E-06,1.49E-06,7.11E-07,7.38E-08
5.15494447237942E-06,5.31E-06,1.44E-06,7.41E-07,6.98E-08
5.19372954009274E-06,5.47E-06,1.43E-06,7.55E-07,7.02E-08
5.35720018201650E-06,5.41E-06,1.46E-06,7.11E-07,7.04E-08
5.29388343098941E-06,5.20E-06,1.43E-06,6.96E-07,6.85E-08
5.09933332505085E-06,5.09E-06,1.39E-06,7.09E-07,7.17E-08
5.04147918991236E-06,5.11E-06,1.41E-06,7.05E-07,7.08E-08
5.03941252464456E-06,5.15E-06,1.45E-06,7.02E-07,7.10E-08
4.99899682323009E-06,5.15E-06,1.41E-06,7.05E-07,6.96E-08
4.94592597565742E-06,5.20E-06,1.40E-06,6.98E-07,6.85E-08
4.99625345229394E-06,5.30E-06,1.43E-06,6.84E-07,6.79E-08
5.04525564563985E-06,5.15E-06,1.45E-06,7.01E-07,6.73E-08
5.03477777316677E-06,4.94E-06,1.46E-06,7.02E-07,6.89E-08
5.09035854915589E-06,4.93E-06,1.42E-06,6.90E-07,6.63E-08
5.18912050363052E-06,4.98E-06,1.38E-06,6.86E-07,6.70E-08
5.08969247755539E-06,5.00E-06,1.38E-06,6.73E-07,6.71E-08
4.93266458063563E-06,5.00E-06,1.38E-06,6.64E-07,6.48E-08
4.83166179530388E-06,5.09E-06,1.35E-06,6.58E-07,6.69E-08
4.88508189754212E-06,5.13E-06,1.35E-06,6.83E-07,6.57E-08
5.05352311689907E-06,5.09E-06,1.38E-06,6.79E-07,6.54E-08
5.08519788036216E-06,5.10E-06,1.34E-06,6.67E-07,6.57E-08
4.94467951366462E-06,5.07E-06,1.34E-06,6.64E-07,6.26E-08
4.86210293643151E-06,5.05E-06,1.36E-06,6.49E-07,6.30E-08
4.81014829940536E-06,5.06E-06,1.33E-06,6.38E-07,6.29E-08
4.80191166097864E-06,5.11E-06,1.29E-06,6.30E-07,6.33E-08
4.98478810494428E-06,5.02E-06,1.31E-06,6.36E-07,6.26E-08
5.03190183087515E-06,4.99E-06,1.36E-06,6.45E-07,6.10E-08
4.83396425982178E-06,4.96E-06,1.36E-06,6.37E-07,6.32E-08
4.79567044243414E-06,4.74E-06,1.34E-06,6.30E-07,6.29E-08
5.00925893467135E-06,4.65E-06,1.31E-06,6.38E-07,6.26E-08
4.96880165480532E-06,4.65E-06,1.30E-06,6.26E-07,6.30E-08
4.77848438009569E-06,4.77E-06,1.30E-06,6.14E-07,6.07E-08
4.85561416429709E-06,4.92E-06,1.29E-06,6.27E-07,6.02E-08
4.86754853804993E-06,4.79E-06,1.26E-06,6.17E-07,5.94E-08
4.84462604187088E-06,4.77E-06,1.24E-06,5.99E-07,5.97E-08
4.79608478343855E-06,4.80E-06,1.25E-06,6.09E-07,6.10E-08
4.76726640779274E-06,4.78E-06,1.26E-06,6.10E-07,5.88E-08
4.75200054483591E-06,4.73E-06,1.27E-06,6.03E-07,5.97E-08
4.73146723733782E-06,4.78E-06,1.27E-06,6.04E-07,5.87E-08
4.67347028065169E-06,4.74E-06,1.25E-06,6.04E-07,5.77E-08
4.61259435982857E-06,4.70E-06,1.25E-06,5.87E-07,5.78E-08
4.63602225637040E-06,4.70E-06,1.29E-06,5.84E-07,5.75E-08
4.67487563691007E-06,4.70E-06,1.27E-06,5.94E-07,5.87E-08
4.63693274386622E-06,4.60E-06,1.22E-06,6.05E-07,5.65E-08
4.58008047490958E-06,4.57E-06,1.21E-06,5.72E-07,5.60E-08
4.54391535880355E-06,4.60E-06,1.24E-06,5.60E-07,5.74E-08
4.61547423337472E-06,4.66E-06,1.22E-06,5.67E-07,5.63E-08
4.67881756456299E-06,4.67E-06,1.19E-06,5.70E-07,5.75E-08
4.64325524601508E-06,4.56E-06,1.26E-06,5.67E-07,5.55E-08
4.63456916987413E-06,4.52E-06,1.27E-06,5.64E-07,5.47E-08
4.64918278354749E-06,4.62E-06,1.19E-06,5.55E-07,5.50E-08
4.54349342878638E-06,4.81E-06,1.19E-06,5.53E-07,5.46E-08
4.46433087572707E-06,4.75E-06,1.19E-06,5.68E-07,5.56E-08
4.49309345928625E-06,4.55E-06,1.18E-06,5.51E-07,5.47E-08
4.54559531271924E-06,4.48E-06,1.18E-06,5.40E-07,5.43E-08
4.48168890040649E-06,4.48E-06,1.17E-06,5.42E-07,5.32E-08
4.40212049065116E-06,4.48E-06,1.16E-06,5.37E-07,5.41E-08
4.35794182662380E-06,4.48E-06,1.15E-06,5.37E-07,5.38E-08
4.38005881182142E-06,4.54E-06,1.18E-06,5.33E-07,5.11E-08
4.44358133293610E-06,4.56E-06,1.21E-06,5.32E-07,5.22E-08
4.40447675646164E-06,4.50E-06,1.16E-06,5.29E-07,5.27E-08
4.32681810938575E-06,4.46E-06,1.13E-06,5.22E-07,5.12E-08
4.31425811543691E-06,4.44E-06,1.13E-06,5.32E-07,5.21E-08
4.33178515690676E-06,4.41E-06,1.13E-06,5.28E-07,5.04E-08
4.33398525187154E-06,4.40E-06,1.14E-06,5.08E-07,5.00E-08
4.35409396791791E-06,4.46E-06,1.12E-06,5.17E-07,4.90E-08
4.39754728413853E-06,4.52E-06,1.09E-06,5.30E-07,4.87E-08
4.43931949012196E-06,4.51E-06,1.10E-06,5.09E-07,4.93E-08
4.34639690207235E-06,4.43E-06,1.14E-06,5.06E-07,4.87E-08
4.29798862744258E-06,4.44E-06,1.13E-06,5.17E-07,4.99E-08
4.39234535753113E-06,4.36E-06,1.09E-06,5.13E-07,4.87E-08
4.43494401136995E-06,4.26E-06,1.09E-06,4.98E-07,4.82E-08
4.26100698854522E-06,4.19E-06,1.11E-06,4.89E-07,4.94E-08
4.25004315556304E-06,4.16E-06,1.09E-06,4.83E-07,4.80E-08
4.31988013437150E-06,4.20E-06,1.08E-06,4.87E-07,4.85E-08
4.25227978366567E-06,4.30E-06,1.09E-06,4.85E-07,4.73E-08
4.17980688649401E-06,4.30E-06,1.09E-06,4.86E-07,4.76E-08
4.17265231822111E-06,4.39E-06,1.06E-06,4.80E-07,4.79E-08
4.23287288784671E-06,4.48E-06,1.06E-06,4.67E-07,4.59E-08
4.29149790536387E-06,4.31E-06,1.06E-06,4.69E-07,4.64E-08
4.21320295081324E-06,4.30E-06,1.07E-06,4.70E-07,4.58E-08
4.15394861920054E-06,4.40E-06,1.07E-06,4.67E-07,4.59E-08
4.21864905710980E-06,4.32E-06,1.07E-06,4.69E-07,4.55E-08
4.31566968440621E-06,4.29E-06,1.05E-06,4.74E-07,4.57E-08
4.29225925984552E-06,4.42E-06,1.06E-06,4.75E-07,4.76E-08
4.15388653822260E-06,4.29E-06,1.06E-06,4.67E-07,4.51E-08
4.14753331234223E-06,4.19E-06,1.04E-06,4.63E-07,4.43E-08
4.34590202165692E-06,4.16E-06,1.05E-06,4.62E-07,4.30E-08
4.26456854151602E-06,4.13E-06,1.08E-06,4.65E-07,4.30E-08
4.00999680659715E-06,4.10E-06,1.05E-06,4.61E-07,4.42E-08
3.96739634453754E-06,4.19E-06,1.03E-06,4.49E-07,4.34E-08
4.05982761337005E-06,4.26E-06,1.02E-06,4.50E-07,4.33E-08
4.08837991557500E-06,4.11E-06,9.94E-07,4.50E-07,4.32E-08
3.96706059868066E-06,4.01E-06,9.87E-07,4.43E-07,4.29E-08
3.93201214400040E-06,4.06E-06,1.02E-06,4.52E-07,4.26E-08
4.01017095567201E-06,4.06E-06,1.03E-06,4.53E-07,4.18E-08
3.99412599615959E-06,4.00E-06,1.00E-06,4.46E-07,4.21E-08
3.96395498552371E-06,4.09E-06,9.96E-07,4.48E-07,4.17E-08
4.00669713049924E-06,4.08E-06,1.00E-06,4.38E-07,4.20E-08
4.03630582783087E-06,3.95E-06,9.99E-07,4.26E-07,4.19E-08
3.96916106594200E-06,3.90E-06,1.01E-06,4.27E-07,4.21E-08
3.94760564561492E-06,3.90E-06,1.02E-06,4.29E-07,4.16E-08
3.93498997528386E-06,3.89E-06,1.01E-06,4.26E-07,3.98E-08
3.87128313984538E-06,3.88E-06,9.93E-07,4.28E-07,4.04E-08
3.81277372987939E-06,3.89E-06,9.76E-07,4.34E-07,4.00E-08
3.81473794092190E-06,3.89E-06,9.73E-07,4.39E-07,3.90E-08
3.82916518773589E-06,3.89E-06,9.87E-07,4.34E-07,3.98E-08
3.82337227081549E-06,3.90E-06,9.97E-07,4.15E-07,3.88E-08
3.89620632909851E-06,3.90E-06,1.00E-06,4.16E-07,3.96E-08
4.06313838041402E-06,3.91E-06,9.77E-07,4.13E-07,3.99E-08
3.85659196824470E-06,3.86E-06,9.51E-07,4.05E-07,3.90E-08
3.75803396285736E-06,3.78E-06,9.76E-07,4.02E-07,3.91E-08
3.82961296497436E-06,3.76E-06,9.69E-07,3.97E-07,3.85E-08
3.91308289441832E-06,3.79E-06,9.28E-07,3.98E-07,3.94E-08
3.77463809772233E-06,3.86E-06,9.12E-07,4.03E-07,3.81E-08
3.70600627575757E-06,3.85E-06,9.11E-07,4.06E-07,3.80E-08
3.77213115848938E-06,3.79E-06,9.07E-07,4.04E-07,3.84E-08
3.76604891639439E-06,3.78E-06,9.00E-07,4.01E-07,3.68E-08
3.73073508316013E-06,3.82E-06,9.09E-07,3.96E-07,3.76E-08
3.74005346684005E-06,3.79E-06,9.10E-07,3.94E-07,3.72E-08
3.73368206736379E-06,3.75E-06,8.99E-07,3.99E-07,3.64E-08
3.70504477119039E-06,3.82E-06,9.01E-07,3.91E-07,3.69E-08
3.62522142593383E-06,3.78E-06,9.00E-07,3.88E-07,3.64E-08
3.61214425764969E-06,3.66E-06,8.76E-07,3.89E-07,3.78E-08
3.64315198632486E-06,3.63E-06,8.58E-07,3.90E-07,3.68E-08
3.66669060772117E-06,3.69E-06,8.59E-07,3.93E-07,3.64E-08
3.66046367122579E-06,3.76E-06,8.75E-07,3.83E-07,3.57E-08
3.65932169528593E-06,3.71E-06,8.90E-07,3.73E-07,3.48E-08
3.62515330941770E-06,3.65E-06,9.00E-07,3.81E-07,3.58E-08
3.54579180140169E-06,3.67E-06,8.96E-07,3.86E-07,3.49E-08
3.54986963830162E-06,3.62E-06,8.80E-07,3.74E-07,3.43E-08
3.55152996488452E-06,3.59E-06,8.72E-07,3.69E-07,3.54E-08
3.56164861577864E-06,3.57E-06,8.66E-07,3.70E-07,3.48E-08
3.59954657212138E-06,3.53E-06,8.47E-07,3.66E-07,3.56E-08
3.65488617753060E-06,3.53E-06,8.41E-07,3.70E-07,3.64E-08
3.53953173772434E-06,3.59E-06,8.46E-07,3.67E-07,3.49E-08
3.44429652655907E-06,3.65E-06,8.39E-07,3.61E-07,3.34E-08
3.46801339359586E-06,3.63E-06,8.31E-07,3.60E-07,3.28E-08
3.57073651332362E-06,3.55E-06,8.37E-07,3.60E-07,3.35E-08
3.52820820136285E-06,3.47E-06,8.50E-07,3.56E-07,3.29E-08
3.43637551532112E-06,3.53E-06,8.33E-07,3.68E-07,3.30E-08
3.41442670266963E-06,3.58E-06,8.20E-07,3.66E-07,3.28E-08
3.45096429829970E-06,3.67E-06,8.22E-07,3.54E-07,3.23E-08
3.44917101982750E-06,3.57E-06,8.25E-07,3.49E-07,3.34E-08
3.41590803803109E-06,3.45E-06,8.27E-07,3.50E-07,3.26E-08
3.40171609330132E-06,3.46E-06,8.34E-07,3.49E-07,3.22E-08
3.45888956340887E-06,3.51E-06,8.22E-07,3.43E-07,3.19E-08
3.48150879631641E-06,3.51E-06,8.00E-07,3.45E-07,3.14E-08
3.41437617100622E-06,3.45E-06,7.99E-07,3.49E-07,3.19E-08
3.35517304704644E-06,3.42E-06,8.14E-07,3.47E-07,3.09E-08
3.38093635857158E-06,3.36E-06,8.11E-07,3.42E-07,3.08E-08
3.47639078246906E-06,3.31E-06,8.16E-07,3.43E-07,3.11E-08
3.42990288654212E-06,3.27E-06,8.24E-07,3.39E-07,3.07E-08
3.33128144362223E-06,3.29E-06,8.06E-07,3.31E-07,3.12E-08
3.27904577354593E-06,3.32E-06,8.06E-07,3.28E-07,3.01E-08
3.22937195059676E-06,3.35E-06,8.21E-07,3.29E-07,3.04E-08
3.18851628910731E-06,3.36E-06,8.00E-07,3.40E-07,3.06E-08
3.14531373667247E-06,3.32E-06,7.88E-07,3.33E-07,2.96E-08
3.15526931193083E-06,3.26E-06,7.98E-07,3.25E-07,3.07E-08
3.17623068463424E-06,3.25E-06,7.89E-07,3.20E-07,3.01E-08
3.16416772285708E-06,3.27E-06,7.73E-07,3.18E-07,2.95E-08
3.15168675241963E-06,3.26E-06,7.75E-07,3.18E-07,3.04E-08
3.16867693585174E-06,3.29E-06,7.87E-07,3.19E-07,2.91E-08
3.20449218783568E-06,3.33E-06,7.66E-07,3.16E-07,3.01E-08
3.16174733624602E-06,3.25E-06,7.59E-07,3.17E-07,3.05E-08
3.09990944547558E-06,3.17E-06,7.68E-07,3.26E-07,3.00E-08
3.10375089870918E-06,3.19E-06,7.88E-07,3.27E-07,2.87E-08
3.17858386125237E-06,3.28E-06,7.95E-07,3.22E-07,2.87E-08
3.20773105213105E-06,3.17E-06,7.75E-07,3.13E-07,2.89E-08
3.11628641224443E-06,3.10E-06,7.61E-07,3.07E-07,2.81E-08
3.09440000088153E-06,3.12E-06,7.57E-07,3.07E-07,2.96E-08
3.05498445497459E-06,3.18E-06,7.52E-07,3.04E-07,2.87E-08
3.07429236402208E-06,3.11E-06,7.41E-07,3.08E-07,2.84E-08
3.09823568510105E-06,3.04E-06,7.44E-07,3.09E-07,2.73E-08
3.07529815770768E-06,3.09E-06,7.54E-07,3.06E-07,2.69E-08
2.99581777371775E-06,3.21E-06,7.42E-07,3.00E-07,2.81E-08
2.98332178042209E-06,3.17E-06,7.40E-07,2.98E-07,2.75E-08
3.04514987531492E-06,3.10E-06,7.55E-07,3.01E-07,2.79E-08
3.09617331532959E-06,3.03E-06,7.37E-07,3.06E-07,2.75E-08
3.04426371802250E-06,2.99E-06,7.26E-07,3.01E-07,2.71E-08
2.96018979477877E-06,3.00E-06,7.33E-07,2.90E-07,2.73E-08
2.96288577555318E-06,3.06E-06,7.18E-07,2.93E-07,2.67E-08
3.02526874162387E-06,3.09E-06,7.16E-07,3.06E-07,2.73E-08
3.00293489846126E-06,3.00E-06,7.26E-07,2.99E-07,2.65E-08
2.94051735593840E-06,2.98E-06,7.18E-07,2.86E-07,2.66E-08
2.95626214980502E-06,3.01E-06,7.13E-07,2.86E-07,2.59E-08
2.99279720680858E-06,3.01E-06,7.20E-07,2.88E-07,2.62E-08
2.97481168454639E-06,2.99E-06,7.13E-07,2.93E-07,2.64E-08
2.93619862394957E-06,2.96E-06,7.01E-07,2.93E-07,2.52E-08
2.90421515045534E-06,2.95E-06,7.14E-07,2.86E-07,2.59E-08
2.90245361942694E-06,2.92E-06,7.22E-07,2.81E-07,2.58E-08
2.95633204181326E-06,2.92E-06,7.17E-07,2.83E-07,2.51E-08
3.00924466898743E-06,2.93E-06,7.15E-07,2.86E-07,2.54E-08
2.89204824164257E-06,2.96E-06,6.98E-07,2.86E-07,2.49E-08
2.84382904812943E-06,2.88E-06,6.88E-07,2.81E-07,2.51E-08
2.94594282099831E-06,2.84E-06,6.98E-07,2.83E-07,2.48E-08
2.97596909455931E-06,2.85E-06,6.88E-07,2.73E-07,2.53E-08
2.85968511029686E-06,2.88E-06,6.68E-07,2.68E-07,2.55E-08
2.81679695826710E-06,2.90E-06,6.64E-07,2.81E-07,2.43E-08
2.79684209254071E-06,2.89E-06,6.71E-07,2.80E-07,2.46E-08
2.76410230252408E-06,2.90E-06,7.02E-07,2.72E-07,2.41E-08
2.73846533524998E-06,2.95E-06,7.23E-07,2.76E-07,2.40E-08
2.72780103279047E-06,2.89E-06,6.98E-07,2.76E-07,2.41E-08
2.74506924173189E-06,2.81E-06,6.81E-07,2.70E-07,2.37E-08
2.77727793412351E-06,2.82E-06,6.87E-07,2.72E-07,2.42E-08
2.74434990606173E-06,2.90E-06,6.85E-07,2.67E-07,2.33E-08
2.72332273300016E-06,2.97E-06,6.82E-07,2.64E-07,2.36E-08
2.70797773936331E-06,2.86E-06,6.82E-07,2.61E-07,2.35E-08
2.79101630479062E-06,2.74E-06,6.64E-07,2.74E-07,2.33E-08
2.90549931485849E-06,2.75E-06,6.49E-07,2.67E-07,2.38E-08
2.82500655342179E-06,2.77E-06,6.55E-07,2.59E-07,2.31E-08
2.76112163758167E-06,2.73E-06,6.71E-07,2.64E-07,2.28E-08
2.72296467025179E-06,2.67E-06,6.72E-07,2.65E-07,2.28E-08
2.69309848899246E-06,2.67E-06,6.60E-07,2.54E-07,2.30E-08
2.67571123319135E-06,2.75E-06,6.56E-07,2.52E-07,2.31E-08
2.68053481022367E-06,2.80E-06,6.49E-07,2.54E-07,2.19E-08
2.69024300034798E-06,2.72E-06,6.38E-07,2.51E-07,2.24E-08
2.66361719126854E-06,2.68E-06,6.33E-07,2.53E-07,2.26E-08
2.65125858492478E-06,2.70E-06,6.42E-07,2.56E-07,2.22E-08
2.68922403670765E-06,2.70E-06,6.33E-07,2.51E-07,2.25E-08
2.73924985553716E-06,2.67E-06,6.23E-07,2.48E-07,2.18E-08
2.68632231037115E-06,2.65E-06,6.27E-07,2.45E-07,2.23E-08
2.62242837727440E-06,2.63E-06,6.26E-07,2.45E-07,2.20E-08
2.62564463457863E-06,2.61E-06,6.21E-07,2.43E-07,2.19E-08
2.64540671244423E-06,2.60E-06,6.32E-07,2.39E-07,2.18E-08
2.64186027369858E-06,2.61E-06,6.44E-07,2.38E-07,2.11E-08
2.61371769574832E-06,2.62E-06,6.26E-07,2.43E-07,2.12E-08
2.57315830583815E-06,2.60E-06,6.15E-07,2.43E-07,2.08E-08
2.56094104654102E-06,2.63E-06,6.06E-07,2.36E-07,2.07E-08
2.56259612504522E-06,2.64E-06,6.15E-07,2.37E-07,2.07E-08
2.61406061437895E-06,2.62E-06,6.15E-07,2.47E-07,2.05E-08
2.61482133998182E-06,2.56E-06,6.05E-07,2.43E-07,2.13E-08
2.56904773112670E-06,2.61E-06,5.95E-07,2.37E-07,2.05E-08
2.54441194388685E-06,2.69E-06,6.03E-07,2.35E-07,2.11E-08
2.52313523838652E-06,2.59E-06,6.01E-07,2.32E-07,2.05E-08
2.49534547839624E-06,2.51E-06,5.91E-07,2.35E-07,2.00E-08
2.49364684997842E-06,2.50E-06,5.95E-07,2.35E-07,2.01E-08
2.51677989331236E-06,2.53E-06,6.05E-07,2.32E-07,2.00E-08
2.53188387882200E-06,2.54E-06,6.06E-07,2.33E-07,2.03E-08
2.56921878538220E-06,2.53E-06,6.01E-07,2.31E-07,1.93E-08
2.53580690582038E-06,2.53E-06,6.02E-07,2.28E-07,1.95E-08
2.51900643464071E-06,2.59E-06,6.00E-07,2.29E-07,2.00E-08
2.51463433417454E-06,2.59E-06,5.96E-07,2.25E-07,1.94E-08
2.51246242888844E-06,2.57E-06,6.00E-07,2.23E-07,1.96E-08
2.44613024042324E-06,2.56E-06,5.91E-07,2.17E-07,1.92E-08
2.40648112189693E-06,2.52E-06,5.82E-07,2.13E-07,1.93E-08
2.43009265751958E-06,2.48E-06,5.82E-07,2.19E-07,1.92E-08
2.45379918779726E-06,2.46E-06,5.74E-07,2.28E-07,1.88E-08
2.45549672856271E-06,2.43E-06,5.81E-07,2.23E-07,1.92E-08
2.43722891873804E-06,2.40E-06,5.88E-07,2.18E-07,1.85E-08
2.47038218630711E-06,2.37E-06,5.74E-07,2.23E-07,1.87E-08
2.45187721348759E-06,2.36E-06,5.74E-07,2.24E-07,1.86E-08
2.39961136584583E-06,2.38E-06,5.77E-07,2.25E-07,1.82E-08
2.39842567853713E-06,2.40E-06,5.61E-07,2.18E-07,1.87E-08
2.39251518704912E-06,2.39E-06,5.47E-07,2.09E-07,1.84E-08
2.36499495322976E-06,2.36E-06,5.51E-07,2.09E-07,1.88E-08
2.40077746359283E-06,2.39E-06,5.57E-07,2.11E-07,1.79E-08
2.44549018262764E-06,2.42E-06,5.57E-07,2.15E-07,1.75E-08
2.42485493199588E-06,2.41E-06,5.57E-07,2.10E-07,1.83E-08
2.39744316182512E-06,2.41E-06,5.65E-07,2.08E-07,1.77E-08
2.40677015265723E-06,2.52E-06,5.63E-07,2.15E-07,1.80E-08
2.35278745092867E-06,2.48E-06,5.52E-07,2.13E-07,1.74E-08
2.29555597116718E-06,2.40E-06,5.57E-07,2.07E-07,1.72E-08
2.28178097882357E-06,2.39E-06,5.65E-07,2.05E-07,1.72E-08
2.29507224094909E-06,2.41E-06,5.60E-07,1.98E-07,1.69E-08
2.27066140374978E-06,2.40E-06,5.51E-07,1.98E-07,1.73E-08
2.25425926615497E-06,2.39E-06,5.36E-07,2.02E-07,1.70E-08
2.25693065334468E-06,2.34E-06,5.32E-07,2.01E-07,1.78E-08
2.29547745196840E-06,2.32E-06,5.36E-07,1.99E-07,1.73E-08
2.27013783912951E-06,2.29E-06,5.33E-07,2.03E-07,1.65E-08
2.23035371972272E-06,2.24E-06,5.27E-07,1.99E-07,1.70E-08
2.29018792911849E-06,2.22E-06,5.38E-07,2.01E-07,1.63E-08
2.42577928693408E-06,2.27E-06,5.33E-07,1.95E-07,1.61E-08
2.28170514301575E-06,2.35E-06,5.22E-07,1.92E-07,1.61E-08
2.20462140126455E-06,2.29E-06,5.27E-07,1.91E-07,1.58E-08
2.25387025528755E-06,2.23E-06,5.30E-07,1.91E-07,1.61E-08
2.31957753852163E-06,2.25E-06,5.13E-07,1.90E-07,1.61E-08
2.28834636209435E-06,2.28E-06,5.09E-07,1.87E-07,1.61E-08
2.21521565311601E-06,2.24E-06,5.29E-07,1.84E-07,1.59E-08
2.17579307824213E-06,2.23E-06,5.30E-07,1.85E-07,1.57E-08
2.20197411496758E-06,2.23E-06,5.10E-07,1.88E-07,1.59E-08
2.27650405520898E-06,2.24E-06,5.13E-07,1.84E-07,1.56E-08
2.24751319638272E-06,2.27E-06,5.18E-07,1.84E-07,1.58E-08
2.20412514796801E-06,2.24E-06,5.10E-07,1.86E-07,1.56E-08
2.23202317663192E-06,2.19E-06,5.04E-07,1.84E-07,1.58E-08
2.19889844839720E-06,2.20E-06,5.01E-07,1.79E-07,1.54E-08
2.11395218480057E-06,2.25E-06,5.00E-07,1.79E-07,1.48E-08
2.09870264734794E-06,2.21E-06,4.98E-07,1.82E-07,1.54E-08
2.13465027211184E-06,2.14E-06,4.97E-07,1.81E-07,1.52E-08
2.17507390436657E-06,2.15E-06,4.91E-07,1.77E-07,1.48E-08
2.12252937350112E-06,2.20E-06,4.88E-07,1.76E-07,1.52E-08
2.07863305315828E-06,2.17E-06,4.80E-07,1.79E-07,1.49E-08
2.08707455292878E-06,2.11E-06,4.75E-07,1.80E-07,1.48E-08
2.11381463585842E-06,2.10E-06,4.82E-07,1.76E-07,1.46E-08
2.12022698608188E-06,2.13E-06,4.87E-07,1.76E-07,1.48E-08
2.10724380435627E-06,2.13E-06,4.76E-07,1.76E-07,1.48E-08
2.07450983641369E-06,2.12E-06,4.71E-07,1.81E-07,1.45E-08
2.05045344225350E-06,2.15E-06,4.92E-07,1.77E-07,1.47E-08
2.02775864913908E-06,2.15E-06,4.99E-07,1.70E-07,1.42E-08
2.01331186571734E-06,2.11E-06,4.91E-07,1.71E-07,1.42E-08
2.02854900556363E-06,2.10E-06,4.89E-07,1.73E-07,1.44E-08
2.08925058933293E-06,2.13E-06,4.79E-07,1.71E-07,1.40E-08
2.11483318906271E-06,2.10E-06,4.71E-07,1.71E-07,1.42E-08
2.05358929617243E-06,2.08E-06,4.68E-07,1.73E-07,1.40E-08
2.07273047769712E-06,2.08E-06,4.64E-07,1.75E-07,1.44E-08
2.07035797459574E-06,2.07E-06,4.58E-07,1.73E-07,1.42E-08
2.00015823327113E-06,2.03E-06,4.57E-07,1.66E-07,1.41E-08
1.97095321945220E-06,2.01E-06,4.53E-07,1.64E-07,1.42E-08
2.03119759878750E-06,2.03E-06,4.54E-07,1.67E-07,1.38E-08
2.07176441467800E-06,2.02E-06,4.63E-07,1.67E-07,1.41E-08
2.00329656174291E-06,2.02E-06,4.64E-07,1.65E-07,1.38E-08
1.97298642213397E-06,2.04E-06,4.55E-07,1.70E-07,1.38E-08
1.95265047303968E-06,2.06E-06,4.52E-07,1.71E-07,1.35E-08
1.91884250148769E-06,2.01E-06,4.55E-07,1.63E-07,1.33E-08
1.90487735862211E-06,1.97E-06,4.59E-07,1.62E-07,1.39E-08
1.93048847517725E-06,2.01E-06,4.61E-07,1.65E-07,1.37E-08
1.98804150902556E-06,2.02E-06,4.47E-07,1.64E-07,1.36E-08
1.96450921327032E-06,1.95E-06,4.32E-07,1.62E-07,1.33E-08
1.91578644661477E-06,1.93E-06,4.26E-07,1.63E-07,1.30E-08
1.89288030327297E-06,1.95E-06,4.32E-07,1.59E-07,1.34E-08
1.89790221493642E-06,1.96E-06,4.36E-07,1.57E-07,1.30E-08
1.90012839908903E-06,1.96E-06,4.35E-07,1.58E-07,1.30E-08
1.92285582124623E-06,2.02E-06,4.34E-07,1.56E-07,1.30E-08
1.93741151391179E-06,2.01E-06,4.33E-07,1.55E-07,1.31E-08
1.89692848987655E-06,1.92E-06,4.27E-07,1.58E-07,1.33E-08
1.85379955791093E-06,1.94E-06,4.25E-07,1.57E-07,1.30E-08
1.85761767538517E-06,2.00E-06,4.21E-07,1.54E-07,1.32E-08
1.89320936604670E-06,1.95E-06,4.19E-07,1.52E-07,1.27E-08
1.87464353599194E-06,1.93E-06,4.24E-07,1.50E-07,1.28E-08
1.85580265738277E-06,1.94E-06,4.29E-07,1.53E-07,1.25E-08
1.88926551832773E-06,1.90E-06,4.18E-07,1.56E-07,1.24E-08
1.93323033490486E-06,1.87E-06,4.13E-07,1.54E-07,1.30E-08
1.90239887132369E-06,1.89E-06,4.23E-07,1.50E-07,1.30E-08
1.83596332573787E-06,1.89E-06,4.22E-07,1.45E-07,1.27E-08
1.80770162980538E-06,1.90E-06,4.10E-07,1.45E-07,1.23E-08
1.81765249405906E-06,1.86E-06,4.09E-07,1.47E-07,1.26E-08
1.83309728505986E-06,1.81E-06,4.03E-07,1.46E-07,1.24E-08
1.80972105085693E-06,1.85E-06,4.04E-07,1.44E-07,1.19E-08
1.77366941128481E-06,1.89E-06,4.13E-07,1.42E-07,1.22E-08
1.76896267392231E-06,1.81E-06,4.10E-07,1.41E-07,1.23E-08
1.78193952554526E-06,1.76E-06,4.06E-07,1.41E-07,1.21E-08
1.76513018067788E-06,1.76E-06,4.11E-07,1.46E-07,1.17E-08
1.74510242524597E-06,1.79E-06,4.03E-07,1.44E-07,1.18E-08
1.78259543073137E-06,1.81E-06,3.95E-07,1.42E-07,1.21E-08
1.79384660707460E-06,1.77E-06,3.98E-07,1.42E-07,1.18E-08
1.73792859148945E-06,1.73E-06,4.05E-07,1.42E-07,1.17E-08
1.71118271253820E-06,1.72E-06,3.98E-07,1.40E-07,1.14E-08
1.69997681617199E-06,1.72E-06,3.96E-07,1.36E-07,1.14E-08
1.70411105512410E-06,1.74E-06,4.00E-07,1.35E-07,1.15E-08
1.74264460001302E-06,1.77E-06,3.93E-07,1.38E-07,1.15E-08
1.76862995004219E-06,1.74E-06,3.90E-07,1.38E-07,1.18E-08
1.70517517992988E-06,1.70E-06,3.86E-07,1.38E-07,1.15E-08
1.66438787527762E-06,1.69E-06,3.91E-07,1.38E-07,1.11E-08
1.68448391082414E-06,1.71E-06,3.90E-07,1.41E-07,1.12E-08
1.68234019312741E-06,1.72E-06,3.82E-07,1.40E-07,1.16E-08
1.64603465067001E-06,1.71E-06,3.81E-07,1.36E-07,1.12E-08
1.62918067568502E-06,1.68E-06,3.84E-07,1.37E-07,1.11E-08
1.62078580105300E-06,1.69E-06,3.80E-07,1.33E-07,1.11E-08
1.66200999294289E-06,1.69E-06,3.78E-07,1.31E-07,1.09E-08
1.72392293702219E-06,1.64E-06,3.84E-07,1.33E-07,1.08E-08
1.65297672235561E-06,1.61E-06,3.77E-07,1.33E-07,1.09E-08
1.57475904907060E-06,1.60E-06,3.68E-07,1.30E-07,1.12E-08
1.55498547632702E-06,1.63E-06,3.67E-07,1.30E-07,1.10E-08
1.54593793866093E-06,1.66E-06,3.63E-07,1.30E-07,1.10E-08
1.52468329579688E-06,1.63E-06,3.61E-07,1.33E-07,1.10E-08
1.51979997415918E-06,1.59E-06,3.66E-07,1.34E-07,1.05E-08
1.53273700230642E-06,1.57E-06,3.69E-07,1.30E-07,1.05E-08
1.56554741195684E-06,1.56E-06,3.71E-07,1.29E-07,1.05E-08
1.57618321030976E-06,1.58E-06,3.69E-07,1.27E-07,1.04E-08
1.57054987702240E-06,1.61E-06,3.58E-07,1.31E-07,1.06E-08
1.59480985778123E-06,1.59E-06,3.54E-07,1.36E-07,1.04E-08
1.56957896250571E-06,1.55E-06,3.54E-07,1.27E-07,1.03E-08
1.51958492159955E-06,1.53E-06,3.59E-07,1.25E-07,1.04E-08
1.51304628216110E-06,1.57E-06,3.58E-07,1.27E-07,1.02E-08
1.53708176220475E-06,1.61E-06,3.58E-07,1.26E-07,1.00E-08
1.53272514762777E-06,1.55E-06,3.64E-07,1.26E-07,1.01E-08
1.50620016931409E-06,1.51E-06,3.66E-07,1.27E-07,1.02E-08
1.48927223990511E-06,1.52E-06,3.61E-07,1.24E-07,9.86E-09
1.47955335310937E-06,1.52E-06,3.58E-07,1.23E-07,9.80E-09
1.45913216778874E-06,1.50E-06,3.57E-07,1.27E-07,9.80E-09
1.46245496495250E-06,1.49E-06,3.48E-07,1.26E-07,9.58E-09
1.49370325098931E-06,1.49E-06,3.45E-07,1.24E-07,9.62E-09
1.48723801470880E-06,1.46E-06,3.49E-07,1.20E-07,9.83E-09
1.45316804167661E-06,1.48E-06,3.49E-07,1.18E-07,9.91E-09
1.46291069931299E-06,1.56E-06,3.48E-07,1.20E-07,9.87E-09
1.47848232423195E-06,1.54E-06,3.48E-07,1.22E-07,9.71E-09
1.44568165687776E-06,1.47E-06,3.43E-07,1.22E-07,9.71E-09
1.44129884439939E-06,1.45E-06,3.44E-07,1.20E-07,9.69E-09
1.45473692508107E-06,1.46E-06,3.44E-07,1.19E-07,9.43E-09
1.41412074844250E-06,1.48E-06,3.41E-07,1.20E-07,9.62E-09
1.40240333980022E-06,1.46E-06,3.46E-07,1.19E-07,9.45E-09
1.40820876842833E-06,1.43E-06,3.54E-07,1.16E-07,9.46E-09
1.40335236701527E-06,1.40E-06,3.62E-07,1.20E-07,9.47E-09
1.41698415411936E-06,1.41E-06,3.42E-07,1.18E-07,9.45E-09
1.45055227077474E-06,1.43E-06,3.30E-07,1.14E-07,9.15E-09
1.44239918327548E-06,1.44E-06,3.29E-07,1.13E-07,9.09E-09
1.39639487121617E-06,1.42E-06,3.38E-07,1.16E-07,9.35E-09
1.38273818415255E-06,1.44E-06,3.48E-07,1.19E-07,8.99E-09
1.36498005084639E-06,1.41E-06,3.36E-07,1.21E-07,8.88E-09
1.34048100745619E-06,1.35E-06,3.26E-07,1.18E-07,9.23E-09
1.33928889012155E-06,1.34E-06,3.28E-07,1.18E-07,9.28E-09
1.35937229897027E-06,1.34E-06,3.31E-07,1.15E-07,9.08E-09
1.35714781965343E-06,1.37E-06,3.29E-07,1.15E-07,8.90E-09
1.33756848941575E-06,1.38E-06,3.25E-07,1.19E-07,9.10E-09
1.33188107015069E-06,1.39E-06,3.26E-07,1.15E-07,8.73E-09
1.35403035895041E-06,1.36E-06,3.23E-07,1.12E-07,8.59E-09
1.37070115863441E-06,1.33E-06,3.24E-07,1.09E-07,8.54E-09
1.33960713960531E-06,1.37E-06,3.29E-07,1.11E-07,8.50E-09
1.31134889981925E-06,1.40E-06,3.28E-07,1.14E-07,8.60E-09
1.29550283485187E-06,1.34E-06,3.23E-07,1.13E-07,8.44E-09
1.29789888803782E-06,1.32E-06,3.19E-07,1.08E-07,8.59E-09
1.33621127953704E-06,1.34E-06,3.15E-07,1.09E-07,8.70E-09
1.33294146778165E-06,1.33E-06,3.12E-07,1.08E-07,8.36E-09
1.28211261406451E-06,1.32E-06,3.15E-07,1.06E-07,8.43E-09
1.28485751353847E-06,1.35E-06,3.13E-07,1.06E-07,8.21E-09
1.30492069416965E-06,1.34E-06,3.12E-07,1.06E-07,8.31E-09
1.29445995781748E-06,1.30E-06,3.07E-07,1.07E-07,8.32E-09
1.26287255603362E-06,1.30E-06,3.07E-07,1.06E-07,8.22E-09
1.26105706524527E-06,1.31E-06,3.11E-07,1.06E-07,8.18E-09
1.26570997843480E-06,1.30E-06,3.13E-07,1.07E-07,8.13E-09
1.24920606945820E-06,1.27E-06,3.12E-07,1.06E-07,8.20E-09
1.23004131256698E-06,1.25E-06,3.11E-07,1.03E-07,8.10E-09
1.25691250553303E-06,1.24E-06,3.02E-07,1.03E-07,8.08E-09
1.28007095450681E-06,1.23E-06,2.98E-07,1.05E-07,8.00E-09
1.24654369945769E-06,1.23E-06,3.04E-07,1.03E-07,8.08E-09
1.21075700585764E-06,1.24E-06,3.08E-07,9.99E-08,8.11E-09
1.20147303527569E-06,1.24E-06,3.04E-07,1.01E-07,7.90E-09
1.20548987612187E-06,1.22E-06,2.99E-07,1.03E-07,7.90E-09
1.21974368226234E-06,1.20E-06,3.01E-07,1.02E-07,7.85E-09
1.22493938923340E-06,1.21E-06,3.00E-07,1.03E-07,7.78E-09
1.21435856665290E-06,1.23E-06,2.98E-07,1.02E-07,7.77E-09
1.18047417463664E-06,1.22E-06,2.97E-07,9.92E-08,7.59E-09
1.16103741290242E-06,1.20E-06,2.94E-07,9.97E-08,7.58E-09
1.15254119635547E-06,1.20E-06,2.88E-07,1.03E-07,7.58E-09
1.16160810629229E-06,1.20E-06,2.86E-07,9.92E-08,7.57E-09
1.17643283578799E-06,1.18E-06,2.90E-07,9.47E-08,7.61E-09
1.17883443132621E-06,1.18E-06,2.98E-07,9.55E-08,7.51E-09
1.17415531070926E-06,1.20E-06,3.03E-07,9.87E-08,7.44E-09
1.18742118893416E-06,1.22E-06,2.94E-07,9.72E-08,7.48E-09
1.19037616117985E-06,1.20E-06,2.88E-07,9.60E-08,7.38E-09
1.18004032248795E-06,1.17E-06,2.85E-07,9.50E-08,7.17E-09
1.17469809030153E-06,1.17E-06,2.83E-07,9.38E-08,7.02E-09
1.16697313817586E-06,1.16E-06,2.83E-07,9.42E-08,7.10E-09
1.14273422899318E-06,1.16E-06,2.83E-07,9.62E-08,7.08E-09
1.13250149503050E-06,1.20E-06,2.86E-07,9.58E-08,7.36E-09
1.11978746929578E-06,1.22E-06,2.82E-07,9.41E-08,7.28E-09
1.09810302778487E-06,1.17E-06,2.86E-07,9.49E-08,7.10E-09
1.09669611529882E-06,1.13E-06,2.95E-07,9.17E-08,7.02E-09
1.11572283398481E-06,1.11E-06,2.86E-07,9.08E-08,6.92E-09
1.11382959190234E-06,1.10E-06,2.79E-07,9.31E-08,6.94E-09
1.08606266138776E-06,1.13E-06,2.83E-07,9.29E-08,6.93E-09
1.10934438049168E-06,1.16E-06,2.83E-07,9.13E-08,6.91E-09
1.14598594254825E-06,1.15E-06,2.80E-07,9.08E-08,7.06E-09
1.10922210999593E-06,1.10E-06,2.78E-07,9.20E-08,6.91E-09
1.06552886937442E-06,1.09E-06,2.73E-07,9.30E-08,6.88E-09
1.08907619647012E-06,1.10E-06,2.70E-07,9.07E-08,6.76E-09
1.15380951905262E-06,1.09E-06,2.74E-07,9.19E-08,6.74E-09
1.12184556411125E-06,1.11E-06,2.78E-07,9.26E-08,6.72E-09
1.07666486035040E-06,1.12E-06,2.72E-07,8.90E-08,6.79E-09
1.06214679700782E-06,1.10E-06,2.72E-07,8.96E-08,6.56E-09
1.05132893887237E-06,1.08E-06,2.81E-07,9.17E-08,6.44E-09
1.06123449583132E-06,1.07E-06,2.81E-07,8.85E-08,6.42E-09
1.06141977698907E-06,1.06E-06,2.72E-07,8.73E-08,6.37E-09
1.04343411278838E-06,1.06E-06,2.72E-07,8.75E-08,6.58E-09
1.03005116193954E-06,1.06E-06,2.76E-07,8.63E-08,6.53E-09
1.04001541991355E-06,1.06E-06,2.76E-07,8.57E-08,6.36E-09
1.04990623546551E-06,1.05E-06,2.73E-07,8.83E-08,6.33E-09
1.02655163680491E-06,1.05E-06,2.74E-07,8.67E-08,6.23E-09
1.01918230888930E-06,1.07E-06,2.73E-07,8.34E-08,6.12E-09
1.01663720700554E-06,1.07E-06,2.71E-07,8.41E-08,6.04E-09
1.01638640212561E-06,1.05E-06,2.72E-07,8.46E-08,6.17E-09
1.01095574853153E-06,1.04E-06,2.65E-07,8.48E-08,6.10E-09
1.00686751479283E-06,1.04E-06,2.59E-07,8.45E-08,6.04E-09
1.01232132512434E-06,1.04E-06,2.56E-07,8.55E-08,6.09E-09
1.01749230187113E-06,1.02E-06,2.57E-07,8.61E-08,6.05E-09
1.00473328591554E-06,1.01E-06,2.62E-07,8.36E-08,6.22E-09
1.02422616481964E-06,1.01E-06,2.64E-07,8.35E-08,6.09E-09
1.03866501493902E-06,1.02E-06,2.66E-07,8.19E-08,5.87E-09
9.98254801131824E-07,1.01E-06,2.66E-07,8.03E-08,5.77E-09
9.74776627879963E-07,9.98E-07,2.59E-07,8.06E-08,5.78E-09
9.79534396787301E-07,9.92E-07,2.56E-07,8.17E-08,5.77E-09
9.58880262166290E-07,9.87E-07,2.58E-07,8.34E-08,5.68E-09
9.50390624619308E-07,9.96E-07,2.54E-07,8.31E-08,5.73E-09
9.52448659868607E-07,1.02E-06,2.51E-07,8.13E-08,5.66E-09
9.57347387993389E-07,1.01E-06,2.53E-07,8.10E-08,5.78E-09
9.63169290266541E-07,1.01E-06,2.51E-07,8.06E-08,5.68E-09
9.70785894563433E-07,9.92E-07,2.52E-07,8.02E-08,5.52E-09
9.90374275032916E-07,9.74E-07,2.69E-07,7.91E-08,5.51E-09
9.85110389825134E-07,9.65E-07,2.58E-07,7.83E-08,5.52E-09
9.44290419859466E-07,9.74E-07,2.47E-07,7.88E-08,5.68E-09
9.29319508749271E-07,9.75E-07,2.45E-07,7.70E-08,5.53E-09
9.47551913205025E-07,9.60E-07,2.45E-07,7.64E-08,5.40E-09
9.59501584077130E-07,9.52E-07,2.48E-07,7.71E-08,5.41E-09
9.50782525261685E-07,9.54E-07,2.48E-07,7.61E-08,5.45E-09
9.42347978347508E-07,9.63E-07,2.46E-07,7.52E-08,5.40E-09
9.39919513807643E-07,9.44E-07,2.42E-07,7.56E-08,5.36E-09
9.35827618234743E-07,9.30E-07,2.38E-07,7.60E-08,5.54E-09
9.13271223768625E-07,9.34E-07,2.32E-07,7.62E-08,5.47E-09
9.10508714629740E-07,9.40E-07,2.33E-07,7.61E-08,5.34E-09
9.24861384676833E-07,9.23E-07,2.44E-07,7.39E-08,5.41E-09
9.35092451282514E-07,9.14E-07,2.47E-07,7.36E-08,5.27E-09
9.27707160794448E-07,9.15E-07,2.41E-07,7.34E-08,5.22E-09
9.10651396807228E-07,9.19E-07,2.39E-07,7.18E-08,5.18E-09
9.00891937727730E-07,9.25E-07,2.35E-07,7.10E-08,5.09E-09
9.00352183917768E-07,9.57E-07,2.33E-07,7.10E-08,5.12E-09
8.97888884529900E-07,9.65E-07,2.35E-07,7.18E-08,5.04E-09
8.91247080870633E-07,9.28E-07,2.37E-07,7.26E-08,5.02E-09
8.77891707752009E-07,9.09E-07,2.32E-07,7.21E-08,5.08E-09
8.75954109645502E-07,9.09E-07,2.31E-07,7.12E-08,5.09E-09
8.86228236915877E-07,8.99E-07,2.32E-07,7.15E-08,4.96E-09
8.93752694243715E-07,9.05E-07,2.30E-07,7.22E-08,4.80E-09
8.79749908847364E-07,9.24E-07,2.29E-07,7.09E-08,4.92E-09
8.82572701707427E-07,9.02E-07,2.28E-07,7.15E-08,4.87E-09
9.10120011001359E-07,8.76E-07,2.25E-07,7.09E-08,4.86E-09
9.15593166635826E-07,8.70E-07,2.25E-07,6.92E-08,4.78E-09
8.82121390266160E-07,8.68E-07,2.29E-07,6.84E-08,4.67E-09
8.59468713096786E-07,8.84E-07,2.27E-07,6.85E-08,4.76E-09
8.49615800481251E-07,9.16E-07,2.27E-07,6.87E-08,4.94E-09
8.48609049630797E-07,8.88E-07,2.31E-07,6.76E-08,4.81E-09
8.55281603373667E-07,8.53E-07,2.28E-07,6.68E-08,4.60E-09
8.60388685731843E-07,8.36E-07,2.27E-07,6.72E-08,4.67E-09
8.50229139391340E-07,8.36E-07,2.26E-07,6.72E-08,4.62E-09
8.59366730148326E-07,8.55E-07,2.22E-07,6.78E-08,4.57E-09
8.65048644488509E-07,8.68E-07,2.22E-07,6.58E-08,4.56E-09
8.35796365499782E-07,8.57E-07,2.24E-07,6.44E-08,4.49E-09
8.25079844988639E-07,8.51E-07,2.20E-07,6.55E-08,4.55E-09
8.31236688538129E-07,8.48E-07,2.18E-07,6.60E-08,4.45E-09
8.23056281713121E-07,8.24E-07,2.20E-07,6.42E-08,4.44E-09
8.14071815390736E-07,8.08E-07,2.20E-07,6.51E-08,4.40E-09
8.13233127547743E-07,8.03E-07,2.24E-07,6.50E-08,4.30E-09
8.18287017688490E-07,8.08E-07,2.21E-07,6.31E-08,4.38E-09
8.15855195240535E-07,8.09E-07,2.12E-07,6.26E-08,4.30E-09
7.98405182983120E-07,8.15E-07,2.11E-07,6.27E-08,4.32E-09
7.83086347650473E-07,8.33E-07,2.12E-07,6.23E-08,4.41E-09
7.91962374700645E-07,8.19E-07,2.10E-07,6.18E-08,4.30E-09
8.14880930720619E-07,7.97E-07,2.10E-07,6.10E-08,4.19E-09
7.93109504840748E-07,8.00E-07,2.13E-07,6.09E-08,4.30E-09
7.62451901054400E-07,8.08E-07,2.13E-07,6.08E-08,4.16E-09
7.58499124060958E-07,7.96E-07,2.08E-07,6.03E-08,4.01E-09
7.76648345694019E-07,7.86E-07,2.07E-07,5.97E-08,4.06E-09
7.89594485467622E-07,7.94E-07,2.11E-07,5.97E-08,4.06E-09
7.60938135518447E-07,7.84E-07,2.09E-07,5.86E-08,4.08E-09
7.50572482659042E-07,7.62E-07,2.05E-07,5.83E-08,4.08E-09
7.53220124203074E-07,7.43E-07,2.08E-07,5.82E-08,3.97E-09
7.44025111244751E-07,7.41E-07,2.08E-07,5.72E-08,4.02E-09
7.31459444790186E-07,7.41E-07,2.05E-07,5.73E-08,4.01E-09
7.23419043178586E-07,7.38E-07,2.02E-07,5.89E-08,3.99E-09
7.24855613000006E-07,7.39E-07,1.98E-07,5.80E-08,3.81E-09
7.35596350671230E-07,7.46E-07,1.99E-07,5.73E-08,3.86E-09
7.47515872486074E-07,7.49E-07,2.00E-07,5.80E-08,3.76E-09
7.35436213259045E-07,7.39E-07,1.97E-07,5.69E-08,3.74E-09
7.13390195560147E-07,7.22E-07,1.96E-07,5.77E-08,3.88E-09
7.02910266294830E-07,7.18E-07,1.99E-07,5.85E-08,3.90E-09
6.98938943579072E-07,7.20E-07,1.96E-07,5.75E-08,3.84E-09
6.98938491684575E-07,7.12E-07,1.97E-07,5.65E-08,3.64E-09
6.98473989940252E-07,7.06E-07,1.94E-07,5.59E-08,3.66E-09
6.93936790382745E-07,7.10E-07,1.91E-07,5.57E-08,3.67E-09
6.86714440846174E-07,7.15E-07,1.91E-07,5.68E-08,3.61E-09
6.84023267471454E-07,7.25E-07,1.93E-07,5.82E-08,3.59E-09
6.82890582070032E-07,7.39E-07,1.95E-07,5.65E-08,3.56E-09
6.88838421623943E-07,7.34E-07,1.90E-07,5.37E-08,3.68E-09
6.95766137340822E-07,7.17E-07,1.86E-07,5.35E-08,3.62E-09
7.02391035459131E-07,7.29E-07,1.86E-07,5.69E-08,3.62E-09
7.06885064348631E-07,7.18E-07,1.87E-07,5.49E-08,3.54E-09
7.02162060650040E-07,6.98E-07,1.91E-07,5.25E-08,3.53E-09
6.76892665790808E-07,7.17E-07,1.89E-07,5.54E-08,3.59E-09
6.60400133170451E-07,7.40E-07,1.83E-07,5.53E-08,3.44E-09
6.60811975099911E-07,6.89E-07,1.82E-07,5.26E-08,3.43E-09
6.65829758663576E-07,6.72E-07,1.84E-07,5.38E-08,3.48E-09
6.70949296018177E-07,6.85E-07,1.81E-07,5.50E-08,3.52E-09
6.75278914146725E-07,7.02E-07,1.80E-07,5.44E-08,3.48E-09
6.92687218550829E-07,6.83E-07,1.84E-07,5.25E-08,3.36E-09
7.00070104021303E-07,6.76E-07,1.84E-07,5.28E-08,3.33E-09
6.85306784682841E-07,6.80E-07,1.81E-07,5.21E-08,3.28E-09
6.71576210830097E-07,6.71E-07,1.79E-07,5.10E-08,3.33E-09
6.63650630827815E-07,6.64E-07,1.78E-07,5.13E-08,3.24E-09
6.52048925008572E-07,6.59E-07,1.82E-07,5.15E-08,3.24E-09
6.51002563876379E-07,6.68E-07,1.88E-07,5.13E-08,3.31E-09
6.55582499813176E-07,6.82E-07,1.80E-07,5.16E-08,3.15E-09
6.54891844288947E-07,6.74E-07,1.76E-07,5.11E-08,3.13E-09
6.46615535426981E-07,6.59E-07,1.81E-07,5.02E-08,3.24E-09
6.46212755074269E-07,6.48E-07,1.79E-07,4.98E-08,3.16E-09
6.43487938332655E-07,6.54E-07,1.74E-07,4.91E-08,3.15E-09
6.30443736941763E-07,6.66E-07,1.77E-07,4.86E-08,3.14E-09
6.35658078738703E-07,6.56E-07,1.82E-07,4.97E-08,3.28E-09
6.54307699210637E-07,6.41E-07,1.81E-07,5.08E-08,3.26E-09
6.39324672351014E-07,6.41E-07,1.77E-07,4.90E-08,3.17E-09
6.26059599145921E-07,6.36E-07,1.74E-07,4.97E-08,3.04E-09
6.24783672919275E-07,6.20E-07,1.71E-07,5.07E-08,3.08E-09
6.21110751533771E-07,6.18E-07,1.69E-07,4.92E-08,3.15E-09
6.10679362129550E-07,6.34E-07,1.68E-07,4.86E-08,3.09E-09
6.19399466180486E-07,6.38E-07,1.70E-07,4.81E-08,3.17E-09
6.22676746206975E-07,6.20E-07,1.76E-07,4.76E-08,3.01E-09
6.13511693557813E-07,6.13E-07,1.73E-07,4.75E-08,2.97E-09
6.12690806511190E-07,6.10E-07,1.69E-07,4.77E-08,2.99E-09
6.11597795008307E-07,6.09E-07,1.73E-07,4.71E-08,2.98E-09
6.06912687001304E-07,6.10E-07,1.72E-07,4.66E-08,2.99E-09
5.89193010138769E-07,6.15E-07,1.67E-07,4.66E-08,2.90E-09
5.87392783897256E-07,6.21E-07,1.65E-07,4.69E-08,2.99E-09
5.96923188666136E-07,6.09E-07,1.63E-07,4.58E-08,2.93E-09
5.98437407385955E-07,5.98E-07,1.63E-07,4.67E-08,2.92E-09
6.03492113529341E-07,6.03E-07,1.63E-07,4.75E-08,2.88E-09
6.09598009960957E-07,6.17E-07,1.61E-07,4.53E-08,2.84E-09
5.96113235676051E-07,6.04E-07,1.61E-07,4.42E-08,2.93E-09
5.93076270991928E-07,5.91E-07,1.61E-07,4.46E-08,2.81E-09
5.89851951962367E-07,5.89E-07,1.59E-07,4.51E-08,2.80E-09
5.78721126465889E-07,5.85E-07,1.57E-07,4.50E-08,2.81E-09
5.74236984270996E-07,5.84E-07,1.58E-07,4.53E-08,2.79E-09
5.94723829202263E-07,5.87E-07,1.59E-07,4.55E-08,2.81E-09
5.91310053439331E-07,5.84E-07,1.61E-07,4.55E-08,2.71E-09
5.62175378476032E-07,5.78E-07,1.60E-07,4.45E-08,2.75E-09
5.63798462740183E-07,5.82E-07,1.55E-07,4.40E-08,2.70E-09
5.65603192076346E-07,5.82E-07,1.51E-07,4.42E-08,2.72E-09
5.50196427447449E-07,5.79E-07,1.52E-07,4.40E-08,2.73E-09
5.43501103386833E-07,5.72E-07,1.54E-07,4.38E-08,2.83E-09
5.58788722825002E-07,5.66E-07,1.53E-07,4.34E-08,2.72E-09
5.66915129399319E-07,5.56E-07,1.52E-07,4.32E-08,2.55E-09
5.48288765690778E-07,5.45E-07,1.52E-07,4.24E-08,2.62E-09
5.38621188440135E-07,5.46E-07,1.51E-07,4.12E-08,2.56E-09
5.45941041379358E-07,5.51E-07,1.51E-07,4.11E-08,2.52E-09
5.57892307895228E-07,5.54E-07,1.51E-07,4.31E-08,2.52E-09
5.61533471056731E-07,5.52E-07,1.50E-07,4.21E-08,2.54E-09
5.57295870309472E-07,5.53E-07,1.47E-07,4.03E-08,2.59E-09
5.38177328457883E-07,5.75E-07,1.48E-07,4.06E-08,2.47E-09
5.28992739479094E-07,5.71E-07,1.48E-07,4.02E-08,2.54E-09
5.36491250339231E-07,5.54E-07,1.47E-07,4.01E-08,2.54E-09
5.42526460016362E-07,5.54E-07,1.48E-07,4.02E-08,2.46E-09
5.27772856919402E-07,5.60E-07,1.51E-07,4.07E-08,2.48E-09
5.21011070203317E-07,5.52E-07,1.47E-07,4.05E-08,2.44E-09
5.30945911017984E-07,5.36E-07,1.46E-07,3.97E-08,2.53E-09
5.30784552817929E-07,5.27E-07,1.49E-07,3.94E-08,2.38E-09
5.24783262284338E-07,5.28E-07,1.47E-07,4.06E-08,2.35E-09
5.21060481542383E-07,5.48E-07,1.45E-07,4.04E-08,2.41E-09
5.16056744431827E-07,5.50E-07,1.43E-07,3.98E-08,2.36E-09
5.16708699858014E-07,5.28E-07,1.44E-07,4.00E-08,2.39E-09
5.30789551830240E-07,5.20E-07,1.51E-07,3.95E-08,2.31E-09
5.50378077960133E-07,5.29E-07,1.44E-07,3.87E-08,2.37E-09
5.19395031086220E-07,5.26E-07,1.38E-07,3.84E-08,2.31E-09
5.04383986619038E-07,5.20E-07,1.37E-07,3.83E-08,2.35E-09
5.11111658536341E-07,5.17E-07,1.39E-07,3.93E-08,2.36E-09
5.09790843062685E-07,5.08E-07,1.42E-07,3.88E-08,2.32E-09
4.98211653951933E-07,5.01E-07,1.41E-07,3.86E-08,2.34E-09
4.90972066735542E-07,5.03E-07,1.40E-07,3.96E-08,2.22E-09
4.90224752319655E-07,5.09E-07,1.37E-07,3.75E-08,2.27E-09
4.86926353892243E-07,5.06E-07,1.36E-07,3.67E-08,2.20E-09
4.81129818765368E-07,4.97E-07,1.37E-07,3.77E-08,2.28E-09
4.82483687503150E-07,5.00E-07,1.37E-07,3.82E-08,2.25E-09
4.79197032745488E-07,5.12E-07,1.41E-07,3.80E-08,2.20E-09
4.76017440563937E-07,5.10E-07,1.45E-07,3.70E-08,2.28E-09
4.76256718823885E-07,5.04E-07,1.42E-07,3.66E-08,2.16E-09
4.84711577743173E-07,4.97E-07,1.38E-07,3.70E-08,2.17E-09
4.95014941043170E-07,4.90E-07,1.37E-07,3.67E-08,2.12E-09
4.83202444905839E-07,4.84E-07,1.35E-07,3.61E-08,2.17E-09
4.71382753559157E-07,4.78E-07,1.33E-07,3.64E-08,2.14E-09
4.69819485033228E-07,4.74E-07,1.32E-07,3.68E-08,2.13E-09
4.76290757485894E-07,4.77E-07,1.31E-07,3.83E-08,2.20E-09
4.71829308927267E-07,4.82E-07,1.32E-07,3.80E-08,2.07E-09
4.74987582405179E-07,4.86E-07,1.34E-07,3.55E-08,2.11E-09
4.73925801722874E-07,4.78E-07,1.36E-07,3.60E-08,2.03E-09
4.67560530120517E-07,4.79E-07,1.34E-07,3.60E-08,2.05E-09
4.67127417292104E-07,4.77E-07,1.32E-07,3.53E-08,2.03E-09
4.67526445153680E-07,4.62E-07,1.32E-07,3.60E-08,1.98E-09
4.55257274891763E-07,4.50E-07,1.33E-07,3.52E-08,2.03E-09
4.46329238483416E-07,4.50E-07,1.30E-07,3.43E-08,1.96E-09
4.46274405350784E-07,4.58E-07,1.29E-07,3.44E-08,2.05E-09
4.45193180800220E-07,4.64E-07,1.28E-07,3.41E-08,2.04E-09
4.40252522112317E-07,4.71E-07,1.26E-07,3.43E-08,1.98E-09
4.39908524061535E-07,4.69E-07,1.25E-07,3.44E-08,1.98E-09
4.46232636938010E-07,4.55E-07,1.27E-07,3.41E-08,1.91E-09
4.56228478415391E-07,4.42E-07,1.28E-07,3.42E-08,1.98E-09
4.51373402536652E-07,4.46E-07,1.28E-07,3.50E-08,1.91E-09
4.50242455584963E-07,4.54E-07,1.29E-07,3.54E-08,1.88E-09
4.53107285056659E-07,4.51E-07,1.28E-07,3.43E-08,1.87E-09
4.42632214463622E-07,4.45E-07,1.25E-07,3.31E-08,1.88E-09
4.37303640200659E-07,4.40E-07,1.25E-07,3.31E-08,1.87E-09
4.42500811154242E-07,4.39E-07,1.24E-07,3.27E-08,1.81E-09
4.43361250578152E-07,4.38E-07,1.27E-07,3.23E-08,1.86E-09
4.33663283849666E-07,4.38E-07,1.27E-07,3.27E-08,1.82E-09
4.28704877916934E-07,4.37E-07,1.24E-07,3.28E-08,1.80E-09
4.35894875308737E-07,4.42E-07,1.25E-07,3.17E-08,1.83E-09
4.34283400682954E-07,4.40E-07,1.27E-07,3.21E-08,1.81E-09
4.25402208327952E-07,4.39E-07,1.28E-07,3.26E-08,1.83E-09
4.25731926953661E-07,4.44E-07,1.26E-07,3.16E-08,1.74E-09
4.34027312937883E-07,4.32E-07,1.21E-07,3.15E-08,1.78E-09
4.33858043482773E-07,4.31E-07,1.16E-07,3.20E-08,1.75E-09
4.34256295667639E-07,4.53E-07,1.16E-07,3.14E-08,1.74E-09
4.37938617767459E-07,4.48E-07,1.17E-07,3.17E-08,1.80E-09
4.22038449553992E-07,4.33E-07,1.15E-07,3.13E-08,1.80E-09
4.07738666592765E-07,4.38E-07,1.15E-07,3.09E-08,1.73E-09
4.11749548899926E-07,4.29E-07,1.19E-07,3.10E-08,1.68E-09
4.24055423176689E-07,4.16E-07,1.19E-07,3.08E-08,1.68E-09
4.26342866664019E-07,4.13E-07,1.17E-07,3.07E-08,1.63E-09
4.23282526837044E-07,4.17E-07,1.20E-07,3.02E-08,1.64E-09
4.17166558177608E-07,4.18E-07,1.18E-07,2.95E-08,1.69E-09
4.18712581417529E-07,4.19E-07,1.14E-07,2.97E-08,1.68E-09
4.34693496654667E-07,4.20E-07,1.16E-07,3.05E-08,1.68E-09
4.29175514032891E-07,4.19E-07,1.15E-07,2.97E-08,1.61E-09
4.13247015458893E-07,4.07E-07,1.14E-07,2.94E-08,1.64E-09
4.12861291635781E-07,4.04E-07,1.15E-07,2.98E-08,1.64E-09
4.11288109521485E-07,4.08E-07,1.15E-07,2.95E-08,1.63E-09
4.01830964578807E-07,4.09E-07,1.12E-07,2.97E-08,1.63E-09
3.96829916028404E-07,4.05E-07,1.12E-07,2.97E-08,1.59E-09
3.95144163372949E-07,4.10E-07,1.14E-07,2.86E-08,1.63E-09
3.95353468233286E-07,4.19E-07,1.13E-07,2.86E-08,1.57E-09
3.94991023183450E-07,4.13E-07,1.12E-07,2.86E-08,1.61E-09
3.94317187176121E-07,4.10E-07,1.14E-07,2.85E-08,1.60E-09
3.94374729105854E-07,4.17E-07,1.13E-07,2.85E-08,1.56E-09
3.97562481710539E-07,4.03E-07,1.13E-07,2.80E-08,1.59E-09
3.95131408038508E-07,3.95E-07,1.14E-07,2.86E-08,1.52E-09
3.88733243664737E-07,3.99E-07,1.11E-07,2.90E-08,1.57E-09
3.87336213098593E-07,4.01E-07,1.11E-07,2.82E-08,1.53E-09
3.89090805079150E-07,4.00E-07,1.12E-07,2.78E-08,1.53E-09
3.85666035332374E-07,4.04E-07,1.10E-07,2.69E-08,1.53E-09
3.87077602412558E-07,3.95E-07,1.10E-07,2.74E-08,1.54E-09
3.93597536829299E-07,3.87E-07,1.13E-07,2.82E-08,1.58E-09
3.88293965965532E-07,3.86E-07,1.11E-07,2.72E-08,1.49E-09
3.84533394790976E-07,3.92E-07,1.10E-07,2.74E-08,1.50E-09
3.91281889333304E-07,3.86E-07,1.10E-07,2.68E-08,1.48E-09
3.90384074382710E-07,3.81E-07,1.06E-07,2.61E-08,1.56E-09
3.79941172481112E-07,3.80E-07,1.07E-07,2.70E-08,1.48E-09
3.80974748682491E-07,3.82E-07,1.09E-07,2.68E-08,1.42E-09
3.85165992862419E-07,3.81E-07,1.08E-07,2.65E-08,1.44E-09
3.80249800938706E-07,3.82E-07,1.07E-07,2.72E-08,1.42E-09
3.81951587199175E-07,3.91E-07,1.05E-07,2.63E-08,1.45E-09
3.81444275505365E-07,3.94E-07,1.04E-07,2.59E-08,1.44E-09
3.71554866625265E-07,3.86E-07,1.06E-07,2.60E-08,1.46E-09
3.73174236891248E-07,3.82E-07,1.05E-07,2.58E-08,1.37E-09
3.76653028686528E-07,3.79E-07,1.04E-07,2.58E-08,1.36E-09
3.76781275823750E-07,3.72E-07,1.03E-07,2.56E-08,1.37E-09
3.72102305140294E-07,3.69E-07,1.06E-07,2.58E-08,1.36E-09
3.70095251095481E-07,3.72E-07,1.08E-07,2.64E-08,1.44E-09
3.66215655182589E-07,3.71E-07,1.07E-07,2.51E-08,1.38E-09
3.63245631996269E-07,3.66E-07,1.06E-07,2.49E-08,1.37E-09
3.64636537238200E-07,3.75E-07,1.02E-07,2.49E-08,1.37E-09
3.60024399838166E-07,3.77E-07,1.03E-07,2.45E-08,1.36E-09
3.54525854480893E-07,3.63E-07,1.04E-07,2.48E-08,1.35E-09
3.56488074881485E-07,3.56E-07,1.01E-07,2.53E-08,1.32E-09
3.65156072306733E-07,3.57E-07,1.01E-07,2.46E-08,1.33E-09
3.63029513811136E-07,3.63E-07,1.02E-07,2.47E-08,1.32E-09
3.51712087104762E-07,3.59E-07,1.01E-07,2.48E-08,1.37E-09
3.52185082248531E-07,3.54E-07,1.02E-07,2.48E-08,1.36E-09
3.51067187648277E-07,3.61E-07,1.04E-07,2.50E-08,1.35E-09
3.47354017480673E-07,3.67E-07,1.02E-07,2.38E-08,1.30E-09
3.49115807534872E-07,3.62E-07,9.95E-08,2.33E-08,1.33E-09
3.53373188300175E-07,3.60E-07,9.76E-08,2.42E-08,1.34E-09
3.45946849232705E-07,3.56E-07,9.70E-08,2.44E-08,1.25E-09
3.34587351547709E-07,3.58E-07,9.85E-08,2.38E-08,1.27E-09
3.33412867497883E-07,3.70E-07,9.94E-08,2.35E-08,1.25E-09
3.49953374126772E-07,3.52E-07,9.88E-08,2.35E-08,1.27E-09
3.57452760030709E-07,3.42E-07,9.99E-08,2.36E-08,1.26E-09
3.39306408149225E-07,3.47E-07,9.95E-08,2.34E-08,1.25E-09
3.36029356433189E-07,3.46E-07,9.53E-08,2.32E-08,1.25E-09
3.42226402195544E-07,3.38E-07,9.36E-08,2.33E-08,1.19E-09
3.42229867054488E-07,3.41E-07,9.49E-08,2.28E-08,1.24E-09
3.43349683474097E-07,3.46E-07,9.56E-08,2.25E-08,1.22E-09
3.48198524371970E-07,3.45E-07,9.46E-08,2.27E-08,1.23E-09
3.45098018563084E-07,3.44E-07,9.48E-08,2.24E-08,1.21E-09
3.46234936194209E-07,3.42E-07,9.62E-08,2.29E-08,1.18E-09
3.39017111813074E-07,3.34E-07,9.42E-08,2.32E-08,1.22E-09
3.28832141886998E-07,3.30E-07,9.23E-08,2.22E-08,1.19E-09
3.28598591962263E-07,3.33E-07,9.21E-08,2.20E-08,1.19E-09
3.33228760631088E-07,3.33E-07,9.29E-08,2.24E-08,1.16E-09
3.27707167788542E-07,3.29E-07,9.32E-08,2.19E-08,1.16E-09
3.24928395238920E-07,3.27E-07,9.27E-08,2.16E-08,1.20E-09
3.24614511551711E-07,3.27E-07,9.08E-08,2.17E-08,1.16E-09
3.21828310883213E-07,3.27E-07,9.31E-08,2.16E-08,1.17E-09
3.17422278939820E-07,3.32E-07,9.37E-08,2.14E-08,1.13E-09
3.14613745391684E-07,3.35E-07,8.98E-08,2.10E-08,1.14E-09
3.16689794634722E-07,3.30E-07,8.95E-08,2.12E-08,1.12E-09
3.19092648864679E-07,3.23E-07,9.00E-08,2.20E-08,1.12E-09
3.20353985622959E-07,3.22E-07,8.91E-08,2.14E-08,1.16E-09
3.27416645794407E-07,3.27E-07,9.06E-08,2.13E-08,1.13E-09
3.31232464043494E-07,3.24E-07,9.12E-08,2.10E-08,1.16E-09
3.22362620450309E-07,3.19E-07,9.13E-08,2.08E-08,1.17E-09
3.17803204852408E-07,3.22E-07,8.90E-08,2.14E-08,1.13E-09
3.19264387007185E-07,3.23E-07,8.89E-08,2.14E-08,1.11E-09
3.17717751763238E-07,3.19E-07,8.95E-08,2.06E-08,1.12E-09
3.19298531130388E-07,3.20E-07,8.58E-08,2.06E-08,1.10E-09
3.14696836978726E-07,3.20E-07,8.41E-08,2.02E-08,1.06E-09
3.06105650962039E-07,3.13E-07,8.68E-08,1.98E-08,1.11E-09
3.01755996918986E-07,3.13E-07,8.79E-08,1.98E-08,1.09E-09
3.03302186838281E-07,3.15E-07,8.66E-08,1.98E-08,1.08E-09
3.04365626335142E-07,3.11E-07,8.62E-08,1.99E-08,1.08E-09
3.05230630020236E-07,3.07E-07,8.46E-08,2.01E-08,1.08E-09
3.06451638341921E-07,3.10E-07,8.44E-08,2.02E-08,1.07E-09
3.03232096019280E-07,3.11E-07,8.48E-08,1.97E-08,1.05E-09
2.95973949594780E-07,3.07E-07,8.36E-08,1.96E-08,1.05E-09
2.93254723241615E-07,3.07E-07,8.34E-08,1.98E-08,1.03E-09
2.95569980555131E-07,3.13E-07,8.37E-08,2.05E-08,1.10E-09
3.02551440775498E-07,3.10E-07,8.32E-08,1.99E-08,1.02E-09
3.04847127389045E-07,3.04E-07,8.26E-08,1.92E-08,1.02E-09
3.01403978076845E-07,3.01E-07,8.14E-08,1.95E-08,1.02E-09
3.00317231474275E-07,2.97E-07,8.31E-08,1.95E-08,1.01E-09
2.96206404656401E-07,3.00E-07,8.59E-08,1.98E-08,1.03E-09
2.89020875471567E-07,3.03E-07,8.24E-08,2.00E-08,9.91E-10
2.84629863105928E-07,2.98E-07,8.19E-08,1.90E-08,1.00E-09
2.84603679392970E-07,2.90E-07,8.23E-08,1.85E-08,9.85E-10
2.88174110604274E-07,2.89E-07,8.14E-08,1.87E-08,9.92E-10
2.89114118938658E-07,2.94E-07,8.05E-08,1.85E-08,9.92E-10
2.86564344287171E-07,2.95E-07,8.08E-08,1.84E-08,9.64E-10
2.87800928174285E-07,2.96E-07,8.08E-08,1.87E-08,9.72E-10
2.89819924270411E-07,3.01E-07,8.10E-08,1.89E-08,9.37E-10
2.85731898218906E-07,2.91E-07,8.19E-08,1.89E-08,9.59E-10
2.84775074487815E-07,2.84E-07,8.05E-08,1.87E-08,9.70E-10
2.87367730197086E-07,2.83E-07,7.80E-08,1.86E-08,9.86E-10
2.84059764600039E-07,2.91E-07,7.77E-08,1.85E-08,9.77E-10
2.77659341968757E-07,2.99E-07,7.80E-08,1.80E-08,9.75E-10
2.78932766314738E-07,3.01E-07,7.79E-08,1.78E-08,9.67E-10
2.78902001024341E-07,2.90E-07,7.66E-08,1.82E-08,9.06E-10
2.75992093969605E-07,2.80E-07,7.60E-08,1.79E-08,9.27E-10
2.74902878215870E-07,2.84E-07,7.57E-08,1.78E-08,9.34E-10
2.79048895590332E-07,2.93E-07,7.60E-08,1.91E-08,9.24E-10
2.86875692544190E-07,2.88E-07,7.65E-08,1.81E-08,9.08E-10
2.85164788599936E-07,2.79E-07,7.52E-08,1.77E-08,8.96E-10
2.81313370165005E-07,2.77E-07,7.45E-08,1.75E-08,9.34E-10
2.79459749336555E-07,2.78E-07,7.46E-08,1.71E-08,9.00E-10
2.78973863534556E-07,2.88E-07,7.46E-08,1.74E-08,9.36E-10
2.77671317725211E-07,2.85E-07,7.30E-08,1.80E-08,9.47E-10
2.71427824194675E-07,2.74E-07,7.33E-08,1.76E-08,8.95E-10
2.65577046288319E-07,2.68E-07,7.76E-08,1.76E-08,8.87E-10
2.66654538445153E-07,2.67E-07,7.67E-08,1.69E-08,8.93E-10
2.69175069206842E-07,2.69E-07,7.34E-08,1.67E-08,8.90E-10
2.64494711934774E-07,2.67E-07,7.48E-08,1.71E-08,8.64E-10
2.59896265933943E-07,2.64E-07,7.40E-08,1.66E-08,8.73E-10
2.60734036639609E-07,2.65E-07,7.27E-08,1.67E-08,8.47E-10
2.62705833205311E-07,2.68E-07,7.16E-08,1.70E-08,8.60E-10
2.62222898515758E-07,2.68E-07,7.34E-08,1.70E-08,8.48E-10
2.63881483554461E-07,2.61E-07,7.43E-08,1.69E-08,8.45E-10
2.64497405278935E-07,2.58E-07,7.22E-08,1.64E-08,8.51E-10
2.56325913240099E-07,2.57E-07,7.25E-08,1.69E-08,8.33E-10
2.53662827732273E-07,2.55E-07,7.26E-08,1.69E-08,8.63E-10
2.53229859989498E-07,2.55E-07,7.14E-08,1.63E-08,8.63E-10
2.51407553330321E-07,2.56E-07,7.14E-08,1.64E-08,8.48E-10
2.52885875046207E-07,2.54E-07,6.96E-08,1.61E-08,8.23E-10
2.54464634754040E-07,2.54E-07,6.91E-08,1.58E-08,8.22E-10
2.51996707076356E-07,2.53E-07,7.08E-08,1.62E-08,8.21E-10
2.46553110328873E-07,2.55E-07,7.25E-08,1.62E-08,8.07E-10
2.43394919564198E-07,2.52E-07,7.19E-08,1.58E-08,7.96E-10
2.45783200374049E-07,2.53E-07,6.93E-08,1.59E-08,7.81E-10
2.47396344569254E-07,2.57E-07,6.89E-08,1.61E-08,7.94E-10
2.45493232625134E-07,2.60E-07,6.95E-08,1.61E-08,8.05E-10
2.49438449482270E-07,2.49E-07,6.83E-08,1.60E-08,8.13E-10
2.58704675584513E-07,2.47E-07,6.74E-08,1.54E-08,8.18E-10
2.49513042455096E-07,2.50E-07,6.82E-08,1.54E-08,7.77E-10
2.38883369677512E-07,2.50E-07,6.83E-08,1.61E-08,7.96E-10
2.38341875590087E-07,2.46E-07,6.65E-08,1.57E-08,7.90E-10
2.40022399674682E-07,2.48E-07,6.56E-08,1.55E-08,7.77E-10
2.38366500259732E-07,2.47E-07,6.64E-08,1.54E-08,7.77E-10
2.40857251468217E-07,2.43E-07,6.59E-08,1.53E-08,7.75E-10
2.43634265294334E-07,2.41E-07,6.59E-08,1.52E-08,7.67E-10
2.43128540221415E-07,2.39E-07,6.73E-08,1.51E-08,7.56E-10
2.38877757068368E-07,2.38E-07,6.77E-08,1.50E-08,7.71E-10
2.41441643728307E-07,2.41E-07,6.49E-08,1.50E-08,7.71E-10
2.43382332119215E-07,2.43E-07,6.38E-08,1.50E-08,7.62E-10
2.45893841803633E-07,2.41E-07,6.52E-08,1.55E-08,7.55E-10
2.44377655998547E-07,2.37E-07,6.53E-08,1.52E-08,7.43E-10
2.34850723553188E-07,2.33E-07,6.39E-08,1.44E-08,7.49E-10
2.29877505873253E-07,2.32E-07,6.43E-08,1.46E-08,7.48E-10
2.27975475239511E-07,2.34E-07,6.66E-08,1.48E-08,7.46E-10
2.30101657206915E-07,2.34E-07,6.53E-08,1.45E-08,7.20E-10
2.34520621487747E-07,2.36E-07,6.28E-08,1.43E-08,7.24E-10
2.31282610684801E-07,2.43E-07,6.26E-08,1.44E-08,7.50E-10
2.27084522155045E-07,2.44E-07,6.23E-08,1.43E-08,7.23E-10
2.28090893414175E-07,2.37E-07,6.15E-08,1.43E-08,7.20E-10
2.29081759104907E-07,2.34E-07,6.10E-08,1.44E-08,6.95E-10
2.30459567208418E-07,2.41E-07,6.15E-08,1.42E-08,6.94E-10
2.33331289615384E-07,2.43E-07,6.37E-08,1.43E-08,6.95E-10
2.34235728573861E-07,2.34E-07,6.39E-08,1.42E-08,6.86E-10
2.25917093982857E-07,2.29E-07,6.29E-08,1.42E-08,7.10E-10
2.20197386843874E-07,2.26E-07,6.29E-08,1.45E-08,7.07E-10
2.20919001643235E-07,2.24E-07,6.20E-08,1.43E-08,7.08E-10
2.21225315718574E-07,2.22E-07,6.20E-08,1.42E-08,6.92E-10
2.20943130320704E-07,2.25E-07,6.13E-08,1.40E-08,6.91E-10
2.29107659577664E-07,2.27E-07,6.18E-08,1.37E-08,6.90E-10
2.34560100953874E-07,2.24E-07,6.05E-08,1.39E-08,6.94E-10
2.23284114477124E-07,2.21E-07,5.98E-08,1.36E-08,6.93E-10
2.17542465762244E-07,2.22E-07,5.97E-08,1.35E-08,6.88E-10
2.16181795880823E-07,2.23E-07,5.92E-08,1.35E-08,6.93E-10
2.12980453698598E-07,2.23E-07,5.92E-08,1.31E-08,6.59E-10
2.14751318431540E-07,2.22E-07,5.91E-08,1.35E-08,6.66E-10
2.18122188984661E-07,2.16E-07,5.96E-08,1.36E-08,6.61E-10
2.19407044562628E-07,2.12E-07,6.05E-08,1.32E-08,6.53E-10
2.16792216223418E-07,2.13E-07,5.95E-08,1.33E-08,6.39E-10
2.15904939425345E-07,2.17E-07,6.02E-08,1.32E-08,6.43E-10
2.15669950659079E-07,2.21E-07,5.85E-08,1.31E-08,6.34E-10
2.12673583594994E-07,2.25E-07,5.70E-08,1.32E-08,6.37E-10
2.13006764652611E-07,2.21E-07,5.78E-08,1.31E-08,6.52E-10
2.15921005429204E-07,2.12E-07,5.78E-08,1.30E-08,6.39E-10
2.10375512381462E-07,2.10E-07,5.74E-08,1.29E-08,6.23E-10
2.07063979928263E-07,2.10E-07,5.74E-08,1.29E-08,6.07E-10
2.09509226051228E-07,2.13E-07,5.70E-08,1.28E-08,6.10E-10
2.08266317701199E-07,2.11E-07,5.59E-08,1.24E-08,6.11E-10
2.02347709233393E-07,2.08E-07,5.59E-08,1.24E-08,6.17E-10
2.01373973085724E-07,2.07E-07,5.49E-08,1.24E-08,6.24E-10
2.00800573338855E-07,2.07E-07,5.51E-08,1.19E-08,6.11E-10
2.00016581712373E-07,2.07E-07,5.60E-08,1.21E-08,6.06E-10
1.98928077656508E-07,2.09E-07,5.58E-08,1.23E-08,5.91E-10
2.03293898236240E-07,2.08E-07,5.76E-08,1.18E-08,5.83E-10
2.08556382790541E-07,2.04E-07,5.75E-08,1.16E-08,5.79E-10
2.03907252775464E-07,2.02E-07,5.36E-08,1.18E-08,5.93E-10
2.00154266934500E-07,2.02E-07,5.28E-08,1.19E-08,5.97E-10
1.98710859006609E-07,2.01E-07,5.37E-08,1.21E-08,5.81E-10
1.94221723740310E-07,1.99E-07,5.40E-08,1.19E-08,5.97E-10
1.92077308058734E-07,2.04E-07,5.37E-08,1.16E-08,5.63E-10
1.92672439539412E-07,2.07E-07,5.47E-08,1.16E-08,5.63E-10
1.93046728679671E-07,2.01E-07,5.45E-08,1.17E-08,5.43E-10
1.93420942134678E-07,1.98E-07,5.44E-08,1.17E-08,5.55E-10
1.90444129065985E-07,2.01E-07,5.34E-08,1.21E-08,5.48E-10
1.90846568410282E-07,1.98E-07,5.26E-08,1.20E-08,5.59E-10
1.95157173569084E-07,1.93E-07,5.19E-08,1.16E-08,5.55E-10
1.97635314788457E-07,1.94E-07,5.27E-08,1.14E-08,5.48E-10
1.95373867745534E-07,1.99E-07,5.25E-08,1.13E-08,5.57E-10
1.93852363068574E-07,2.01E-07,5.23E-08,1.15E-08,5.31E-10
1.92800876571638E-07,1.98E-07,5.18E-08,1.12E-08,5.37E-10
1.91501315734234E-07,1.93E-07,5.11E-08,1.08E-08,5.30E-10
1.93851850114566E-07,1.89E-07,5.08E-08,1.11E-08,5.27E-10
1.89652483074892E-07,1.88E-07,5.21E-08,1.12E-08,5.32E-10
1.87135983614295E-07,1.89E-07,5.34E-08,1.09E-08,5.16E-10
1.89067277202315E-07,1.91E-07,5.19E-08,1.10E-08,5.27E-10
1.89686217499720E-07,1.89E-07,5.14E-08,1.09E-08,5.17E-10
1.88629071255294E-07,1.88E-07,5.07E-08,1.07E-08,5.25E-10
1.86003623965022E-07,1.93E-07,5.02E-08,1.09E-08,5.19E-10
1.85070309762744E-07,1.93E-07,5.03E-08,1.07E-08,5.28E-10
1.83871159172413E-07,1.89E-07,5.01E-08,1.06E-08,5.26E-10
1.81600271905507E-07,1.91E-07,4.99E-08,1.07E-08,5.13E-10
1.80496602324943E-07,1.94E-07,5.01E-08,1.08E-08,5.09E-10
1.84666248662010E-07,1.92E-07,5.03E-08,1.09E-08,5.03E-10
1.85174135909330E-07,1.94E-07,4.99E-08,1.07E-08,5.10E-10
1.81879386750912E-07,1.86E-07,5.03E-08,1.08E-08,4.82E-10
1.81857996661989E-07,1.82E-07,4.98E-08,1.04E-08,4.83E-10
1.88321394773406E-07,1.83E-07,4.98E-08,9.94E-09,4.90E-10
1.89533005190259E-07,1.84E-07,4.98E-08,1.03E-08,4.91E-10
1.84122960659328E-07,1.80E-07,4.84E-08,1.05E-08,4.81E-10
1.78727817206204E-07,1.83E-07,4.87E-08,1.00E-08,4.81E-10
1.74298592819022E-07,1.85E-07,5.04E-08,1.01E-08,4.91E-10
1.78199750542366E-07,1.80E-07,4.89E-08,1.01E-08,4.73E-10
1.84814261870114E-07,1.78E-07,4.76E-08,9.82E-09,4.82E-10
1.79235323187624E-07,1.80E-07,4.77E-08,9.92E-09,4.68E-10
1.78210749312212E-07,1.79E-07,4.73E-08,9.79E-09,4.71E-10
1.75906028647574E-07,1.79E-07,4.67E-08,9.59E-09,4.71E-10
1.71366321994042E-07,1.78E-07,4.70E-08,9.76E-09,4.73E-10
1.70640049096299E-07,1.76E-07,4.73E-08,9.76E-09,4.78E-10
1.73085233082889E-07,1.76E-07,4.85E-08,9.72E-09,4.61E-10
1.70989746841935E-07,1.77E-07,4.78E-08,9.85E-09,4.54E-10
1.69628729897534E-07,1.77E-07,4.63E-08,9.70E-09,4.49E-10
1.73699897934169E-07,1.75E-07,4.60E-08,9.71E-09,4.59E-10
1.71132252511502E-07,1.72E-07,4.64E-08,9.55E-09,4.52E-10
1.65935485103781E-07,1.70E-07,4.63E-08,9.52E-09,4.43E-10
1.66612306516801E-07,1.68E-07,4.60E-08,9.54E-09,4.44E-10
1.67371131197577E-07,1.68E-07,4.55E-08,9.38E-09,4.33E-10
1.65503869700901E-07,1.69E-07,4.54E-08,9.49E-09,4.44E-10
1.64710848066174E-07,1.71E-07,4.58E-08,9.56E-09,4.37E-10
1.67160016776249E-07,1.67E-07,4.58E-08,9.07E-09,4.40E-10
1.66650175462711E-07,1.64E-07,4.49E-08,9.12E-09,4.28E-10
1.63263164148478E-07,1.66E-07,4.50E-08,9.19E-09,4.26E-10
1.62730751623428E-07,1.68E-07,4.65E-08,8.99E-09,4.23E-10
1.63560623221011E-07,1.64E-07,4.54E-08,9.20E-09,4.05E-10
1.64008018488506E-07,1.65E-07,4.41E-08,9.12E-09,4.13E-10
1.67597983572089E-07,1.71E-07,4.50E-08,8.89E-09,4.12E-10
1.65333662692168E-07,1.66E-07,4.55E-08,9.02E-09,4.16E-10
1.58279243067211E-07,1.59E-07,4.46E-08,8.97E-09,4.14E-10
1.57833281983374E-07,1.58E-07,4.39E-08,9.03E-09,4.12E-10
1.62248751891671E-07,1.60E-07,4.29E-08,8.93E-09,4.03E-10
1.64643642531749E-07,1.61E-07,4.26E-08,8.73E-09,3.92E-10
1.60459333003538E-07,1.61E-07,4.31E-08,8.74E-09,4.08E-10
1.58939783538878E-07,1.65E-07,4.32E-08,8.62E-09,3.98E-10
1.59697131682934E-07,1.65E-07,4.32E-08,8.44E-09,3.93E-10
1.58698745304412E-07,1.61E-07,4.26E-08,8.47E-09,3.91E-10
1.59491883397944E-07,1.60E-07,4.24E-08,8.43E-09,4.06E-10
1.61661945257176E-07,1.60E-07,4.34E-08,8.45E-09,3.93E-10
1.57580704135975E-07,1.63E-07,4.22E-08,8.42E-09,3.78E-10
1.53539841928713E-07,1.64E-07,4.08E-08,8.27E-09,3.84E-10
1.53509191139882E-07,1.58E-07,4.16E-08,8.30E-09,3.80E-10
1.53985839152917E-07,1.56E-07,4.10E-08,8.48E-09,3.80E-10
1.52480655672886E-07,1.59E-07,3.98E-08,8.32E-09,3.69E-10
1.50704093791800E-07,1.64E-07,4.01E-08,8.28E-09,3.65E-10
1.50995026445792E-07,1.58E-07,4.00E-08,8.31E-09,3.69E-10
1.51334344513409E-07,1.54E-07,3.95E-08,8.16E-09,3.61E-10
1.51952983145117E-07,1.55E-07,4.04E-08,8.16E-09,3.65E-10
1.53058207401187E-07,1.53E-07,4.09E-08,8.19E-09,3.54E-10
1.54596623279982E-07,1.50E-07,4.00E-08,8.13E-09,3.59E-10
1.51554166328693E-07,1.50E-07,4.00E-08,8.08E-09,3.54E-10
1.49820951418786E-07,1.50E-07,3.97E-08,7.85E-09,3.56E-10
1.51060931831009E-07,1.49E-07,3.92E-08,7.84E-09,3.54E-10
1.49344924731231E-07,1.48E-07,3.93E-08,7.91E-09,3.46E-10
1.45427671507462E-07,1.53E-07,3.89E-08,7.85E-09,3.50E-10
1.45759618695722E-07,1.58E-07,3.84E-08,8.02E-09,3.52E-10
1.48043096863217E-07,1.53E-07,3.86E-08,7.67E-09,3.62E-10
1.46352611148644E-07,1.53E-07,3.95E-08,7.54E-09,3.47E-10
1.43698119054114E-07,1.55E-07,3.86E-08,7.65E-09,3.44E-10
1.45830239091422E-07,1.50E-07,3.77E-08,7.39E-09,3.32E-10
1.53302342535188E-07,1.47E-07,3.81E-08,7.33E-09,3.37E-10
1.50733241932730E-07,1.48E-07,3.81E-08,7.66E-09,3.34E-10
1.45913759887014E-07,1.47E-07,3.77E-08,7.57E-09,3.30E-10
1.43510489561148E-07,1.49E-07,3.74E-08,7.33E-09,3.40E-10
1.40549529160864E-07,1.51E-07,3.66E-08,7.42E-09,3.26E-10
1.39931297314274E-07,1.45E-07,3.67E-08,7.34E-09,3.29E-10
1.41722705074628E-07,1.41E-07,3.75E-08,7.37E-09,3.28E-10
1.39976616240550E-07,1.42E-07,3.71E-08,7.45E-09,3.30E-10
1.37495581060089E-07,1.43E-07,3.60E-08,7.38E-09,3.20E-10
1.37169162368918E-07,1.41E-07,3.59E-08,7.34E-09,3.14E-10
1.38476898654417E-07,1.41E-07,3.66E-08,7.27E-09,3.20E-10
1.37086539729236E-07,1.41E-07,3.60E-08,7.29E-09,3.10E-10
1.35259603499230E-07,1.40E-07,3.53E-08,7.19E-09,3.10E-10
1.35763842639250E-07,1.38E-07,3.55E-08,7.09E-09,3.05E-10
1.37854119102525E-07,1.39E-07,3.56E-08,7.06E-09,3.22E-10
1.36634090039441E-07,1.38E-07,3.55E-08,6.87E-09,3.09E-10
1.35349444174173E-07,1.37E-07,3.51E-08,6.71E-09,3.04E-10
1.37053828238512E-07,1.35E-07,3.45E-08,6.82E-09,3.15E-10
1.36241223523232E-07,1.35E-07,3.41E-08,6.97E-09,3.01E-10
1.33780379419791E-07,1.35E-07,3.49E-08,6.96E-09,3.05E-10
1.34924334929334E-07,1.35E-07,3.64E-08,6.98E-09,3.00E-10
1.36121043832538E-07,1.33E-07,3.61E-08,6.70E-09,3.01E-10
1.34812456275223E-07,1.32E-07,3.54E-08,6.65E-09,2.97E-10
1.32883279246705E-07,1.33E-07,3.45E-08,6.87E-09,2.96E-10
1.30815680278258E-07,1.32E-07,3.39E-08,6.56E-09,2.85E-10
1.31534454542744E-07,1.30E-07,3.39E-08,6.55E-09,2.83E-10
1.31265940458645E-07,1.30E-07,3.33E-08,6.61E-09,2.88E-10
1.29876879713541E-07,1.31E-07,3.28E-08,6.59E-09,2.83E-10
1.27943117722885E-07,1.29E-07,3.36E-08,6.76E-09,2.93E-10
1.29344800978701E-07,1.27E-07,3.45E-08,6.66E-09,2.77E-10
1.32482742535113E-07,1.28E-07,3.46E-08,6.51E-09,2.76E-10
1.29216026492629E-07,1.28E-07,3.41E-08,6.59E-09,2.74E-10
1.24687422867498E-07,1.26E-07,3.30E-08,6.43E-09,2.76E-10
1.24668657484638E-07,1.25E-07,3.23E-08,6.52E-09,2.79E-10
1.28881424408948E-07,1.27E-07,3.24E-08,6.51E-09,2.68E-10
1.29137770125854E-07,1.27E-07,3.22E-08,6.46E-09,2.70E-10
1.26272466220576E-07,1.25E-07,3.18E-08,6.46E-09,2.69E-10
1.23095540434566E-07,1.26E-07,3.24E-08,6.35E-09,2.74E-10
1.21504973979440E-07,1.29E-07,3.24E-08,6.38E-09,2.62E-10
1.21340703799061E-07,1.27E-07,3.19E-08,6.47E-09,2.66E-10
1.21538340954192E-07,1.25E-07,3.25E-08,6.32E-09,2.64E-10
1.21297892500229E-07,1.24E-07,3.20E-08,6.25E-09,2.58E-10
1.20551997920787E-07,1.24E-07,3.13E-08,6.19E-09,2.54E-10
1.20657476838565E-07,1.23E-07,3.23E-08,6.04E-09,2.51E-10
1.22591249557886E-07,1.23E-07,3.31E-08,6.06E-09,2.50E-10
1.22816433002710E-07,1.21E-07,3.16E-08,6.13E-09,2.48E-10
1.19553277002799E-07,1.21E-07,3.17E-08,6.05E-09,2.50E-10
1.17317905875283E-07,1.22E-07,3.19E-08,5.97E-09,2.46E-10
1.17558249323942E-07,1.24E-07,3.15E-08,5.90E-09,2.48E-10
1.19152458983727E-07,1.27E-07,3.15E-08,5.99E-09,2.52E-10
1.19179061710316E-07,1.25E-07,3.15E-08,6.21E-09,2.49E-10
1.20038423310219E-07,1.23E-07,3.09E-08,6.23E-09,2.42E-10
1.21874605459763E-07,1.22E-07,3.05E-08,5.91E-09,2.38E-10
1.20797351000074E-07,1.20E-07,3.12E-08,5.93E-09,2.39E-10
1.17629468360608E-07,1.20E-07,3.18E-08,5.83E-09,2.41E-10
1.16839246296872E-07,1.23E-07,3.04E-08,5.80E-09,2.40E-10
1.15991480773347E-07,1.22E-07,2.94E-08,5.72E-09,2.37E-10
1.15612875605087E-07,1.19E-07,2.92E-08,5.74E-09,2.39E-10
1.16998869448091E-07,1.18E-07,2.96E-08,5.81E-09,2.34E-10
1.17761324706129E-07,1.17E-07,2.97E-08,5.63E-09,2.31E-10
1.15872791889102E-07,1.15E-07,2.98E-08,5.66E-09,2.28E-10
1.18384481899534E-07,1.15E-07,3.01E-08,5.65E-09,2.23E-10
1.22058823944240E-07,1.16E-07,2.93E-08,5.62E-09,2.26E-10
1.16439398895146E-07,1.16E-07,2.85E-08,5.56E-09,2.28E-10
1.13026492420002E-07,1.16E-07,2.90E-08,5.41E-09,2.30E-10
1.13663002640935E-07,1.15E-07,2.98E-08,5.38E-09,2.30E-10
1.14251948923886E-07,1.14E-07,2.90E-08,5.38E-09,2.24E-10
1.14514297144388E-07,1.13E-07,2.83E-08,5.29E-09,2.16E-10
1.13827197208657E-07,1.15E-07,2.97E-08,5.28E-09,2.16E-10
1.12366212067797E-07,1.17E-07,3.04E-08,5.33E-09,2.20E-10
1.09555901918855E-07,1.13E-07,2.88E-08,5.19E-09,2.15E-10
1.06582877397255E-07,1.13E-07,2.88E-08,5.17E-09,2.17E-10
1.07046928042176E-07,1.14E-07,2.94E-08,5.22E-09,2.11E-10
1.08534558656436E-07,1.12E-07,2.90E-08,5.08E-09,2.13E-10
1.09461806415735E-07,1.10E-07,2.82E-08,5.05E-09,2.15E-10
1.08612606393122E-07,1.11E-07,2.77E-08,5.14E-09,2.15E-10
1.09111380323623E-07,1.10E-07,2.79E-08,5.14E-09,2.14E-10
1.09316207675836E-07,1.08E-07,2.78E-08,5.15E-09,2.07E-10
1.06684672353311E-07,1.07E-07,2.83E-08,5.10E-09,2.10E-10
1.06917427600517E-07,1.10E-07,2.82E-08,5.11E-09,2.12E-10
1.07706988708366E-07,1.12E-07,2.67E-08,5.11E-09,2.13E-10
1.06929208934897E-07,1.10E-07,2.64E-08,5.09E-09,2.04E-10
1.07222348324268E-07,1.08E-07,2.68E-08,4.99E-09,2.02E-10
1.09685726726322E-07,1.07E-07,2.70E-08,4.94E-09,2.00E-10
1.08137450321254E-07,1.08E-07,2.67E-08,4.94E-09,2.03E-10
1.06461571132612E-07,1.10E-07,2.74E-08,4.99E-09,2.11E-10
1.08382750174234E-07,1.09E-07,2.74E-08,4.99E-09,2.04E-10
1.06085598085404E-07,1.06E-07,2.62E-08,4.94E-09,1.97E-10
1.04295897821001E-07,1.06E-07,2.65E-08,4.97E-09,1.94E-10
1.05011536814755E-07,1.06E-07,2.73E-08,4.92E-09,1.99E-10
1.05446041096669E-07,1.06E-07,2.69E-08,4.81E-09,1.93E-10
1.04158001365832E-07,1.07E-07,2.65E-08,4.76E-09,1.95E-10
1.04421802049404E-07,1.07E-07,2.60E-08,4.85E-09,1.89E-10
1.04294071591297E-07,1.06E-07,2.62E-08,4.88E-09,1.88E-10
1.02408714676205E-07,1.04E-07,2.65E-08,4.69E-09,1.91E-10
1.01587676728878E-07,1.05E-07,2.61E-08,4.65E-09,1.89E-10
1.02363343404971E-07,1.04E-07,2.57E-08,4.72E-09,1.91E-10
1.02081223635099E-07,1.04E-07,2.57E-08,4.71E-09,1.86E-10
9.99406920073175E-08,1.03E-07,2.49E-08,4.66E-09,1.81E-10
9.83781458728220E-08,1.04E-07,2.44E-08,4.66E-09,1.80E-10
9.89148622238667E-08,1.02E-07,2.52E-08,4.60E-09,1.84E-10
1.00152418061122E-07,1.02E-07,2.58E-08,4.57E-09,1.82E-10
1.00206487429264E-07,1.03E-07,2.49E-08,4.61E-09,1.80E-10
9.93585276660388E-08,1.05E-07,2.47E-08,4.67E-09,1.81E-10
9.94094836539018E-08,1.02E-07,2.44E-08,4.75E-09,1.77E-10
9.83396855691053E-08,1.02E-07,2.40E-08,4.61E-09,1.81E-10
9.71928537469177E-08,1.02E-07,2.41E-08,4.57E-09,1.82E-10
9.86265529738858E-08,1.00E-07,2.44E-08,4.61E-09,1.72E-10
9.93116061714897E-08,9.96E-08,2.40E-08,4.56E-09,1.72E-10
9.84933246394864E-08,1.00E-07,2.41E-08,4.53E-09,1.72E-10
1.00241815117026E-07,9.90E-08,2.54E-08,4.55E-09,1.74E-10
9.94339950454432E-08,9.87E-08,2.52E-08,4.44E-09,1.73E-10
9.57832392175135E-08,1.00E-07,2.41E-08,4.40E-09,1.74E-10
9.50803747348157E-08,9.97E-08,2.36E-08,4.34E-09,1.66E-10
9.74758193730392E-08,1.01E-07,2.37E-08,4.29E-09,1.66E-10
9.97766013979108E-08,1.02E-07,2.40E-08,4.35E-09,1.69E-10
9.80944039479492E-08,9.96E-08,2.39E-08,4.29E-09,1.65E-10
9.78310280139045E-08,1.00E-07,2.37E-08,4.22E-09,1.68E-10
9.64819075281282E-08,9.87E-08,2.48E-08,4.27E-09,1.63E-10
9.35808254227909E-08,9.51E-08,2.45E-08,4.39E-09,1.63E-10
9.25812879374236E-08,9.55E-08,2.32E-08,4.33E-09,1.61E-10
9.38966582455149E-08,9.93E-08,2.33E-08,4.39E-09,1.64E-10
9.88995065472667E-08,9.79E-08,2.37E-08,4.28E-09,1.65E-10
9.82377264443925E-08,9.53E-08,2.33E-08,4.16E-09,1.63E-10
9.28657517630814E-08,9.53E-08,2.30E-08,4.15E-09,1.60E-10
9.15098162710655E-08,9.36E-08,2.31E-08,4.25E-09,1.57E-10
9.24909750357860E-08,9.27E-08,2.32E-08,4.28E-09,1.63E-10
9.34342636229742E-08,9.25E-08,2.30E-08,4.10E-09,1.55E-10
9.16137455995058E-08,9.19E-08,2.26E-08,4.11E-09,1.57E-10
9.05301540140410E-08,8.96E-08,2.23E-08,4.08E-09,1.51E-10
9.11210562994698E-08,8.84E-08,2.22E-08,4.10E-09,1.49E-10
9.12395847856240E-08,9.03E-08,2.16E-08,4.17E-09,1.53E-10
9.04435159157033E-08,9.45E-08,2.13E-08,3.97E-09,1.50E-10
9.06476848976184E-08,9.14E-08,2.17E-08,3.92E-09,1.52E-10
9.05418716058928E-08,8.83E-08,2.24E-08,4.00E-09,1.47E-10
8.93125032419812E-08,8.85E-08,2.21E-08,3.89E-09,1.54E-10
8.85521489187980E-08,9.10E-08,2.21E-08,3.80E-09,1.49E-10
8.91495884532588E-08,9.35E-08,2.17E-08,3.82E-09,1.50E-10
8.87745317799023E-08,9.13E-08,2.13E-08,3.78E-09,1.45E-10
8.65298090419524E-08,8.93E-08,2.17E-08,3.90E-09,1.43E-10
8.71145059316532E-08,8.89E-08,2.16E-08,4.02E-09,1.45E-10
9.00170282905977E-08,8.76E-08,2.12E-08,3.95E-09,1.43E-10
8.83749742853579E-08,8.94E-08,2.17E-08,3.83E-09,1.43E-10
8.68442959855642E-08,9.36E-08,2.15E-08,3.73E-09,1.38E-10
8.77410105578695E-08,9.02E-08,2.09E-08,3.74E-09,1.44E-10
8.68516686855513E-08,8.65E-08,2.10E-08,3.75E-09,1.45E-10
8.57381469534213E-08,8.68E-08,2.07E-08,3.70E-09,1.41E-10
8.66214538578164E-08,8.67E-08,2.06E-08,3.66E-09,1.37E-10
8.85038718467207E-08,8.70E-08,2.08E-08,3.60E-09,1.37E-10
8.76847129698842E-08,8.83E-08,2.04E-08,3.64E-09,1.38E-10
8.64190680126735E-08,8.87E-08,2.03E-08,3.76E-09,1.32E-10
8.44640680890788E-08,8.70E-08,2.04E-08,3.70E-09,1.35E-10
8.23538868443189E-08,8.63E-08,2.02E-08,3.64E-09,1.31E-10
8.31906473814389E-08,8.56E-08,2.09E-08,3.69E-09,1.33E-10
8.54105108083083E-08,8.36E-08,2.09E-08,3.63E-09,1.34E-10
8.36263779415182E-08,8.25E-08,2.00E-08,3.65E-09,1.35E-10
8.19215208917394E-08,8.26E-08,1.98E-08,3.59E-09,1.32E-10
8.23995929341380E-08,8.38E-08,2.03E-08,3.50E-09,1.32E-10
8.34340866077401E-08,8.47E-08,1.98E-08,3.47E-09,1.32E-10
8.33000715841637E-08,8.28E-08,1.91E-08,3.46E-09,1.33E-10
8.51814046772549E-08,8.15E-08,1.93E-08,3.47E-09,1.31E-10
8.41647353966390E-08,8.28E-08,1.97E-08,3.48E-09,1.24E-10
8.15736920839584E-08,8.38E-08,1.93E-08,3.46E-09,1.27E-10
8.14315853650673E-08,8.27E-08,1.88E-08,3.39E-09,1.24E-10
8.19634133774188E-08,8.26E-08,1.91E-08,3.36E-09,1.28E-10
8.04370480912026E-08,8.37E-08,1.93E-08,3.36E-09,1.24E-10
7.95575632955814E-08,8.20E-08,1.95E-08,3.37E-09,1.21E-10
7.93418252870806E-08,8.20E-08,2.00E-08,3.45E-09,1.21E-10
8.09739262426035E-08,8.28E-08,1.95E-08,3.48E-09,1.22E-10
8.27270931888844E-08,8.20E-08,1.91E-08,3.39E-09,1.26E-10
8.18225124294137E-08,8.10E-08,1.96E-08,3.46E-09,1.22E-10
8.12193146533958E-08,8.27E-08,1.91E-08,3.40E-09,1.22E-10
8.14179464915078E-08,8.52E-08,1.88E-08,3.33E-09,1.17E-10
8.06024170215387E-08,8.54E-08,1.88E-08,3.23E-09,1.20E-10
8.03020202265354E-08,8.21E-08,1.84E-08,3.25E-09,1.15E-10
7.95882056599492E-08,7.95E-08,1.84E-08,3.30E-09,1.15E-10
7.83385683980324E-08,7.95E-08,1.87E-08,3.26E-09,1.17E-10
7.86387414734090E-08,8.07E-08,1.85E-08,3.32E-09,1.16E-10
7.93670842471120E-08,8.03E-08,1.81E-08,3.23E-09,1.15E-10
7.96461466194932E-08,8.03E-08,1.84E-08,3.11E-09,1.13E-10
7.89195939534048E-08,8.27E-08,1.90E-08,3.14E-09,1.17E-10
7.79998098656814E-08,8.02E-08,1.86E-08,3.13E-09,1.13E-10
7.94959631796386E-08,7.78E-08,1.90E-08,3.11E-09,1.15E-10
8.09452773176890E-08,7.80E-08,1.85E-08,3.11E-09,1.10E-10
7.97120509345137E-08,7.82E-08,1.79E-08,3.10E-09,1.10E-10
7.65050513808078E-08,7.70E-08,1.81E-08,3.12E-09,1.10E-10
7.48949592456364E-08,7.63E-08,1.85E-08,3.14E-09,1.07E-10
7.63392332730289E-08,7.68E-08,1.84E-08,3.14E-09,1.09E-10
7.77006058839237E-08,7.68E-08,1.81E-08,3.09E-09,1.07E-10
7.67055860203928E-08,7.51E-08,1.79E-08,3.02E-09,1.09E-10
7.56560278001113E-08,7.43E-08,1.82E-08,3.03E-09,1.08E-10
7.54348706051506E-08,7.44E-08,1.81E-08,3.10E-09,1.09E-10
7.30798457853537E-08,7.46E-08,1.73E-08,3.04E-09,1.08E-10
7.22235115623000E-08,7.44E-08,1.73E-08,3.05E-09,1.07E-10
7.34766073833709E-08,7.56E-08,1.75E-08,3.04E-09,1.08E-10
7.49308076540020E-08,7.59E-08,1.71E-08,2.95E-09,1.03E-10
7.27926297670071E-08,7.38E-08,1.70E-08,2.93E-09,1.04E-10
7.12636742400293E-08,7.31E-08,1.75E-08,2.94E-09,1.05E-10
7.16603525517729E-08,7.32E-08,1.74E-08,2.92E-09,1.04E-10
7.17131339593977E-08,7.40E-08,1.69E-08,2.92E-09,1.03E-10
7.15593147614578E-08,7.34E-08,1.69E-08,2.93E-09,1.03E-10
7.18529049715655E-08,7.25E-08,1.69E-08,2.93E-09,1.02E-10
7.31855569488346E-08,7.24E-08,1.66E-08,2.90E-09,1.00E-10
7.33831987558777E-08,7.22E-08,1.71E-08,2.86E-09,1.03E-10
7.26169743364342E-08,7.15E-08,1.72E-08,2.87E-09,1.01E-10
7.03697026749149E-08,7.18E-08,1.66E-08,3.02E-09,1.05E-10
6.85198511164429E-08,7.13E-08,1.66E-08,2.98E-09,1.01E-10
6.85607780994172E-08,7.00E-08,1.66E-08,2.84E-09,9.97E-11
7.04355332634806E-08,7.02E-08,1.62E-08,2.82E-09,9.64E-11
7.08536314799598E-08,7.11E-08,1.65E-08,2.84E-09,9.72E-11
7.03680090087606E-08,7.11E-08,1.67E-08,2.84E-09,9.58E-11
7.19992698470541E-08,7.21E-08,1.64E-08,2.79E-09,9.41E-11
7.08760453895762E-08,7.24E-08,1.63E-08,2.81E-09,9.39E-11
6.84117398366791E-08,7.01E-08,1.68E-08,2.84E-09,9.49E-11
6.80588752385858E-08,6.84E-08,1.70E-08,2.73E-09,9.43E-11
6.81005409997495E-08,6.92E-08,1.61E-08,2.75E-09,9.13E-11
6.71800514164324E-08,7.08E-08,1.56E-08,2.80E-09,9.08E-11
6.67850677200697E-08,7.09E-08,1.55E-08,2.69E-09,9.11E-11
6.74706413443436E-08,7.07E-08,1.57E-08,2.66E-09,9.12E-11
6.74482615618082E-08,6.89E-08,1.56E-08,2.66E-09,9.20E-11
6.69463105756267E-08,6.74E-08,1.57E-08,2.64E-09,9.06E-11
6.82168080111325E-08,6.76E-08,1.61E-08,2.69E-09,9.11E-11
6.88307584152143E-08,6.87E-08,1.56E-08,2.73E-09,8.83E-11
6.75581552619840E-08,6.92E-08,1.53E-08,2.74E-09,9.16E-11
6.81832979428467E-08,6.91E-08,1.54E-08,2.71E-09,8.92E-11
6.88788267344702E-08,6.85E-08,1.51E-08,2.59E-09,8.98E-11
6.76503331580961E-08,6.79E-08,1.49E-08,2.57E-09,8.64E-11
6.62702947350966E-08,6.79E-08,1.49E-08,2.56E-09,8.68E-11
6.58348731734327E-08,6.82E-08,1.50E-08,2.56E-09,8.83E-11
6.62014930604793E-08,6.76E-08,1.49E-08,2.51E-09,8.64E-11
6.65455395096611E-08,6.66E-08,1.53E-08,2.48E-09,8.94E-11
6.69991522271794E-08,6.78E-08,1.57E-08,2.48E-09,8.64E-11
6.68937490137762E-08,7.11E-08,1.51E-08,2.52E-09,8.46E-11
6.61279764480300E-08,6.95E-08,1.47E-08,2.49E-09,8.29E-11
6.49499189408330E-08,6.76E-08,1.47E-08,2.48E-09,8.38E-11
6.48384139686408E-08,6.66E-08,1.48E-08,2.42E-09,8.30E-11
6.50707282091764E-08,6.51E-08,1.46E-08,2.37E-09,8.43E-11
6.52192344434031E-08,6.56E-08,1.45E-08,2.37E-09,8.14E-11
6.51006180193231E-08,6.82E-08,1.46E-08,2.37E-09,8.20E-11
6.58833180163812E-08,6.74E-08,1.48E-08,2.36E-09,8.50E-11
6.51655547343709E-08,6.55E-08,1.45E-08,2.41E-09,8.15E-11
6.39883662793916E-08,6.57E-08,1.42E-08,2.41E-09,7.95E-11
6.46608591195692E-08,6.55E-08,1.45E-08,2.32E-09,7.97E-11
6.63028669507477E-08,6.41E-08,1.44E-08,2.33E-09,8.46E-11
6.75172405507190E-08,6.41E-08,1.43E-08,2.33E-09,8.40E-11
6.61555734987385E-08,6.48E-08,1.45E-08,2.28E-09,8.11E-11
6.36085995867614E-08,6.49E-08,1.46E-08,2.30E-09,7.75E-11
6.22223707371748E-08,6.47E-08,1.43E-08,2.33E-09,7.81E-11
6.25872662352028E-08,6.46E-08,1.41E-08,2.35E-09,7.65E-11
6.19633249234798E-08,6.44E-08,1.38E-08,2.33E-09,7.56E-11
6.08697983705176E-08,6.43E-08,1.37E-08,2.29E-09,7.54E-11
5.96548375230313E-08,6.44E-08,1.38E-08,2.34E-09,7.52E-11
6.04183656028328E-08,6.27E-08,1.38E-08,2.35E-09,7.59E-11
6.14698185889514E-08,6.13E-08,1.38E-08,2.30E-09,7.21E-11
6.17159524849082E-08,6.22E-08,1.38E-08,2.23E-09,7.27E-11
6.08229826355353E-08,6.26E-08,1.36E-08,2.17E-09,7.31E-11
6.10845888582899E-08,6.15E-08,1.34E-08,2.22E-09,7.32E-11
6.22754824991786E-08,6.11E-08,1.35E-08,2.24E-09,7.09E-11
6.10349363719744E-08,6.07E-08,1.35E-08,2.22E-09,7.08E-11
6.01488524691241E-08,6.04E-08,1.34E-08,2.22E-09,7.21E-11
5.95485476577358E-08,6.03E-08,1.34E-08,2.15E-09,7.25E-11
5.93247727293488E-08,6.11E-08,1.31E-08,2.12E-09,7.21E-11
5.92220807216771E-08,6.14E-08,1.30E-08,2.16E-09,7.02E-11
5.92579005420323E-08,6.17E-08,1.32E-08,2.18E-09,7.13E-11
5.87008673630651E-08,6.06E-08,1.29E-08,2.28E-09,6.91E-11
5.84104895941910E-08,5.94E-08,1.26E-08,2.21E-09,7.08E-11
5.85595315019534E-08,5.84E-08,1.30E-08,2.14E-09,7.10E-11
5.74769469385924E-08,5.84E-08,1.36E-08,2.10E-09,6.85E-11
5.67757599671004E-08,5.88E-08,1.31E-08,2.04E-09,6.62E-11
5.65921238642837E-08,5.88E-08,1.28E-08,2.02E-09,6.70E-11
5.69951957688970E-08,5.73E-08,1.27E-08,2.05E-09,6.78E-11
5.68688959963342E-08,5.75E-08,1.32E-08,2.06E-09,6.57E-11
5.59519560072243E-08,5.78E-08,1.31E-08,2.08E-09,6.58E-11
5.62380172221491E-08,5.68E-08,1.25E-08,2.04E-09,6.58E-11
5.80531663190618E-08,5.57E-08,1.24E-08,2.04E-09,6.62E-11
5.67331254819806E-08,5.64E-08,1.26E-08,2.04E-09,6.57E-11
5.48827786512638E-08,5.74E-08,1.25E-08,1.99E-09,6.57E-11
5.48710067040731E-08,5.77E-08,1.25E-08,2.00E-09,6.41E-11
5.50897961062014E-08,5.67E-08,1.27E-08,1.96E-09,6.27E-11
5.48654541672854E-08,5.61E-08,1.24E-08,1.94E-09,6.43E-11
5.44710507307466E-08,5.59E-08,1.23E-08,2.03E-09,6.29E-11
5.47175240817614E-08,5.58E-08,1.25E-08,2.03E-09,6.29E-11
5.60199401009429E-08,5.54E-08,1.22E-08,1.94E-09,6.21E-11
5.67662009875707E-08,5.52E-08,1.20E-08,1.92E-09,6.25E-11
5.54172849162779E-08,5.50E-08,1.24E-08,1.87E-09,6.23E-11
5.42106042458182E-08,5.60E-08,1.22E-08,1.87E-09,6.09E-11
5.35883423245391E-08,5.69E-08,1.20E-08,1.93E-09,6.06E-11
5.36718715177843E-08,5.52E-08,1.22E-08,1.93E-09,6.03E-11
5.36220606116312E-08,5.52E-08,1.23E-08,1.93E-09,6.07E-11
5.33980163300760E-08,5.59E-08,1.24E-08,1.95E-09,5.93E-11
5.42545064542007E-08,5.70E-08,1.19E-08,1.89E-09,6.01E-11
5.60953311582351E-08,5.61E-08,1.17E-08,1.84E-09,5.96E-11
5.43156709987944E-08,5.44E-08,1.18E-08,1.85E-09,5.89E-11
5.30805642931513E-08,5.29E-08,1.18E-08,1.85E-09,5.99E-11
5.26475996179437E-08,5.33E-08,1.15E-08,1.81E-09,5.81E-11
5.26731685849708E-08,5.44E-08,1.14E-08,1.77E-09,6.04E-11
5.35933781616371E-08,5.46E-08,1.16E-08,1.82E-09,5.80E-11
5.37584797743416E-08,5.32E-08,1.14E-08,1.85E-09,5.85E-11
5.26353864591361E-08,5.28E-08,1.13E-08,1.79E-09,5.94E-11
5.10240052905579E-08,5.28E-08,1.16E-08,1.78E-09,5.87E-11
5.08804401818086E-08,5.28E-08,1.15E-08,1.75E-09,5.64E-11
5.21660550923596E-08,5.36E-08,1.12E-08,1.76E-09,5.73E-11
5.32572461948756E-08,5.48E-08,1.13E-08,1.79E-09,5.53E-11
5.24263265965866E-08,5.29E-08,1.10E-08,1.78E-09,5.51E-11
5.29000078168721E-08,5.16E-08,1.09E-08,1.73E-09,5.58E-11
5.31867976732730E-08,5.11E-08,1.08E-08,1.72E-09,5.65E-11
5.22060232350516E-08,5.19E-08,1.12E-08,1.70E-09,5.60E-11
5.08159856241267E-08,5.20E-08,1.13E-08,1.70E-09,5.51E-11
5.01439963681127E-08,5.16E-08,1.13E-08,1.71E-09,5.65E-11
5.02275069459708E-08,5.09E-08,1.11E-08,1.73E-09,5.53E-11
5.06483300121559E-08,5.15E-08,1.09E-08,1.71E-09,5.39E-11
5.04657237663323E-08,5.29E-08,1.08E-08,1.66E-09,5.43E-11
5.11478221828630E-08,5.07E-08,1.05E-08,1.64E-09,5.48E-11
5.05219084172829E-08,4.99E-08,1.04E-08,1.63E-09,5.23E-11
4.84948711244984E-08,5.09E-08,1.06E-08,1.62E-09,5.24E-11
4.77762095138657E-08,4.99E-08,1.08E-08,1.65E-09,5.28E-11
4.80622843024660E-08,4.89E-08,1.05E-08,1.64E-09,5.15E-11
4.94455450035171E-08,4.87E-08,1.04E-08,1.63E-09,5.20E-11
4.98975216080113E-08,4.93E-08,1.02E-08,1.65E-09,5.09E-11
4.88988664682167E-08,4.92E-08,1.02E-08,1.68E-09,5.07E-11
4.72191534515248E-08,4.91E-08,1.06E-08,1.67E-09,5.05E-11
4.67632796707770E-08,4.91E-08,1.05E-08,1.63E-09,5.07E-11
4.79573709441098E-08,4.85E-08,1.02E-08,1.57E-09,5.09E-11
4.88981258101160E-08,4.77E-08,1.03E-08,1.55E-09,5.05E-11
4.76562246063762E-08,4.74E-08,1.03E-08,1.60E-09,4.96E-11
4.71213920333874E-08,4.69E-08,1.00E-08,1.60E-09,4.91E-11
4.71915880183074E-08,4.64E-08,1.00E-08,1.58E-09,4.96E-11
4.64861414613854E-08,4.67E-08,1.01E-08,1.58E-09,4.88E-11
4.67112770440518E-08,4.79E-08,1.00E-08,1.57E-09,4.91E-11
4.77237162748883E-08,4.78E-08,1.00E-08,1.57E-09,4.76E-11
4.77909883536206E-08,4.66E-08,9.78E-09,1.60E-09,4.65E-11
4.72228091761343E-08,4.60E-08,9.83E-09,1.58E-09,4.70E-11
4.67063825139832E-08,4.64E-08,9.95E-09,1.51E-09,4.82E-11
4.59694957522107E-08,4.61E-08,9.66E-09,1.50E-09,4.69E-11
4.53812914353761E-08,4.61E-08,9.60E-09,1.51E-09,4.58E-11
4.53222718646314E-08,4.69E-08,9.66E-09,1.49E-09,4.68E-11
4.54352591851269E-08,4.75E-08,9.57E-09,1.50E-09,4.60E-11
4.54216080069642E-08,4.69E-08,9.61E-09,1.51E-09,4.51E-11
4.49153107686849E-08,4.65E-08,9.73E-09,1.48E-09,4.50E-11
4.48251723864246E-08,4.60E-08,9.49E-09,1.48E-09,4.50E-11
4.45608805749150E-08,4.60E-08,9.57E-09,1.48E-09,4.51E-11
4.44472309463752E-08,4.69E-08,9.58E-09,1.44E-09,4.41E-11
4.38893225225514E-08,4.65E-08,9.38E-09,1.46E-09,4.47E-11
4.44875560961977E-08,4.51E-08,9.42E-09,1.47E-09,4.42E-11
4.57072854779595E-08,4.45E-08,9.58E-09,1.47E-09,4.33E-11
4.53672913580261E-08,4.44E-08,9.25E-09,1.46E-09,4.20E-11
4.44320017621537E-08,4.43E-08,8.96E-09,1.43E-09,4.24E-11
4.41048774322411E-08,4.42E-08,9.03E-09,1.43E-09,4.32E-11
4.36581348965284E-08,4.48E-08,9.06E-09,1.43E-09,4.33E-11
4.34356419265255E-08,4.65E-08,9.13E-09,1.44E-09,4.29E-11
4.38643741486054E-08,4.66E-08,9.18E-09,1.45E-09,4.37E-11
4.35353494661587E-08,4.59E-08,8.98E-09,1.44E-09,4.28E-11
4.25831296916463E-08,4.50E-08,8.92E-09,1.46E-09,4.12E-11
4.24047449512905E-08,4.42E-08,9.04E-09,1.39E-09,4.13E-11
4.24972044239229E-08,4.42E-08,9.13E-09,1.37E-09,4.12E-11
4.20106961918622E-08,4.39E-08,9.28E-09,1.40E-09,4.08E-11
4.11094121472069E-08,4.26E-08,8.89E-09,1.37E-09,3.97E-11
4.13903538261580E-08,4.21E-08,8.69E-09,1.35E-09,4.02E-11
4.19000980190665E-08,4.29E-08,8.69E-09,1.35E-09,4.00E-11
4.17562701303664E-08,4.39E-08,8.76E-09,1.33E-09,3.99E-11
4.17217101577190E-08,4.32E-08,8.76E-09,1.34E-09,4.01E-11
4.27495446592347E-08,4.24E-08,8.47E-09,1.32E-09,3.90E-11
4.33372715205451E-08,4.20E-08,8.46E-09,1.31E-09,3.83E-11
4.24848709353707E-08,4.25E-08,8.42E-09,1.30E-09,3.87E-11
4.25882252157290E-08,4.27E-08,8.33E-09,1.27E-09,3.86E-11
4.19439820205530E-08,4.27E-08,8.41E-09,1.27E-09,3.78E-11
4.05616479362925E-08,4.21E-08,8.60E-09,1.28E-09,3.90E-11
4.01854866828621E-08,4.21E-08,8.49E-09,1.28E-09,3.81E-11
4.00214871670599E-08,4.20E-08,8.34E-09,1.27E-09,3.76E-11
4.01242352466391E-08,4.09E-08,8.17E-09,1.28E-09,3.68E-11
4.04402269016818E-08,4.01E-08,8.08E-09,1.29E-09,3.72E-11
4.08928555446920E-08,4.00E-08,8.18E-09,1.28E-09,3.65E-11
4.03519771447137E-08,4.02E-08,8.26E-09,1.26E-09,3.71E-11
4.00393774433384E-08,4.05E-08,8.11E-09,1.26E-09,3.63E-11
3.99640361507421E-08,4.07E-08,8.16E-09,1.26E-09,3.59E-11
3.99773114586628E-08,4.16E-08,8.25E-09,1.26E-09,3.63E-11
3.97486758514659E-08,4.12E-08,8.11E-09,1.23E-09,3.60E-11
3.97251402869597E-08,3.98E-08,8.17E-09,1.22E-09,3.65E-11
3.98991417717469E-08,3.94E-08,8.20E-09,1.23E-09,3.55E-11
3.95627654418845E-08,3.94E-08,7.99E-09,1.26E-09,3.53E-11
3.89402457641690E-08,3.90E-08,7.93E-09,1.25E-09,3.50E-11
4.00777746308747E-08,3.94E-08,7.83E-09,1.23E-09,3.46E-11
3.94814407260056E-08,4.00E-08,7.96E-09,1.21E-09,3.48E-11
3.89731754611937E-08,3.96E-08,8.02E-09,1.22E-09,3.52E-11
4.00917502143872E-08,3.95E-08,7.73E-09,1.24E-09,3.47E-11
3.93150564262624E-08,4.02E-08,7.55E-09,1.22E-09,3.39E-11
3.76053925783157E-08,4.00E-08,7.73E-09,1.21E-09,3.51E-11
3.74551898458345E-08,3.92E-08,7.83E-09,1.25E-09,3.44E-11
3.74093940155684E-08,3.89E-08,7.67E-09,1.24E-09,3.40E-11
3.74083407215718E-08,3.82E-08,7.61E-09,1.20E-09,3.35E-11
3.77946579642233E-08,3.76E-08,7.49E-09,1.23E-09,3.30E-11
3.85920266703539E-08,3.77E-08,7.57E-09,1.25E-09,3.40E-11
3.72575503434117E-08,3.79E-08,7.71E-09,1.18E-09,3.45E-11
3.61276874231357E-08,3.78E-08,7.45E-09,1.17E-09,3.35E-11
3.62986356528774E-08,3.77E-08,7.34E-09,1.17E-09,3.23E-11
3.73276547365842E-08,3.75E-08,7.58E-09,1.19E-09,3.23E-11
3.70892745978854E-08,3.68E-08,7.54E-09,1.19E-09,3.23E-11
3.61826953930492E-08,3.64E-08,7.47E-09,1.20E-09,3.21E-11
3.64555155041086E-08,3.65E-08,7.42E-09,1.16E-09,3.13E-11
3.77349902496498E-08,3.70E-08,7.18E-09,1.13E-09,3.14E-11
3.77911683418363E-08,3.75E-08,7.16E-09,1.12E-09,3.22E-11
3.69967722205261E-08,3.70E-08,7.39E-09,1.12E-09,3.11E-11
3.67603728287460E-08,3.66E-08,7.27E-09,1.12E-09,3.07E-11
3.66179865986176E-08,3.72E-08,7.19E-09,1.14E-09,3.08E-11
3.66141225921138E-08,3.80E-08,7.15E-09,1.13E-09,3.08E-11
3.65263452398710E-08,3.74E-08,7.00E-09,1.12E-09,3.00E-11
3.57818086305737E-08,3.66E-08,7.15E-09,1.15E-09,3.02E-11
3.52495805846365E-08,3.62E-08,7.28E-09,1.14E-09,3.03E-11
3.54763320098769E-08,3.66E-08,7.12E-09,1.11E-09,3.07E-11
3.56204046988847E-08,3.75E-08,6.99E-09,1.09E-09,3.02E-11
3.52266646722322E-08,3.80E-08,7.01E-09,1.08E-09,2.91E-11
3.52031494825359E-08,3.75E-08,7.00E-09,1.06E-09,2.93E-11
3.61912791991981E-08,3.66E-08,6.82E-09,1.07E-09,2.92E-11
3.68670333793346E-08,3.60E-08,6.71E-09,1.06E-09,2.90E-11
3.55653572811050E-08,3.56E-08,6.69E-09,1.05E-09,2.83E-11
3.54152817556037E-08,3.56E-08,6.69E-09,1.05E-09,2.84E-11
3.55899981579256E-08,3.62E-08,6.76E-09,1.06E-09,2.89E-11
3.48190925321488E-08,3.59E-08,6.87E-09,1.03E-09,2.91E-11
3.41353097747689E-08,3.54E-08,6.75E-09,1.01E-09,2.85E-11
3.42690566656085E-08,3.55E-08,6.68E-09,1.03E-09,2.83E-11
3.45689370374727E-08,3.50E-08,6.68E-09,1.04E-09,2.76E-11
3.44457941979081E-08,3.45E-08,6.60E-09,1.01E-09,2.73E-11
3.46640328725335E-08,3.53E-08,6.63E-09,1.02E-09,2.71E-11
3.58771626131017E-08,3.60E-08,6.65E-09,1.04E-09,2.69E-11
3.57637205660752E-08,3.49E-08,6.65E-09,1.01E-09,2.68E-11
3.48527116320434E-08,3.42E-08,6.73E-09,9.84E-10,2.74E-11
3.44028617348905E-08,3.41E-08,6.68E-09,9.79E-10,2.69E-11
3.41175265727465E-08,3.38E-08,6.43E-09,9.75E-10,2.63E-11
3.43648665248452E-08,3.36E-08,6.36E-09,9.76E-10,2.66E-11
3.47848892818240E-08,3.34E-08,6.42E-09,9.79E-10,2.62E-11
3.43507389969820E-08,3.36E-08,6.34E-09,9.67E-10,2.56E-11
3.38038522552682E-08,3.40E-08,6.32E-09,9.76E-10,2.59E-11
3.32396059313353E-08,3.47E-08,6.35E-09,1.02E-09,2.72E-11
3.33580839840912E-08,3.51E-08,6.36E-09,9.79E-10,2.67E-11
3.39902243461213E-08,3.38E-08,6.58E-09,9.53E-10,2.59E-11
3.36519667325353E-08,3.32E-08,6.39E-09,9.64E-10,2.58E-11
3.31029475787339E-08,3.32E-08,6.09E-09,9.69E-10,2.54E-11
3.35178017876517E-08,3.33E-08,6.10E-09,9.51E-10,2.50E-11
3.36940987092192E-08,3.29E-08,6.15E-09,9.49E-10,2.54E-11
3.25554506825752E-08,3.24E-08,6.16E-09,9.44E-10,2.55E-11
3.18069690448457E-08,3.24E-08,6.09E-09,9.34E-10,2.51E-11
3.16125349278828E-08,3.28E-08,5.97E-09,9.58E-10,2.44E-11
3.18196583035243E-08,3.35E-08,5.94E-09,9.36E-10,2.46E-11
3.27430817312837E-08,3.32E-08,6.13E-09,9.16E-10,2.38E-11
3.30208006706516E-08,3.32E-08,6.11E-09,9.23E-10,2.39E-11
3.23624528040566E-08,3.35E-08,6.00E-09,9.16E-10,2.42E-11
3.18121873653171E-08,3.26E-08,6.08E-09,9.03E-10,2.46E-11
3.25179313490736E-08,3.19E-08,6.05E-09,8.96E-10,2.45E-11
3.27939365206878E-08,3.18E-08,5.98E-09,8.86E-10,2.39E-11
3.16605448914166E-08,3.16E-08,5.95E-09,8.82E-10,2.40E-11
3.08352905950351E-08,3.19E-08,5.80E-09,8.83E-10,2.46E-11
3.07415047855195E-08,3.23E-08,5.79E-09,8.90E-10,2.37E-11
3.12374530598605E-08,3.17E-08,5.95E-09,9.00E-10,2.30E-11
3.13050648307304E-08,3.12E-08,6.08E-09,9.12E-10,2.35E-11
3.09386967236895E-08,3.22E-08,6.01E-09,9.00E-10,2.33E-11
3.07747849012888E-08,3.28E-08,5.87E-09,8.85E-10,2.34E-11
3.10852255113881E-08,3.14E-08,5.79E-09,8.77E-10,2.29E-11
3.13331127902970E-08,3.11E-08,5.75E-09,8.84E-10,2.28E-11
3.09251613493042E-08,3.11E-08,5.70E-09,8.93E-10,2.23E-11
3.07838030930707E-08,3.06E-08,5.62E-09,8.78E-10,2.24E-11
3.02436217387241E-08,3.09E-08,5.67E-09,8.71E-10,2.21E-11
2.97771612602179E-08,3.21E-08,5.67E-09,8.47E-10,2.20E-11
2.99122922165301E-08,3.12E-08,5.60E-09,8.39E-10,2.24E-11
3.05480364354773E-08,3.08E-08,5.60E-09,8.44E-10,2.17E-11
3.08318692053722E-08,3.10E-08,5.69E-09,8.48E-10,2.19E-11
3.07917907833795E-08,3.05E-08,5.72E-09,8.40E-10,2.16E-11
3.04987386765545E-08,2.97E-08,5.66E-09,8.26E-10,2.22E-11
2.95204433683183E-08,2.98E-08,5.52E-09,8.03E-10,2.13E-11
2.90733974197924E-08,2.99E-08,5.58E-09,8.06E-10,2.15E-11
2.97913333351202E-08,3.09E-08,5.60E-09,8.27E-10,2.12E-11
2.99517119199194E-08,3.17E-08,5.48E-09,8.36E-10,2.16E-11
2.96632041411603E-08,3.09E-08,5.44E-09,8.42E-10,2.13E-11
3.04956785616707E-08,3.04E-08,5.41E-09,8.32E-10,2.10E-11
3.00410901073863E-08,3.12E-08,5.37E-09,8.28E-10,2.09E-11
2.92496998288723E-08,3.02E-08,5.30E-09,8.27E-10,2.04E-11
2.92057266943979E-08,2.94E-08,5.26E-09,8.10E-10,2.04E-11
2.92883979619328E-08,2.93E-08,5.31E-09,8.05E-10,2.03E-11
2.92632534273843E-08,2.93E-08,5.29E-09,7.99E-10,2.04E-11
2.92367330358062E-08,2.85E-08,5.41E-09,7.93E-10,1.95E-11
2.85885104413468E-08,2.85E-08,5.57E-09,7.91E-10,2.02E-11
2.77658480818105E-08,2.88E-08,5.24E-09,7.83E-10,2.00E-11
2.76615767712988E-08,2.90E-08,5.13E-09,7.75E-10,1.98E-11
2.78909999430280E-08,2.87E-08,5.21E-09,7.79E-10,1.93E-11
2.77783027398240E-08,2.88E-08,5.05E-09,7.79E-10,1.93E-11
2.73707298157373E-08,2.89E-08,4.98E-09,7.69E-10,1.94E-11
2.71489982489068E-08,2.84E-08,5.07E-09,7.54E-10,1.87E-11
2.84361142644093E-08,2.80E-08,5.03E-09,7.56E-10,1.91E-11
3.00277431830492E-08,2.84E-08,4.99E-09,7.75E-10,1.87E-11
2.81929351730905E-08,2.89E-08,4.97E-09,7.80E-10,1.91E-11
2.78479424436214E-08,2.82E-08,4.97E-09,7.55E-10,1.88E-11
2.81560456211147E-08,2.75E-08,4.98E-09,7.62E-10,1.89E-11
2.75923580950735E-08,2.78E-08,5.05E-09,7.73E-10,1.85E-11
2.71574725161863E-08,2.86E-08,4.96E-09,7.57E-10,1.86E-11
2.69301206578997E-08,2.86E-08,4.91E-09,7.45E-10,1.86E-11
2.65351750271285E-08,2.79E-08,4.95E-09,7.41E-10,1.86E-11
2.70670189917374E-08,2.73E-08,4.91E-09,7.42E-10,1.80E-11
2.79182893598824E-08,2.71E-08,4.91E-09,7.41E-10,1.74E-11
2.70540854180700E-08,2.74E-08,4.95E-09,7.35E-10,1.77E-11
2.64473869605796E-08,2.76E-08,4.86E-09,7.50E-10,1.75E-11
2.67802738925038E-08,2.69E-08,4.85E-09,7.64E-10,1.78E-11
2.66650775250120E-08,2.64E-08,4.91E-09,7.64E-10,1.73E-11
2.64475951609652E-08,2.63E-08,4.84E-09,7.64E-10,1.82E-11
2.71189777725752E-08,2.63E-08,4.76E-09,7.32E-10,1.78E-11
2.68076722663437E-08,2.64E-08,4.68E-09,7.18E-10,1.69E-11
2.57614187886912E-08,2.65E-08,4.61E-09,7.19E-10,1.65E-11
2.54765397256927E-08,2.68E-08,4.65E-09,7.30E-10,1.65E-11
2.56827471749845E-08,2.69E-08,4.60E-09,7.25E-10,1.69E-11
2.61475360859864E-08,2.66E-08,4.52E-09,6.97E-10,1.65E-11
2.58910216312224E-08,2.66E-08,4.57E-09,6.92E-10,1.72E-11
2.56444291071167E-08,2.70E-08,4.62E-09,7.00E-10,1.68E-11
2.55612318436475E-08,2.65E-08,4.61E-09,7.03E-10,1.67E-11
2.57442910887369E-08,2.63E-08,4.54E-09,7.08E-10,1.64E-11
2.56708484103806E-08,2.61E-08,4.46E-09,7.09E-10,1.61E-11
2.54241721656070E-08,2.54E-08,4.51E-09,7.03E-10,1.56E-11
2.51875873239505E-08,2.50E-08,4.47E-09,6.93E-10,1.60E-11
2.51320252257937E-08,2.51E-08,4.35E-09,6.84E-10,1.59E-11
2.52598739035508E-08,2.55E-08,4.29E-09,6.82E-10,1.55E-11
2.54829287846732E-08,2.57E-08,4.29E-09,6.85E-10,1.56E-11
2.53940408884090E-08,2.59E-08,4.37E-09,6.68E-10,1.55E-11
2.50942759668317E-08,2.58E-08,4.52E-09,6.61E-10,1.56E-11
2.53853861900068E-08,2.53E-08,4.39E-09,6.68E-10,1.52E-11
2.57059233976016E-08,2.54E-08,4.18E-09,6.70E-10,1.51E-11
2.52132875421409E-08,2.61E-08,4.16E-09,6.73E-10,1.50E-11
2.52885218951151E-08,2.57E-08,4.20E-09,6.80E-10,1.53E-11
2.59746564806393E-08,2.49E-08,4.25E-09,6.84E-10,1.51E-11
2.56257229892121E-08,2.51E-08,4.22E-09,6.66E-10,1.48E-11
2.48339817411919E-08,2.61E-08,4.20E-09,6.42E-10,1.44E-11
2.46319946742451E-08,2.62E-08,4.14E-09,6.34E-10,1.43E-11
2.50650581393940E-08,2.62E-08,4.22E-09,6.57E-10,1.46E-11
2.57997923409916E-08,2.61E-08,4.13E-09,6.69E-10,1.41E-11
2.49520391330170E-08,2.50E-08,3.95E-09,6.47E-10,1.43E-11
2.43667313399609E-08,2.45E-08,3.96E-09,6.50E-10,1.45E-11
2.46145442843277E-08,2.45E-08,4.08E-09,6.51E-10,1.42E-11
2.49997155453382E-08,2.47E-08,4.10E-09,6.44E-10,1.36E-11
2.48970632022390E-08,2.51E-08,4.06E-09,6.27E-10,1.37E-11
2.42937836029079E-08,2.54E-08,4.04E-09,6.36E-10,1.38E-11
2.39220585463799E-08,2.46E-08,3.92E-09,6.53E-10,1.35E-11
2.36263016486134E-08,2.41E-08,3.90E-09,6.17E-10,1.37E-11
2.35754532168029E-08,2.44E-08,3.94E-09,6.18E-10,1.33E-11
2.34451344581093E-08,2.51E-08,3.95E-09,6.21E-10,1.34E-11
2.37369712898171E-08,2.49E-08,4.06E-09,6.13E-10,1.33E-11
2.46040165453861E-08,2.47E-08,4.02E-09,6.13E-10,1.34E-11
2.40544132994808E-08,2.44E-08,3.87E-09,6.25E-10,1.33E-11
2.35562858440830E-08,2.42E-08,3.81E-09,6.16E-10,1.36E-11
2.44301519963711E-08,2.46E-08,3.85E-09,5.97E-10,1.29E-11
2.38726457881012E-08,2.38E-08,3.91E-09,5.92E-10,1.29E-11
2.28705401142209E-08,2.27E-08,3.95E-09,5.93E-10,1.27E-11
2.29550074445312E-08,2.25E-08,3.89E-09,6.03E-10,1.28E-11
2.29391269516401E-08,2.26E-08,3.77E-09,5.98E-10,1.27E-11
2.28780616841057E-08,2.30E-08,3.87E-09,6.02E-10,1.25E-11
2.31734470619177E-08,2.34E-08,3.94E-09,6.16E-10,1.25E-11
2.32546737669016E-08,2.32E-08,3.76E-09,6.06E-10,1.22E-11
2.24901708701604E-08,2.33E-08,3.72E-09,5.91E-10,1.22E-11
2.24321999763436E-08,2.30E-08,3.73E-09,5.77E-10,1.22E-11
2.27920554121149E-08,2.25E-08,3.66E-09,5.87E-10,1.22E-11
2.25591625253546E-08,2.28E-08,3.70E-09,5.91E-10,1.20E-11
2.20343020736608E-08,2.32E-08,3.72E-09,5.67E-10,1.23E-11
2.17495603323633E-08,2.33E-08,3.65E-09,5.59E-10,1.20E-11
2.17870073552536E-08,2.26E-08,3.66E-09,5.57E-10,1.18E-11
2.23783164821790E-08,2.20E-08,3.60E-09,5.62E-10,1.19E-11
2.30577680050396E-08,2.16E-08,3.51E-09,5.63E-10,1.17E-11
2.18984025102159E-08,2.17E-08,3.55E-09,5.44E-10,1.17E-11
2.12173542434095E-08,2.22E-08,3.59E-09,5.49E-10,1.15E-11
2.11036518977973E-08,2.24E-08,3.50E-09,5.83E-10,1.17E-11
2.13047384463669E-08,2.20E-08,3.49E-09,5.62E-10,1.13E-11
2.13197728438022E-08,2.20E-08,3.52E-09,5.50E-10,1.14E-11
2.19092036435011E-08,2.19E-08,3.45E-09,5.60E-10,1.11E-11
2.18785673387541E-08,2.14E-08,3.50E-09,5.46E-10,1.11E-11
2.08171104629736E-08,2.13E-08,3.66E-09,5.39E-10,1.09E-11
2.04951394031070E-08,2.15E-08,3.48E-09,5.31E-10,1.10E-11
2.09722592252055E-08,2.10E-08,3.49E-09,5.27E-10,1.10E-11
2.11861461337784E-08,2.07E-08,3.54E-09,5.18E-10,1.10E-11
2.09148407625617E-08,2.09E-08,3.44E-09,5.13E-10,1.08E-11
2.05683648834739E-08,2.16E-08,3.45E-09,5.21E-10,1.09E-11
2.04837204928661E-08,2.17E-08,3.49E-09,5.31E-10,1.10E-11
2.02828195785666E-08,2.09E-08,3.44E-09,5.26E-10,1.07E-11
2.03297701489661E-08,2.06E-08,3.56E-09,5.15E-10,1.07E-11
2.04869071371904E-08,2.08E-08,3.44E-09,5.05E-10,1.05E-11
2.05473387964641E-08,2.10E-08,3.33E-09,5.10E-10,1.03E-11
2.04491033210641E-08,2.10E-08,3.37E-09,5.13E-10,1.02E-11
2.06744945223151E-08,2.09E-08,3.41E-09,5.05E-10,1.02E-11
2.08040877131327E-08,2.08E-08,3.42E-09,5.22E-10,1.02E-11
2.03525861156968E-08,2.08E-08,3.30E-09,5.15E-10,1.02E-11
2.02655957889827E-08,2.06E-08,3.24E-09,4.98E-10,1.02E-11
1.99343882434698E-08,2.03E-08,3.31E-09,5.12E-10,9.97E-12
1.95367315223453E-08,2.01E-08,3.30E-09,4.93E-10,9.86E-12
1.97337382338879E-08,2.00E-08,3.19E-09,4.89E-10,9.95E-12
2.03020739226313E-08,1.97E-08,3.28E-09,4.95E-10,9.82E-12
1.96759895977295E-08,1.99E-08,3.40E-09,4.82E-10,9.63E-12
1.93112577611220E-08,2.07E-08,3.24E-09,4.87E-10,9.77E-12
1.95778626867475E-08,2.08E-08,3.24E-09,4.86E-10,9.92E-12
1.99218627698107E-08,2.05E-08,3.25E-09,4.77E-10,9.90E-12
1.94224222419545E-08,2.06E-08,3.22E-09,4.71E-10,9.58E-12
1.90548604410423E-08,1.96E-08,3.27E-09,4.61E-10,9.42E-12
1.87774935117521E-08,1.92E-08,3.16E-09,4.72E-10,9.42E-12
1.87830592017560E-08,1.96E-08,3.04E-09,4.74E-10,9.57E-12
1.89265438156811E-08,1.99E-08,3.02E-09,4.59E-10,9.28E-12
1.88792502485776E-08,1.93E-08,3.03E-09,4.53E-10,9.30E-12
1.90982991951081E-08,1.90E-08,3.06E-09,4.57E-10,9.57E-12
1.94127752886038E-08,1.89E-08,3.10E-09,4.57E-10,9.31E-12
1.94107172169609E-08,1.89E-08,3.08E-09,4.68E-10,9.32E-12
1.92928730772111E-08,1.89E-08,3.05E-09,4.68E-10,9.11E-12
1.93117214443653E-08,1.92E-08,3.09E-09,4.55E-10,9.20E-12
1.89796423191934E-08,1.94E-08,3.03E-09,4.65E-10,9.10E-12
1.92892447207634E-08,1.89E-08,2.98E-09,4.56E-10,9.08E-12
1.99083793231216E-08,1.87E-08,3.00E-09,4.56E-10,8.84E-12
1.93867008500499E-08,1.88E-08,2.90E-09,4.60E-10,8.75E-12
1.89969450459063E-08,1.87E-08,2.90E-09,4.52E-10,8.84E-12
1.85848569094769E-08,1.86E-08,3.01E-09,4.56E-10,8.73E-12
1.80491597763920E-08,1.95E-08,2.94E-09,4.41E-10,8.74E-12
1.79021203698816E-08,1.96E-08,2.90E-09,4.40E-10,8.63E-12
1.80785840779932E-08,1.84E-08,2.87E-09,4.39E-10,8.52E-12
1.84437270938725E-08,1.81E-08,2.83E-09,4.34E-10,8.43E-12
1.83962013953099E-08,1.81E-08,2.80E-09,4.37E-10,8.57E-12
1.80877236691818E-08,1.86E-08,2.82E-09,4.28E-10,8.69E-12
1.83346903278600E-08,1.89E-08,2.79E-09,4.29E-10,8.47E-12
1.84226153065810E-08,1.85E-08,2.74E-09,4.32E-10,8.41E-12
1.83991458484602E-08,1.86E-08,2.76E-09,4.31E-10,8.27E-12
1.82078540883287E-08,1.85E-08,2.76E-09,4.30E-10,8.29E-12
1.79767863016564E-08,1.83E-08,2.76E-09,4.18E-10,8.17E-12
1.77121856930413E-08,1.85E-08,2.77E-09,4.10E-10,8.31E-12
1.75745634876852E-08,1.84E-08,2.74E-09,4.20E-10,8.24E-12
1.75182444865743E-08,1.82E-08,2.73E-09,4.18E-10,8.39E-12
1.73663006678054E-08,1.80E-08,2.74E-09,4.05E-10,8.13E-12
1.72492837362749E-08,1.81E-08,2.67E-09,4.13E-10,8.05E-12
1.71078867462394E-08,1.82E-08,2.61E-09,4.13E-10,7.90E-12
1.70767813251566E-08,1.84E-08,2.64E-09,4.07E-10,7.98E-12
1.68706703157177E-08,1.82E-08,2.69E-09,4.01E-10,7.75E-12
1.67796637918933E-08,1.79E-08,2.74E-09,4.06E-10,7.70E-12
1.69759679641569E-08,1.74E-08,2.75E-09,4.20E-10,7.62E-12
1.74232125727057E-08,1.72E-08,2.63E-09,4.04E-10,7.42E-12
1.75196255627280E-08,1.71E-08,2.61E-09,3.91E-10,7.65E-12
1.72375716580239E-08,1.75E-08,2.64E-09,3.98E-10,7.69E-12
1.74603994706688E-08,1.76E-08,2.58E-09,3.97E-10,7.41E-12
1.73451944734473E-08,1.71E-08,2.58E-09,3.92E-10,7.25E-12
1.70003346140546E-08,1.70E-08,2.65E-09,3.92E-10,7.52E-12
1.70704178197022E-08,1.71E-08,2.59E-09,3.88E-10,7.44E-12
1.77482114559132E-08,1.73E-08,2.52E-09,3.91E-10,7.39E-12
1.77454138099569E-08,1.70E-08,2.57E-09,3.85E-10,7.36E-12
1.72170143814217E-08,1.68E-08,2.56E-09,3.83E-10,7.35E-12
1.68913422613748E-08,1.70E-08,2.47E-09,3.90E-10,7.19E-12
1.67856215035312E-08,1.69E-08,2.48E-09,3.82E-10,7.24E-12
1.68668032656163E-08,1.68E-08,2.61E-09,3.81E-10,7.16E-12
1.67855159024600E-08,1.68E-08,2.64E-09,3.86E-10,7.00E-12
1.65900367949974E-08,1.70E-08,2.47E-09,3.80E-10,7.02E-12
1.70789994258303E-08,1.71E-08,2.37E-09,3.76E-10,6.98E-12
1.72573726147388E-08,1.71E-08,2.36E-09,3.81E-10,7.09E-12
1.63709733856945E-08,1.72E-08,2.39E-09,3.71E-10,6.99E-12
1.61444308775836E-08,1.74E-08,2.37E-09,3.72E-10,6.74E-12
1.66873869999068E-08,1.70E-08,2.35E-09,3.74E-10,6.62E-12
1.67922108262289E-08,1.70E-08,2.38E-09,3.76E-10,6.71E-12
1.62953051834723E-08,1.72E-08,2.40E-09,3.82E-10,6.66E-12
1.62877055688814E-08,1.69E-08,2.43E-09,3.75E-10,6.70E-12
1.65499742724312E-08,1.67E-08,2.37E-09,3.63E-10,6.66E-12
1.60982965995852E-08,1.64E-08,2.31E-09,3.64E-10,6.52E-12
1.56042244245276E-08,1.63E-08,2.28E-09,3.70E-10,6.50E-12
1.55610156775395E-08,1.64E-08,2.30E-09,3.68E-10,6.38E-12
1.57097949699735E-08,1.63E-08,2.23E-09,3.53E-10,6.51E-12
1.58249669990212E-08,1.59E-08,2.25E-09,3.50E-10,6.60E-12
1.59273102258656E-08,1.60E-08,2.28E-09,3.54E-10,6.54E-12
1.59413185288575E-08,1.62E-08,2.23E-09,3.59E-10,6.38E-12
1.61982256613444E-08,1.60E-08,2.19E-09,3.61E-10,6.55E-12
1.64334100702049E-08,1.58E-08,2.24E-09,3.49E-10,6.46E-12
1.57773422700049E-08,1.61E-08,2.24E-09,3.50E-10,6.30E-12
1.53379583763740E-08,1.62E-08,2.24E-09,3.55E-10,6.22E-12
1.54705974474762E-08,1.55E-08,2.27E-09,3.44E-10,6.33E-12
1.55002363014028E-08,1.54E-08,2.23E-09,3.47E-10,6.18E-12
1.52056056832751E-08,1.56E-08,2.19E-09,3.52E-10,6.11E-12
1.52849610667384E-08,1.56E-08,2.15E-09,3.45E-10,6.14E-12
1.53109244119783E-08,1.53E-08,2.15E-09,3.45E-10,6.16E-12
1.51030003530841E-08,1.52E-08,2.20E-09,3.42E-10,6.02E-12
1.49909016570795E-08,1.51E-08,2.16E-09,3.32E-10,5.94E-12
1.52154244235865E-08,1.50E-08,2.12E-09,3.44E-10,6.06E-12
1.49570119984243E-08,1.52E-08,2.13E-09,3.40E-10,5.89E-12
1.47062772653616E-08,1.53E-08,2.10E-09,3.33E-10,5.77E-12
1.47075183579655E-08,1.49E-08,2.09E-09,3.33E-10,5.74E-12
1.47595982647512E-08,1.46E-08,2.12E-09,3.32E-10,5.70E-12
1.46596063302199E-08,1.50E-08,2.08E-09,3.30E-10,5.81E-12
1.44410040975103E-08,1.53E-08,2.02E-09,3.22E-10,5.68E-12
1.43504570427269E-08,1.47E-08,2.03E-09,3.21E-10,5.66E-12
1.43115575334653E-08,1.45E-08,2.05E-09,3.25E-10,5.79E-12
1.44688264103009E-08,1.49E-08,2.03E-09,3.24E-10,5.62E-12
1.46154967819534E-08,1.53E-08,2.01E-09,3.22E-10,5.46E-12
1.45011491786112E-08,1.46E-08,1.99E-09,3.27E-10,5.73E-12
1.45021923493651E-08,1.43E-08,1.99E-09,3.18E-10,5.57E-12
1.45901853207887E-08,1.44E-08,2.04E-09,3.11E-10,5.46E-12
1.43312963025218E-08,1.46E-08,2.07E-09,3.13E-10,5.48E-12
1.38918995602159E-08,1.46E-08,2.04E-09,3.16E-10,5.45E-12
1.41471022317161E-08,1.44E-08,2.00E-09,3.19E-10,5.31E-12
1.46630518249456E-08,1.43E-08,1.98E-09,3.10E-10,5.45E-12
1.42856023986788E-08,1.43E-08,2.07E-09,3.07E-10,5.30E-12
1.40372702691915E-08,1.41E-08,2.05E-09,3.15E-10,5.27E-12
1.43018474017310E-08,1.39E-08,1.93E-09,3.09E-10,5.18E-12
1.42964613138401E-08,1.41E-08,1.94E-09,3.09E-10,5.15E-12
1.40311620422887E-08,1.48E-08,2.01E-09,3.05E-10,5.23E-12
1.37775504203952E-08,1.46E-08,1.96E-09,2.98E-10,5.11E-12
1.34936581590626E-08,1.39E-08,1.90E-09,3.06E-10,5.11E-12
1.34064885068923E-08,1.37E-08,1.91E-09,2.98E-10,5.07E-12
1.35786029402122E-08,1.37E-08,1.87E-09,2.87E-10,5.05E-12
1.40093803628902E-08,1.37E-08,1.87E-09,2.91E-10,4.94E-12
1.38788647664396E-08,1.38E-08,1.89E-09,2.90E-10,4.91E-12
1.35429824382638E-08,1.40E-08,1.87E-09,2.87E-10,4.91E-12
1.32043250709102E-08,1.41E-08,1.86E-09,2.87E-10,4.91E-12
1.31019884628943E-08,1.41E-08,1.88E-09,2.87E-10,4.88E-12
1.30395393784987E-08,1.37E-08,1.88E-09,2.83E-10,4.88E-12
1.31817857416338E-08,1.35E-08,1.89E-09,2.82E-10,4.89E-12
1.31716143392839E-08,1.33E-08,1.86E-09,2.78E-10,4.77E-12
1.30073103626128E-08,1.33E-08,1.81E-09,2.83E-10,4.81E-12
1.29200058704345E-08,1.32E-08,1.84E-09,2.85E-10,4.88E-12
1.33187789967597E-08,1.35E-08,1.85E-09,2.80E-10,4.81E-12
1.34670215268805E-08,1.43E-08,1.78E-09,2.78E-10,4.64E-12
1.29753599780031E-08,1.35E-08,1.80E-09,2.75E-10,4.65E-12
1.27331281041723E-08,1.28E-08,1.78E-09,2.74E-10,4.55E-12
1.25848990192866E-08,1.31E-08,1.76E-09,2.72E-10,4.65E-12
1.25089935049606E-08,1.34E-08,1.76E-09,2.64E-10,4.68E-12
1.23807330453642E-08,1.30E-08,1.77E-09,2.67E-10,4.53E-12
1.23743905204373E-08,1.29E-08,1.74E-09,2.71E-10,4.52E-12
1.25395008154005E-08,1.29E-08,1.75E-09,2.67E-10,4.48E-12
1.28640100309437E-08,1.27E-08,1.78E-09,2.67E-10,4.47E-12
1.28665146638842E-08,1.26E-08,1.76E-09,2.60E-10,4.60E-12
1.28393340998366E-08,1.29E-08,1.72E-09,2.59E-10,4.50E-12
1.30209549470911E-08,1.29E-08,1.70E-09,2.57E-10,4.41E-12
1.26571657343393E-08,1.27E-08,1.72E-09,2.56E-10,4.39E-12
1.22932397391339E-08,1.26E-08,1.74E-09,2.55E-10,4.24E-12
1.23467737033847E-08,1.25E-08,1.75E-09,2.53E-10,4.19E-12
1.23033788169806E-08,1.23E-08,1.73E-09,2.56E-10,4.39E-12
1.22302868149037E-08,1.23E-08,1.70E-09,2.56E-10,4.30E-12
1.23348319693141E-08,1.24E-08,1.66E-09,2.56E-10,4.18E-12
1.27138786221221E-08,1.24E-08,1.67E-09,2.52E-10,4.18E-12
1.26638328708727E-08,1.23E-08,1.70E-09,2.48E-10,4.38E-12
1.20330231270120E-08,1.22E-08,1.69E-09,2.44E-10,4.29E-12
1.17887963545002E-08,1.23E-08,1.66E-09,2.44E-10,4.25E-12
1.19606192814105E-08,1.25E-08,1.71E-09,2.44E-10,4.14E-12
1.22327747811747E-08,1.23E-08,1.69E-09,2.44E-10,4.18E-12
1.20702955572474E-08,1.20E-08,1.63E-09,2.49E-10,4.05E-12
1.19088344391465E-08,1.19E-08,1.64E-09,2.45E-10,4.04E-12
1.20843612828722E-08,1.20E-08,1.66E-09,2.41E-10,4.04E-12
1.21258736715655E-08,1.24E-08,1.71E-09,2.32E-10,4.04E-12
1.17341237251060E-08,1.23E-08,1.71E-09,2.28E-10,4.11E-12
1.15844194913262E-08,1.20E-08,1.61E-09,2.34E-10,4.15E-12
1.17738705461355E-08,1.19E-08,1.60E-09,2.38E-10,3.93E-12
1.17590986133272E-08,1.18E-08,1.59E-09,2.30E-10,3.92E-12
1.17226665032944E-08,1.17E-08,1.60E-09,2.29E-10,3.95E-12
1.17430326298549E-08,1.16E-08,1.64E-09,2.29E-10,3.84E-12
1.16857551078085E-08,1.16E-08,1.63E-09,2.26E-10,3.80E-12
1.17399676623739E-08,1.18E-08,1.58E-09,2.26E-10,3.81E-12
1.19025781984881E-08,1.18E-08,1.56E-09,2.33E-10,3.87E-12
1.15164938183679E-08,1.19E-08,1.54E-09,2.24E-10,3.76E-12
1.14558264682990E-08,1.21E-08,1.54E-09,2.16E-10,3.73E-12
1.17103529317498E-08,1.17E-08,1.58E-09,2.14E-10,3.74E-12
1.17114016880795E-08,1.15E-08,1.60E-09,2.16E-10,3.74E-12
1.12465253822479E-08,1.15E-08,1.55E-09,2.16E-10,3.69E-12
1.12050480685408E-08,1.13E-08,1.50E-09,2.14E-10,3.70E-12
1.13662901362105E-08,1.14E-08,1.48E-09,2.16E-10,3.64E-12
1.13499736862404E-08,1.15E-08,1.52E-09,2.13E-10,3.58E-12
1.12248703438232E-08,1.13E-08,1.53E-09,2.13E-10,3.63E-12
1.12214950641876E-08,1.12E-08,1.47E-09,2.16E-10,3.55E-12
1.11376557513549E-08,1.12E-08,1.47E-09,2.11E-10,3.55E-12
1.09357845509038E-08,1.13E-08,1.50E-09,2.09E-10,3.56E-12
1.10193925095403E-08,1.12E-08,1.47E-09,2.12E-10,3.46E-12
1.11889891417549E-08,1.10E-08,1.47E-09,2.11E-10,3.37E-12
1.11552579038817E-08,1.09E-08,1.49E-09,2.10E-10,3.43E-12
1.10041472332232E-08,1.10E-08,1.45E-09,2.05E-10,3.47E-12
1.11250354144189E-08,1.13E-08,1.43E-09,1.99E-10,3.42E-12
1.12270238722896E-08,1.13E-08,1.47E-09,1.98E-10,3.33E-12
1.12252525904198E-08,1.13E-08,1.47E-09,1.98E-10,3.26E-12
1.10503760597959E-08,1.15E-08,1.43E-09,1.99E-10,3.28E-12
1.09487686053622E-08,1.15E-08,1.42E-09,2.03E-10,3.26E-12
1.09523509121363E-08,1.11E-08,1.40E-09,2.01E-10,3.27E-12
1.09666485558065E-08,1.12E-08,1.42E-09,2.00E-10,3.26E-12
1.07425414181813E-08,1.13E-08,1.41E-09,1.98E-10,3.32E-12
1.07011963513284E-08,1.10E-08,1.39E-09,1.97E-10,3.29E-12
1.09935545840950E-08,1.08E-08,1.39E-09,1.93E-10,3.20E-12
1.08463142290624E-08,1.09E-08,1.39E-09,1.92E-10,3.21E-12
1.05697698294078E-08,1.11E-08,1.36E-09,1.93E-10,3.24E-12
1.07025103994086E-08,1.10E-08,1.37E-09,1.94E-10,3.15E-12
1.09641987568036E-08,1.08E-08,1.39E-09,2.00E-10,3.20E-12
1.06899133327962E-08,1.06E-08,1.36E-09,1.97E-10,3.16E-12
1.03693366687369E-08,1.06E-08,1.36E-09,1.84E-10,3.12E-12
1.02779131210624E-08,1.05E-08,1.39E-09,1.85E-10,3.15E-12
1.04804228021669E-08,1.05E-08,1.37E-09,1.90E-10,3.15E-12
1.09761496044906E-08,1.09E-08,1.35E-09,1.83E-10,3.12E-12
1.11081334472377E-08,1.09E-08,1.34E-09,1.83E-10,3.08E-12
1.05623430707051E-08,1.08E-08,1.32E-09,1.83E-10,2.94E-12
1.04270081303117E-08,1.08E-08,1.32E-09,1.80E-10,2.84E-12
1.03023605483013E-08,1.06E-08,1.33E-09,1.79E-10,2.89E-12
1.01704431488955E-08,1.05E-08,1.38E-09,1.77E-10,2.90E-12
1.00946029839240E-08,1.06E-08,1.35E-09,1.76E-10,2.89E-12
1.02731066887731E-08,1.04E-08,1.30E-09,1.79E-10,2.86E-12
1.03302897905130E-08,1.02E-08,1.31E-09,1.77E-10,2.85E-12
1.02088942812465E-08,1.01E-08,1.28E-09,1.72E-10,2.86E-12
1.00464556047848E-08,1.02E-08,1.27E-09,1.76E-10,2.82E-12
1.00213130209777E-08,1.06E-08,1.31E-09,1.80E-10,2.78E-12
1.01372993609949E-08,1.06E-08,1.26E-09,1.75E-10,2.74E-12
1.01983910122095E-08,1.02E-08,1.23E-09,1.74E-10,2.77E-12
1.00043728835585E-08,9.91E-09,1.26E-09,1.78E-10,2.82E-12
9.98594957785737E-09,9.84E-09,1.25E-09,1.77E-10,2.76E-12
9.78976113539190E-09,9.93E-09,1.24E-09,1.71E-10,2.69E-12
9.66029711404989E-09,1.01E-08,1.24E-09,1.76E-10,2.67E-12
9.58059484184196E-09,9.94E-09,1.21E-09,1.70E-10,2.70E-12
9.63686394183042E-09,9.79E-09,1.20E-09,1.68E-10,2.71E-12
9.69608624180840E-09,9.76E-09,1.22E-09,1.72E-10,2.78E-12
9.66200155052092E-09,9.84E-09,1.22E-09,1.65E-10,2.70E-12
9.68181437119008E-09,9.84E-09,1.21E-09,1.68E-10,2.67E-12
9.65611808602952E-09,9.69E-09,1.21E-09,1.72E-10,2.64E-12
9.65571678372086E-09,9.83E-09,1.19E-09,1.66E-10,2.64E-12
9.89675821134344E-09,1.00E-08,1.17E-09,1.64E-10,2.66E-12
9.87367431108608E-09,1.00E-08,1.20E-09,1.59E-10,2.70E-12
9.57683378115546E-09,9.78E-09,1.20E-09,1.60E-10,2.67E-12
9.52336699781147E-09,9.61E-09,1.18E-09,1.62E-10,2.62E-12
9.46431884536737E-09,9.47E-09,1.18E-09,1.62E-10,2.55E-12
9.25578347376624E-09,9.41E-09,1.16E-09,1.59E-10,2.52E-12
9.14913689066245E-09,9.46E-09,1.13E-09,1.58E-10,2.55E-12
9.15788131631696E-09,9.32E-09,1.16E-09,1.59E-10,2.53E-12
9.23464728564107E-09,9.36E-09,1.16E-09,1.55E-10,2.51E-12
9.23601461083912E-09,9.59E-09,1.15E-09,1.52E-10,2.45E-12
9.49809325356805E-09,9.51E-09,1.16E-09,1.55E-10,2.49E-12
9.44804839827450E-09,9.33E-09,1.14E-09,1.56E-10,2.41E-12
9.00961024659271E-09,9.32E-09,1.13E-09,1.56E-10,2.39E-12
8.89682915420577E-09,9.56E-09,1.12E-09,1.60E-10,2.40E-12
8.94063978330126E-09,9.26E-09,1.13E-09,1.56E-10,2.40E-12
9.01866000040298E-09,9.06E-09,1.14E-09,1.54E-10,2.34E-12
8.82299130066755E-09,9.18E-09,1.14E-09,1.53E-10,2.38E-12
8.77703592288207E-09,9.12E-09,1.12E-09,1.48E-10,2.36E-12
8.95860029327097E-09,8.94E-09,1.11E-09,1.50E-10,2.32E-12
9.08023131700350E-09,8.90E-09,1.12E-09,1.51E-10,2.36E-12
8.94794466611514E-09,9.29E-09,1.10E-09,1.47E-10,2.37E-12
8.91708030038351E-09,9.41E-09,1.09E-09,1.47E-10,2.36E-12
8.84937853929775E-09,9.14E-09,1.13E-09,1.48E-10,2.31E-12
8.75562050725621E-09,9.22E-09,1.11E-09,1.44E-10,2.25E-12
8.62461346483785E-09,9.09E-09,1.10E-09,1.44E-10,2.23E-12
8.62795647948722E-09,8.78E-09,1.09E-09,1.47E-10,2.25E-12
8.77797228308762E-09,8.68E-09,1.09E-09,1.45E-10,2.19E-12
8.83514886733418E-09,8.72E-09,1.10E-09,1.44E-10,2.21E-12
8.50754404013258E-09,8.87E-09,1.09E-09,1.43E-10,2.27E-12
8.32609217804817E-09,8.76E-09,1.12E-09,1.41E-10,2.26E-12
8.41216054818058E-09,8.61E-09,1.10E-09,1.41E-10,2.20E-12
8.56638093265132E-09,8.53E-09,1.05E-09,1.41E-10,2.18E-12
8.45416259654278E-09,8.52E-09,1.05E-09,1.41E-10,2.13E-12
8.47308842713883E-09,8.48E-09,1.05E-09,1.41E-10,2.12E-12
8.72258305807081E-09,8.44E-09,1.02E-09,1.43E-10,2.13E-12
8.43515526302815E-09,8.38E-09,1.03E-09,1.40E-10,2.11E-12
8.33251641874706E-09,8.41E-09,1.07E-09,1.37E-10,2.11E-12
8.52260191121023E-09,8.46E-09,1.03E-09,1.36E-10,2.12E-12
8.36249022886617E-09,8.30E-09,1.01E-09,1.34E-10,2.12E-12
8.31519032550672E-09,8.28E-09,1.03E-09,1.36E-10,2.04E-12
8.15593941142136E-09,8.32E-09,1.02E-09,1.34E-10,2.06E-12
7.91110939885637E-09,8.24E-09,1.02E-09,1.30E-10,2.01E-12
7.86024389708070E-09,8.09E-09,1.04E-09,1.29E-10,2.02E-12
8.02442672797127E-09,8.11E-09,1.01E-09,1.29E-10,2.04E-12
8.13465252086549E-09,8.08E-09,1.02E-09,1.29E-10,2.04E-12
7.94439311358996E-09,7.98E-09,1.02E-09,1.30E-10,2.03E-12
7.83604948130396E-09,8.00E-09,1.01E-09,1.32E-10,2.01E-12
7.74093373511886E-09,8.11E-09,1.01E-09,1.32E-10,2.03E-12
7.80648354022154E-09,8.00E-09,9.87E-10,1.30E-10,1.98E-12
7.94088531563057E-09,7.79E-09,9.78E-10,1.28E-10,2.03E-12
7.74174806388910E-09,7.75E-09,9.74E-10,1.29E-10,1.98E-12
7.51923994629064E-09,7.82E-09,9.66E-10,1.31E-10,1.95E-12
7.53736375405954E-09,7.87E-09,9.67E-10,1.29E-10,2.00E-12
7.75263384715444E-09,8.01E-09,9.76E-10,1.24E-10,1.98E-12
7.73025121722712E-09,7.93E-09,9.60E-10,1.24E-10,1.93E-12
7.63556424540580E-09,7.79E-09,9.56E-10,1.23E-10,1.90E-12
7.51121944687831E-09,7.77E-09,1.00E-09,1.20E-10,1.93E-12
7.41279864017821E-09,7.58E-09,9.93E-10,1.20E-10,1.92E-12
7.42483640614462E-09,7.70E-09,9.62E-10,1.22E-10,1.92E-12
7.50697785371908E-09,7.86E-09,9.58E-10,1.20E-10,1.88E-12
7.41020627748936E-09,7.59E-09,9.54E-10,1.20E-10,1.85E-12
7.32580576957413E-09,7.48E-09,9.52E-10,1.25E-10,1.85E-12
7.50458487802083E-09,7.54E-09,9.52E-10,1.23E-10,1.87E-12
7.46758562070617E-09,7.45E-09,9.45E-10,1.17E-10,1.84E-12
7.18803729887352E-09,7.27E-09,9.34E-10,1.17E-10,1.85E-12
7.10569633548044E-09,7.33E-09,9.34E-10,1.16E-10,1.90E-12
7.13136983644755E-09,7.65E-09,9.23E-10,1.17E-10,1.85E-12
7.24408516730066E-09,7.56E-09,9.23E-10,1.14E-10,1.82E-12
7.14088544968757E-09,7.30E-09,9.33E-10,1.13E-10,1.81E-12
7.02783563526744E-09,7.26E-09,9.24E-10,1.12E-10,1.75E-12
6.91550653328992E-09,7.17E-09,9.36E-10,1.15E-10,1.72E-12
6.88002999737785E-09,7.22E-09,9.43E-10,1.14E-10,1.72E-12
6.94677634573165E-09,7.28E-09,9.18E-10,1.13E-10,1.73E-12
7.20872043788625E-09,7.21E-09,9.12E-10,1.14E-10,1.78E-12
7.30919541395246E-09,7.13E-09,9.09E-10,1.12E-10,1.72E-12
6.96910188450154E-09,7.12E-09,9.21E-10,1.11E-10,1.71E-12
6.82211844308339E-09,7.02E-09,9.46E-10,1.10E-10,1.70E-12
6.93153630911793E-09,7.03E-09,9.12E-10,1.08E-10,1.72E-12
7.04770637937344E-09,7.10E-09,8.85E-10,1.10E-10,1.65E-12
6.87120370508855E-09,6.94E-09,8.84E-10,1.09E-10,1.67E-12
6.78992981546696E-09,6.78E-09,8.77E-10,1.05E-10,1.67E-12
6.71613155707664E-09,7.00E-09,8.85E-10,1.06E-10,1.64E-12
6.68219306125274E-09,7.34E-09,9.09E-10,1.07E-10,1.71E-12
6.87862724107287E-09,7.02E-09,8.88E-10,1.06E-10,1.68E-12
6.99321790786106E-09,6.94E-09,8.85E-10,1.06E-10,1.60E-12
6.82908822296973E-09,7.12E-09,8.98E-10,1.07E-10,1.59E-12
6.66778739753944E-09,7.01E-09,8.66E-10,1.06E-10,1.63E-12
6.66059031499455E-09,6.81E-09,8.46E-10,1.04E-10,1.57E-12
6.66780128489169E-09,6.76E-09,8.51E-10,1.04E-10,1.59E-12
6.64209277216888E-09,6.74E-09,8.69E-10,1.06E-10,1.59E-12
6.72665491331371E-09,6.64E-09,8.66E-10,1.04E-10,1.61E-12
6.79423649522509E-09,6.56E-09,8.70E-10,1.03E-10,1.56E-12
6.72807275401526E-09,6.53E-09,8.72E-10,1.01E-10,1.56E-12
6.65587464128415E-09,6.60E-09,8.61E-10,1.01E-10,1.58E-12
6.53838557582693E-09,6.58E-09,8.45E-10,1.03E-10,1.59E-12
6.44915042063177E-09,6.58E-09,8.42E-10,1.02E-10,1.58E-12
6.45943325640185E-09,6.61E-09,8.53E-10,1.00E-10,1.54E-12
6.57386859917156E-09,6.52E-09,8.49E-10,1.01E-10,1.54E-12
6.80493335548442E-09,6.39E-09,8.24E-10,1.01E-10,1.55E-12
6.58523635635401E-09,6.37E-09,8.31E-10,1.05E-10,1.53E-12
6.23938075928251E-09,6.46E-09,8.36E-10,1.03E-10,1.47E-12
6.09645579583101E-09,6.59E-09,8.20E-10,9.87E-11,1.47E-12
6.08737772044252E-09,6.52E-09,8.15E-10,9.73E-11,1.43E-12
6.20116072494963E-09,6.37E-09,8.46E-10,9.78E-11,1.46E-12
6.39108765735190E-09,6.30E-09,8.23E-10,9.60E-11,1.43E-12
6.31384921338373E-09,6.28E-09,7.97E-10,9.67E-11,1.44E-12
6.13321316849798E-09,6.30E-09,8.04E-10,9.62E-11,1.39E-12
6.08544616322833E-09,6.21E-09,8.15E-10,9.44E-11,1.40E-12
6.19260316303043E-09,6.14E-09,8.02E-10,9.36E-11,1.39E-12
6.16291490996671E-09,6.28E-09,8.04E-10,9.33E-11,1.40E-12
6.02894936436548E-09,6.39E-09,8.18E-10,9.49E-11,1.37E-12
5.96483412095093E-09,6.26E-09,8.32E-10,9.62E-11,1.34E-12
5.94740332611518E-09,6.17E-09,8.21E-10,9.55E-11,1.39E-12
5.92440194167110E-09,6.20E-09,8.00E-10,9.44E-11,1.37E-12
5.90829607426154E-09,6.24E-09,7.96E-10,9.25E-11,1.37E-12
6.03222684041965E-09,6.12E-09,7.95E-10,9.10E-11,1.37E-12
6.10637573600983E-09,6.17E-09,7.78E-10,9.04E-11,1.35E-12
6.06646591527044E-09,6.22E-09,7.84E-10,9.10E-11,1.31E-12
6.13885192038790E-09,6.16E-09,8.04E-10,9.25E-11,1.30E-12
6.14259576425127E-09,6.14E-09,8.19E-10,9.04E-11,1.28E-12
5.93536969558861E-09,6.15E-09,8.24E-10,9.11E-11,1.31E-12
5.83171557855772E-09,6.13E-09,8.04E-10,9.11E-11,1.29E-12
5.90077562116014E-09,6.16E-09,7.86E-10,8.96E-11,1.30E-12
5.94464309195756E-09,6.02E-09,7.90E-10,9.01E-11,1.30E-12
5.96659984848369E-09,5.90E-09,7.72E-10,8.85E-11,1.29E-12
5.95806627319323E-09,6.02E-09,7.58E-10,8.78E-11,1.25E-12
5.82590945084569E-09,6.16E-09,7.68E-10,8.87E-11,1.24E-12
5.74695776188391E-09,6.02E-09,7.78E-10,8.51E-11,1.23E-12
5.70852874768600E-09,5.85E-09,7.76E-10,8.62E-11,1.23E-12
5.66521568774182E-09,5.89E-09,7.54E-10,8.99E-11,1.23E-12
5.68762707108317E-09,5.93E-09,7.45E-10,8.93E-11,1.20E-12
5.71046838701432E-09,5.85E-09,7.52E-10,8.59E-11,1.21E-12
5.71643079924473E-09,5.78E-09,7.62E-10,8.46E-11,1.19E-12
5.57195447000974E-09,5.68E-09,7.62E-10,8.44E-11,1.19E-12
5.51940747107070E-09,5.61E-09,7.78E-10,8.30E-11,1.19E-12
5.58529949125334E-09,5.59E-09,7.62E-10,8.21E-11,1.20E-12
5.66804088580717E-09,5.76E-09,7.40E-10,8.27E-11,1.20E-12
5.67739779929044E-09,5.87E-09,7.39E-10,8.38E-11,1.21E-12
5.71674085980019E-09,5.75E-09,7.34E-10,8.39E-11,1.18E-12
5.62735345967552E-09,5.71E-09,7.35E-10,8.27E-11,1.17E-12
5.46568818672128E-09,5.65E-09,7.32E-10,8.04E-11,1.14E-12
5.39003487228380E-09,5.74E-09,7.23E-10,8.37E-11,1.14E-12
5.34612145220411E-09,5.87E-09,7.28E-10,8.71E-11,1.16E-12
5.30108739570260E-09,5.62E-09,7.24E-10,8.27E-11,1.11E-12
5.26952944256841E-09,5.57E-09,7.12E-10,8.17E-11,1.12E-12
5.31056346045864E-09,5.74E-09,7.18E-10,8.16E-11,1.11E-12
5.40537098629717E-09,5.65E-09,7.11E-10,8.25E-11,1.12E-12
5.38893824114215E-09,5.60E-09,7.07E-10,8.02E-11,1.10E-12
5.30905950717868E-09,5.60E-09,7.04E-10,7.80E-11,1.11E-12
5.29711222599359E-09,5.50E-09,7.09E-10,7.87E-11,1.07E-12
5.25276136596973E-09,5.36E-09,7.11E-10,7.82E-11,1.07E-12
5.25231636169462E-09,5.23E-09,6.99E-10,7.70E-11,1.07E-12
5.40531791283404E-09,5.22E-09,6.90E-10,7.77E-11,1.08E-12
5.38243562079989E-09,5.33E-09,7.08E-10,7.89E-11,1.05E-12
5.40026389441587E-09,5.49E-09,7.04E-10,7.84E-11,1.02E-12
5.31450590533102E-09,5.37E-09,6.82E-10,7.62E-11,1.05E-12
5.17192027948282E-09,5.28E-09,6.80E-10,7.56E-11,1.04E-12
5.25617361211779E-09,5.33E-09,6.84E-10,7.71E-11,1.03E-12
5.31591946887537E-09,5.25E-09,6.91E-10,7.65E-11,1.02E-12
5.13513238369189E-09,5.18E-09,6.73E-10,7.78E-11,1.06E-12
5.05485862902720E-09,5.19E-09,6.56E-10,7.69E-11,1.05E-12
5.10220004497405E-09,5.19E-09,6.60E-10,7.45E-11,1.02E-12
5.04283404706196E-09,5.11E-09,6.61E-10,7.31E-11,1.02E-12
4.98158311825043E-09,5.08E-09,6.61E-10,7.31E-11,9.84E-13
4.94728827828385E-09,5.00E-09,6.58E-10,7.67E-11,9.76E-13
4.91181168992383E-09,4.94E-09,6.41E-10,7.62E-11,9.86E-13
5.01789329327247E-09,5.03E-09,6.38E-10,7.23E-11,9.93E-13
5.13158995086459E-09,5.12E-09,6.52E-10,7.22E-11,9.76E-13
4.94557921765136E-09,4.95E-09,6.67E-10,7.23E-11,9.94E-13
4.83781438137542E-09,4.89E-09,6.61E-10,7.12E-11,9.68E-13
5.01282306765749E-09,5.01E-09,6.65E-10,7.22E-11,9.65E-13
4.99929875724583E-09,4.99E-09,6.64E-10,7.31E-11,9.49E-13
4.81723850702231E-09,4.86E-09,6.50E-10,7.07E-11,9.48E-13
4.88758153890203E-09,4.76E-09,6.52E-10,7.02E-11,9.14E-13
5.02389449292566E-09,4.79E-09,6.47E-10,7.06E-11,9.17E-13
4.87356921833346E-09,4.83E-09,6.42E-10,6.97E-11,9.10E-13
4.73951557153492E-09,4.81E-09,6.55E-10,6.98E-11,9.08E-13
4.76739902369408E-09,4.74E-09,6.55E-10,6.94E-11,9.40E-13
4.70166957741134E-09,4.76E-09,6.31E-10,6.80E-11,9.29E-13
4.64979524311759E-09,4.71E-09,6.21E-10,6.70E-11,8.94E-13
4.63026823139866E-09,4.64E-09,6.36E-10,6.75E-11,8.83E-13
4.61402519893805E-09,4.67E-09,6.45E-10,6.76E-11,8.75E-13
4.61124343649323E-09,4.70E-09,6.09E-10,6.67E-11,8.63E-13
4.65566066461900E-09,4.70E-09,6.02E-10,6.73E-11,8.61E-13
4.61578810344844E-09,4.68E-09,6.13E-10,6.88E-11,8.54E-13
4.60268402298100E-09,4.70E-09,6.15E-10,6.72E-11,8.89E-13
4.55316390081678E-09,4.73E-09,6.11E-10,6.70E-11,8.50E-13
4.47118190234152E-09,4.68E-09,6.09E-10,6.80E-11,8.57E-13
4.47785525710697E-09,4.71E-09,6.05E-10,6.59E-11,8.47E-13
4.56879516102415E-09,4.70E-09,6.05E-10,6.56E-11,8.49E-13
4.55258354647451E-09,4.58E-09,6.11E-10,6.48E-11,8.15E-13
4.43432184988567E-09,4.51E-09,6.02E-10,6.38E-11,8.22E-13
4.44716809911898E-09,4.52E-09,6.01E-10,6.32E-11,8.29E-13
4.54807175735570E-09,4.47E-09,6.15E-10,6.53E-11,8.14E-13
4.48182616734466E-09,4.40E-09,6.15E-10,6.92E-11,8.23E-13
4.36751552358912E-09,4.42E-09,6.18E-10,6.62E-11,8.31E-13
4.31450058311317E-09,4.44E-09,6.06E-10,6.23E-11,8.37E-13
4.31767532349849E-09,4.45E-09,5.91E-10,6.19E-11,7.90E-13
4.34999511759517E-09,4.53E-09,5.89E-10,6.20E-11,8.01E-13
4.31893188053917E-09,4.57E-09,5.92E-10,6.19E-11,7.89E-13
4.21005061694367E-09,4.49E-09,5.91E-10,6.13E-11,8.18E-13
4.19369068591477E-09,4.46E-09,5.78E-10,6.05E-11,7.93E-13
4.26132259336394E-09,4.33E-09,5.72E-10,6.07E-11,8.07E-13
4.31592334038413E-09,4.26E-09,5.66E-10,5.99E-11,7.91E-13
4.23011147266101E-09,4.32E-09,5.74E-10,6.10E-11,7.68E-13
4.16684498167568E-09,4.33E-09,5.76E-10,6.15E-11,7.75E-13
4.12685294666959E-09,4.25E-09,5.74E-10,5.94E-11,7.77E-13
4.07975337733900E-09,4.24E-09,5.79E-10,6.04E-11,7.58E-13
4.04989241581537E-09,4.26E-09,5.83E-10,6.06E-11,7.41E-13
4.01163565976874E-09,4.21E-09,5.66E-10,5.92E-11,7.66E-13
4.04243580106918E-09,4.20E-09,5.58E-10,5.82E-11,7.59E-13
4.06418475609414E-09,4.18E-09,5.63E-10,5.78E-11,7.63E-13
4.11657676895095E-09,4.07E-09,5.65E-10,5.85E-11,7.24E-13
4.07822651186185E-09,4.04E-09,5.73E-10,5.90E-11,7.20E-13
3.94096535706166E-09,4.05E-09,5.66E-10,5.81E-11,7.18E-13
3.89616923664248E-09,4.01E-09,5.71E-10,5.79E-11,7.47E-13
4.01658121523307E-09,3.97E-09,5.74E-10,5.79E-11,7.26E-13
4.04010346144967E-09,4.01E-09,5.56E-10,5.79E-11,7.13E-13
3.90510054383397E-09,4.18E-09,5.70E-10,5.78E-11,6.99E-13
3.87861295964418E-09,4.16E-09,5.69E-10,5.81E-11,7.14E-13
3.91614007922166E-09,3.97E-09,5.50E-10,5.69E-11,7.23E-13
3.90702488630637E-09,3.93E-09,5.38E-10,5.61E-11,7.17E-13
3.87474355961185E-09,3.93E-09,5.29E-10,5.55E-11,7.11E-13
3.88638307866484E-09,4.00E-09,5.28E-10,5.65E-11,6.87E-13
3.84571140462012E-09,3.94E-09,5.42E-10,5.78E-11,7.01E-13
3.79952366786321E-09,3.82E-09,5.43E-10,5.68E-11,6.92E-13
3.84470508718051E-09,3.82E-09,5.39E-10,5.88E-11,6.96E-13
3.86862475542677E-09,3.93E-09,5.37E-10,5.58E-11,6.92E-13
3.86288272827301E-09,3.87E-09,5.30E-10,5.51E-11,7.13E-13
3.88911234112459E-09,3.75E-09,5.26E-10,5.49E-11,6.71E-13
3.71475305321280E-09,3.70E-09,5.27E-10,5.40E-11,6.76E-13
3.64909090564650E-09,3.65E-09,5.18E-10,5.43E-11,6.70E-13
3.65915141315216E-09,3.59E-09,5.18E-10,5.48E-11,6.74E-13
3.66078626842131E-09,3.58E-09,5.29E-10,5.47E-11,6.64E-13
3.61361160070946E-09,3.72E-09,5.22E-10,5.38E-11,6.59E-13
3.57202449839065E-09,3.87E-09,5.10E-10,5.29E-11,6.50E-13
3.58247528999999E-09,3.72E-09,5.13E-10,5.34E-11,6.40E-13
3.61967001275718E-09,3.65E-09,5.19E-10,5.37E-11,6.52E-13
3.67804248650711E-09,3.65E-09,5.17E-10,5.29E-11,6.38E-13
3.65458385392786E-09,3.65E-09,5.17E-10,5.30E-11,6.51E-13
3.60584892084335E-09,3.71E-09,5.00E-10,5.24E-11,6.37E-13
3.57422853608907E-09,3.75E-09,4.97E-10,5.21E-11,6.54E-13
3.54880077764260E-09,3.70E-09,5.09E-10,5.31E-11,6.44E-13
3.47781606883828E-09,3.66E-09,5.00E-10,5.45E-11,6.40E-13
3.44122012249251E-09,3.58E-09,5.03E-10,5.25E-11,6.14E-13
3.43940770671965E-09,3.49E-09,5.14E-10,5.10E-11,6.18E-13
3.48382584260075E-09,3.47E-09,5.01E-10,5.17E-11,6.06E-13
3.47435136537391E-09,3.55E-09,4.93E-10,5.25E-11,6.04E-13
3.39739828153399E-09,3.63E-09,5.03E-10,5.09E-11,6.32E-13
3.40130881698953E-09,3.50E-09,4.96E-10,5.04E-11,6.10E-13
3.41184710528844E-09,3.43E-09,5.00E-10,5.11E-11,6.03E-13
3.34810834487012E-09,3.44E-09,4.96E-10,4.98E-11,6.01E-13
3.29921072318027E-09,3.40E-09,4.84E-10,5.05E-11,6.02E-13
3.38093231890611E-09,3.36E-09,4.81E-10,4.95E-11,5.95E-13
3.47566424906807E-09,3.39E-09,4.80E-10,4.84E-11,6.18E-13
3.46941285285733E-09,3.37E-09,4.93E-10,4.93E-11,6.18E-13
3.36757669437975E-09,3.44E-09,4.97E-10,4.91E-11,5.94E-13
3.27960755764958E-09,3.53E-09,4.73E-10,4.82E-11,5.89E-13
3.22605019391622E-09,3.37E-09,4.71E-10,4.85E-11,5.87E-13
3.20654888893104E-09,3.28E-09,4.72E-10,4.88E-11,5.81E-13
3.21565817297105E-09,3.44E-09,4.58E-10,4.89E-11,5.91E-13
3.19872826108755E-09,3.53E-09,4.68E-10,4.87E-11,5.80E-13
3.22524936264134E-09,3.37E-09,4.91E-10,4.76E-11,5.66E-13
3.28953827475128E-09,3.31E-09,4.64E-10,4.73E-11,6.01E-13
3.22988137656028E-09,3.27E-09,4.55E-10,4.72E-11,5.92E-13
3.18748630134511E-09,3.26E-09,4.57E-10,4.81E-11,5.89E-13
3.19435611571676E-09,3.31E-09,4.61E-10,4.73E-11,5.77E-13
3.13180909312835E-09,3.26E-09,4.69E-10,4.64E-11,5.72E-13
3.06661151933000E-09,3.20E-09,4.61E-10,4.59E-11,5.56E-13
3.05374300657447E-09,3.18E-09,4.52E-10,4.62E-11,5.71E-13
3.10208043033784E-09,3.18E-09,4.44E-10,4.61E-11,5.56E-13
3.18109822847647E-09,3.16E-09,4.32E-10,4.49E-11,5.58E-13
3.22923542636062E-09,3.16E-09,4.41E-10,4.47E-11,5.41E-13
3.14487558599913E-09,3.25E-09,4.55E-10,4.57E-11,5.53E-13
3.09092040188376E-09,3.22E-09,4.36E-10,4.48E-11,5.61E-13
3.04710971019140E-09,3.18E-09,4.38E-10,4.50E-11,5.53E-13
3.02996451444271E-09,3.13E-09,4.42E-10,4.54E-11,5.22E-13
3.00941094816419E-09,3.11E-09,4.32E-10,4.42E-11,5.19E-13
2.94968298213647E-09,3.12E-09,4.35E-10,4.40E-11,5.26E-13
2.95184332743397E-09,3.07E-09,4.37E-10,4.37E-11,5.25E-13
3.00184265931347E-09,3.04E-09,4.27E-10,4.34E-11,5.20E-13
2.95306600523155E-09,3.01E-09,4.34E-10,4.44E-11,5.22E-13
2.88024739650348E-09,3.03E-09,4.29E-10,4.48E-11,5.13E-13
2.95636013993810E-09,3.00E-09,4.12E-10,4.32E-11,5.08E-13
3.02775231843445E-09,2.95E-09,4.15E-10,4.28E-11,5.06E-13
2.94256917007509E-09,2.95E-09,4.21E-10,4.27E-11,4.95E-13
2.93495212945591E-09,2.98E-09,4.16E-10,4.23E-11,5.02E-13
2.97299976456634E-09,2.91E-09,4.26E-10,4.18E-11,4.92E-13
2.95568049161741E-09,2.86E-09,4.27E-10,4.16E-11,4.90E-13
2.95401814824141E-09,2.89E-09,4.24E-10,4.17E-11,4.80E-13
2.90187368533286E-09,2.97E-09,4.19E-10,4.19E-11,4.85E-13
2.80358078118382E-09,2.93E-09,4.02E-10,4.20E-11,4.81E-13
2.77316215219193E-09,2.84E-09,4.03E-10,4.13E-11,4.69E-13
2.84128297918579E-09,2.85E-09,4.13E-10,4.12E-11,4.76E-13
2.88977422120900E-09,2.88E-09,3.97E-10,4.25E-11,4.76E-13
2.83908597538157E-09,2.88E-09,3.94E-10,4.07E-11,4.74E-13
2.77402073759203E-09,2.82E-09,4.07E-10,4.11E-11,4.63E-13
2.72067653994834E-09,2.81E-09,4.09E-10,4.17E-11,4.83E-13
2.70855046462850E-09,2.81E-09,4.10E-10,3.98E-11,4.61E-13
2.75140706136978E-09,2.81E-09,4.03E-10,4.02E-11,4.65E-13
2.70692874522059E-09,2.81E-09,3.86E-10,3.97E-11,4.52E-13
2.65416418441384E-09,2.84E-09,3.84E-10,3.86E-11,4.49E-13
2.63178824726466E-09,2.84E-09,3.86E-10,3.89E-11,4.37E-13
2.62898162199817E-09,2.79E-09,3.83E-10,3.95E-11,4.45E-13
2.60739098264992E-09,2.77E-09,3.79E-10,3.97E-11,4.43E-13
2.61139738529299E-09,2.78E-09,3.79E-10,3.97E-11,4.34E-13
2.69920459617967E-09,2.73E-09,3.77E-10,4.00E-11,4.25E-13
2.76448313783824E-09,2.70E-09,3.81E-10,4.09E-11,4.26E-13
2.62854648021111E-09,2.72E-09,3.89E-10,3.93E-11,4.27E-13
2.60984917506582E-09,2.69E-09,3.81E-10,3.88E-11,4.25E-13
2.62744921335550E-09,2.63E-09,3.86E-10,3.74E-11,4.27E-13
2.57070459086121E-09,2.62E-09,3.93E-10,3.68E-11,4.16E-13
2.54098211649361E-09,2.61E-09,3.84E-10,3.84E-11,4.21E-13
2.59240344426204E-09,2.59E-09,3.86E-10,3.95E-11,4.15E-13
2.61396393027248E-09,2.57E-09,3.82E-10,4.01E-11,4.19E-13
2.59546684676390E-09,2.59E-09,3.76E-10,3.78E-11,4.10E-13
2.56112378865801E-09,2.64E-09,3.76E-10,3.70E-11,4.24E-13
2.53005255216219E-09,2.64E-09,3.67E-10,3.78E-11,4.16E-13
2.53185141806155E-09,2.58E-09,3.59E-10,3.67E-11,4.11E-13
2.51504534921601E-09,2.54E-09,3.70E-10,3.65E-11,3.99E-13
2.45663817974968E-09,2.52E-09,3.73E-10,3.69E-11,3.99E-13
2.43773471187154E-09,2.55E-09,3.64E-10,3.63E-11,3.92E-13
2.44423503957293E-09,2.63E-09,3.66E-10,3.60E-11,3.93E-13
2.48852914492104E-09,2.64E-09,3.66E-10,3.61E-11,3.83E-13
2.47140260578473E-09,2.55E-09,3.56E-10,3.58E-11,3.78E-13
2.42372510403006E-09,2.54E-09,3.52E-10,3.66E-11,3.83E-13
2.39796171433221E-09,2.53E-09,3.52E-10,3.72E-11,3.85E-13
2.36247055570094E-09,2.47E-09,3.57E-10,3.60E-11,3.84E-13
2.33488204792488E-09,2.47E-09,3.61E-10,3.61E-11,3.85E-13
2.36092702872346E-09,2.53E-09,3.54E-10,3.63E-11,3.85E-13
2.35935728083903E-09,2.46E-09,3.51E-10,3.48E-11,3.69E-13
2.31733763060346E-09,2.37E-09,3.55E-10,3.41E-11,3.75E-13
2.30150749097503E-09,2.34E-09,3.54E-10,3.52E-11,3.66E-13
2.31610745558777E-09,2.33E-09,3.55E-10,3.47E-11,3.62E-13
2.29425458865146E-09,2.30E-09,3.52E-10,3.40E-11,3.62E-13
2.33604007865681E-09,2.29E-09,3.43E-10,3.53E-11,3.55E-13
2.39816527143906E-09,2.33E-09,3.48E-10,3.45E-11,3.51E-13
2.29024520496412E-09,2.31E-09,3.55E-10,3.40E-11,3.55E-13
2.23753687441226E-09,2.25E-09,3.42E-10,3.42E-11,3.55E-13
2.26152859447113E-09,2.25E-09,3.34E-10,3.37E-11,3.42E-13
2.23713489671426E-09,2.29E-09,3.29E-10,3.39E-11,3.46E-13
2.22607805882190E-09,2.28E-09,3.29E-10,3.27E-11,3.41E-13
2.22266439841643E-09,2.26E-09,3.31E-10,3.22E-11,3.50E-13
2.18231966034785E-09,2.26E-09,3.25E-10,3.29E-11,3.44E-13
2.16146301907299E-09,2.25E-09,3.17E-10,3.23E-11,3.45E-13
2.18589826591524E-09,2.21E-09,3.22E-10,3.16E-11,3.37E-13
2.21139554895304E-09,2.21E-09,3.22E-10,3.26E-11,3.45E-13
2.18512468251568E-09,2.21E-09,3.17E-10,3.28E-11,3.33E-13
2.22496312505640E-09,2.17E-09,3.19E-10,3.13E-11,3.31E-13
2.24037675360072E-09,2.15E-09,3.19E-10,3.12E-11,3.37E-13
2.18733633949841E-09,2.16E-09,3.16E-10,3.20E-11,3.45E-13
2.21712641512484E-09,2.17E-09,3.23E-10,3.27E-11,3.37E-13
2.22433809819177E-09,2.19E-09,3.19E-10,3.16E-11,3.28E-13
2.13686398835061E-09,2.23E-09,3.12E-10,3.10E-11,3.19E-13
2.13592481680505E-09,2.20E-09,3.16E-10,3.19E-11,3.19E-13
2.12186820856421E-09,2.14E-09,3.08E-10,3.11E-11,3.16E-13
2.07175465674995E-09,2.13E-09,3.07E-10,3.14E-11,3.09E-13
2.07977462039778E-09,2.12E-09,3.13E-10,3.24E-11,3.16E-13
2.08325426056553E-09,2.09E-09,3.06E-10,3.11E-11,3.20E-13
2.03194130666210E-09,2.15E-09,2.99E-10,3.12E-11,3.13E-13
2.02881411880244E-09,2.19E-09,3.01E-10,3.07E-11,3.08E-13
2.05575518853597E-09,2.07E-09,2.97E-10,3.02E-11,3.23E-13
2.06446441199465E-09,2.03E-09,2.96E-10,3.00E-11,3.13E-13
2.02822436878836E-09,2.04E-09,2.98E-10,3.00E-11,3.10E-13
1.97520751503225E-09,2.02E-09,3.03E-10,3.00E-11,2.97E-13
1.92933270031302E-09,1.99E-09,3.08E-10,3.01E-11,2.96E-13
1.92351639768341E-09,1.98E-09,2.92E-10,3.02E-11,2.87E-13
1.97323682824673E-09,1.96E-09,2.85E-10,3.06E-11,2.95E-13
1.99691138995694E-09,1.97E-09,2.95E-10,3.00E-11,2.95E-13
1.93935008484569E-09,2.00E-09,2.99E-10,2.95E-11,2.92E-13
1.91663975766795E-09,2.01E-09,2.92E-10,2.95E-11,2.83E-13
1.93710360974295E-09,1.95E-09,2.93E-10,2.93E-11,2.82E-13
1.94798749824602E-09,1.91E-09,2.86E-10,2.95E-11,2.83E-13
1.92118667478034E-09,1.94E-09,2.86E-10,2.94E-11,2.77E-13
1.90436292966428E-09,2.02E-09,2.90E-10,2.94E-11,2.83E-13
1.90862054005462E-09,2.03E-09,2.81E-10,2.89E-11,2.86E-13
1.89754174152164E-09,1.99E-09,2.80E-10,2.84E-11,2.83E-13
1.87284462217887E-09,1.98E-09,2.88E-10,2.99E-11,2.69E-13
1.87306844876183E-09,1.94E-09,2.84E-10,2.90E-11,2.78E-13
1.91167551344195E-09,1.94E-09,2.86E-10,2.83E-11,2.71E-13
1.91901361646239E-09,2.01E-09,2.83E-10,2.87E-11,2.68E-13
1.87505884346674E-09,1.98E-09,2.81E-10,2.78E-11,2.70E-13
1.85990706476249E-09,1.95E-09,2.81E-10,2.76E-11,2.72E-13
1.85046237636409E-09,1.90E-09,2.72E-10,2.77E-11,2.71E-13
1.83084847728872E-09,1.86E-09,2.70E-10,2.76E-11,2.67E-13
1.81698409884208E-09,1.87E-09,2.67E-10,2.83E-11,2.58E-13
1.84122215511070E-09,1.89E-09,2.65E-10,2.75E-11,2.54E-13
1.83865081677530E-09,1.90E-09,2.70E-10,2.71E-11,2.58E-13
1.80012959444093E-09,1.90E-09,2.73E-10,2.72E-11,2.52E-13
1.76663096302026E-09,1.86E-09,2.65E-10,2.70E-11,2.60E-13
1.75071138294430E-09,1.81E-09,2.64E-10,2.69E-11,2.55E-13
1.77743319917536E-09,1.81E-09,2.77E-10,2.68E-11,2.59E-13
1.79854061682532E-09,1.82E-09,2.73E-10,2.67E-11,2.53E-13
1.77222630175403E-09,1.83E-09,2.66E-10,2.66E-11,2.56E-13
1.73784124438527E-09,1.80E-09,2.59E-10,2.69E-11,2.51E-13
1.75060335360400E-09,1.78E-09,2.52E-10,2.66E-11,2.51E-13
1.75785957224266E-09,1.80E-09,2.51E-10,2.68E-11,2.48E-13
1.75581440579026E-09,1.83E-09,2.55E-10,2.66E-11,2.52E-13
1.78374237405165E-09,1.80E-09,2.55E-10,2.62E-11,2.41E-13
1.77986701146366E-09,1.75E-09,2.55E-10,2.62E-11,2.37E-13
1.71963760517347E-09,1.75E-09,2.57E-10,2.60E-11,2.44E-13
1.68996713967898E-09,1.77E-09,2.57E-10,2.56E-11,2.45E-13
1.69302096792414E-09,1.78E-09,2.53E-10,2.50E-11,2.40E-13
1.72245598845733E-09,1.77E-09,2.45E-10,2.55E-11,2.30E-13
1.72693852841265E-09,1.75E-09,2.42E-10,2.53E-11,2.29E-13
1.68013216763393E-09,1.74E-09,2.55E-10,2.50E-11,2.30E-13
1.64547718022159E-09,1.70E-09,2.71E-10,2.50E-11,2.37E-13
1.63125632794358E-09,1.70E-09,2.54E-10,2.45E-11,2.27E-13
1.68134692180015E-09,1.71E-09,2.57E-10,2.42E-11,2.31E-13
1.72569630650335E-09,1.71E-09,2.49E-10,2.46E-11,2.30E-13
1.70069515842241E-09,1.68E-09,2.42E-10,2.43E-11,2.29E-13
1.65826063367424E-09,1.64E-09,2.44E-10,2.46E-11,2.20E-13
1.62653528844245E-09,1.62E-09,2.45E-10,2.50E-11,2.21E-13
1.62866233917905E-09,1.65E-09,2.46E-10,2.46E-11,2.23E-13
1.63487659733407E-09,1.68E-09,2.43E-10,2.44E-11,2.26E-13
1.59944070401600E-09,1.65E-09,2.37E-10,2.39E-11,2.28E-13
1.61462129386749E-09,1.61E-09,2.37E-10,2.39E-11,2.21E-13
1.62554419819431E-09,1.60E-09,2.36E-10,2.37E-11,2.13E-13
1.58541803321295E-09,1.61E-09,2.32E-10,2.32E-11,2.10E-13
1.57805773043962E-09,1.59E-09,2.31E-10,2.35E-11,2.13E-13
1.58075008468369E-09,1.57E-09,2.32E-10,2.40E-11,2.08E-13
1.54879517673146E-09,1.58E-09,2.29E-10,2.37E-11,2.10E-13
1.58617337877047E-09,1.57E-09,2.31E-10,2.36E-11,2.08E-13
1.60721883823569E-09,1.56E-09,2.30E-10,2.34E-11,2.13E-13
1.53051025714198E-09,1.58E-09,2.24E-10,2.33E-11,2.07E-13
1.51814889237651E-09,1.57E-09,2.27E-10,2.30E-11,2.07E-13
1.57457536270750E-09,1.54E-09,2.28E-10,2.28E-11,2.04E-13
1.55275703893117E-09,1.52E-09,2.22E-10,2.28E-11,2.07E-13
1.49793779258018E-09,1.52E-09,2.22E-10,2.22E-11,2.01E-13
1.47900258354554E-09,1.51E-09,2.22E-10,2.20E-11,2.02E-13
1.46433418115116E-09,1.50E-09,2.17E-10,2.25E-11,2.00E-13
1.46936692963039E-09,1.50E-09,2.19E-10,2.21E-11,1.98E-13
1.49517353447254E-09,1.50E-09,2.32E-10,2.21E-11,1.97E-13
1.47687091897222E-09,1.50E-09,2.31E-10,2.24E-11,1.91E-13
1.46140114033644E-09,1.50E-09,2.22E-10,2.25E-11,1.96E-13
1.53058425309353E-09,1.51E-09,2.18E-10,2.22E-11,1.93E-13
1.50788926755076E-09,1.49E-09,2.16E-10,2.16E-11,1.86E-13
1.43810956244842E-09,1.46E-09,2.18E-10,2.14E-11,1.81E-13
1.44735848604204E-09,1.52E-09,2.15E-10,2.22E-11,1.89E-13
1.44491260572585E-09,1.55E-09,2.13E-10,2.24E-11,1.84E-13
1.40988814593466E-09,1.51E-09,2.20E-10,2.19E-11,1.83E-13
1.39492629610129E-09,1.50E-09,2.15E-10,2.13E-11,1.83E-13
1.39454783046608E-09,1.47E-09,2.11E-10,2.10E-11,1.80E-13
1.38484953274377E-09,1.45E-09,2.11E-10,2.11E-11,1.81E-13
1.37467181876186E-09,1.48E-09,2.12E-10,2.09E-11,1.86E-13
1.38526983048642E-09,1.47E-09,2.08E-10,2.08E-11,1.76E-13
1.41508225815660E-09,1.43E-09,2.06E-10,2.10E-11,1.71E-13
1.42032607614662E-09,1.43E-09,2.08E-10,2.08E-11,1.70E-13
1.41183854627145E-09,1.42E-09,2.15E-10,2.08E-11,1.67E-13
1.40175285125096E-09,1.39E-09,2.13E-10,2.06E-11,1.70E-13
1.39047858644685E-09,1.40E-09,2.02E-10,2.10E-11,1.66E-13
1.39169557223839E-09,1.43E-09,2.02E-10,2.05E-11,1.71E-13
1.39503051797368E-09,1.43E-09,2.06E-10,1.99E-11,1.66E-13
1.37146099847201E-09,1.41E-09,2.04E-10,1.97E-11,1.67E-13
1.34894959041946E-09,1.38E-09,2.06E-10,1.94E-11,1.62E-13
1.35908399357062E-09,1.36E-09,2.03E-10,1.95E-11,1.64E-13
1.36372728567012E-09,1.39E-09,2.00E-10,1.96E-11,1.61E-13
1.33798941292750E-09,1.42E-09,2.01E-10,1.97E-11,1.59E-13
1.33262380500493E-09,1.36E-09,1.99E-10,1.98E-11,1.57E-13
1.35003591457049E-09,1.35E-09,2.01E-10,1.93E-11,1.52E-13
1.35218947806564E-09,1.37E-09,2.02E-10,1.89E-11,1.58E-13
1.33089398868563E-09,1.34E-09,2.02E-10,1.92E-11,1.57E-13
1.33297194599989E-09,1.32E-09,1.96E-10,1.97E-11,1.54E-13
1.33067250680614E-09,1.36E-09,1.97E-10,1.98E-11,1.51E-13
1.31640558328082E-09,1.39E-09,1.97E-10,2.02E-11,1.51E-13
1.32474391899065E-09,1.37E-09,1.95E-10,1.95E-11,1.47E-13
1.31772719546929E-09,1.35E-09,1.96E-10,1.90E-11,1.48E-13
1.28838169527505E-09,1.33E-09,1.97E-10,1.91E-11,1.44E-13
1.28047456522933E-09,1.30E-09,1.95E-10,1.91E-11,1.47E-13
1.30079076636104E-09,1.30E-09,1.93E-10,1.87E-11,1.49E-13
1.29443275659656E-09,1.31E-09,1.92E-10,1.87E-11,1.49E-13
1.28965995552883E-09,1.29E-09,1.95E-10,1.95E-11,1.44E-13
1.28798230747110E-09,1.29E-09,1.93E-10,1.89E-11,1.43E-13
1.28405498681795E-09,1.31E-09,1.90E-10,1.81E-11,1.45E-13
1.32042713696827E-09,1.30E-09,1.94E-10,1.83E-11,1.42E-13
1.34024519263644E-09,1.28E-09,1.88E-10,1.85E-11,1.43E-13
1.28067467764300E-09,1.28E-09,1.86E-10,1.87E-11,1.39E-13
1.28380421336133E-09,1.26E-09,1.91E-10,1.83E-11,1.41E-13
1.25799333128851E-09,1.23E-09,1.90E-10,1.79E-11,1.36E-13
1.21250095172865E-09,1.24E-09,1.84E-10,1.83E-11,1.40E-13
1.20901724732048E-09,1.27E-09,1.83E-10,1.84E-11,1.40E-13
1.22962989177271E-09,1.28E-09,1.83E-10,1.79E-11,1.37E-13
1.22835178169537E-09,1.27E-09,1.83E-10,1.75E-11,1.32E-13
1.20547245080549E-09,1.29E-09,1.81E-10,1.77E-11,1.34E-13
1.21343201651100E-09,1.26E-09,1.78E-10,1.82E-11,1.35E-13
1.22288596719609E-09,1.25E-09,1.77E-10,1.79E-11,1.32E-13
1.19004297873871E-09,1.24E-09,1.78E-10,1.72E-11,1.28E-13
1.17636010691239E-09,1.22E-09,1.76E-10,1.73E-11,1.31E-13
1.20497622932692E-09,1.20E-09,1.75E-10,1.78E-11,1.28E-13
1.18867793779154E-09,1.21E-09,1.76E-10,1.76E-11,1.29E-13
1.16835001819243E-09,1.22E-09,1.76E-10,1.71E-11,1.31E-13
1.19381338104611E-09,1.21E-09,1.80E-10,1.71E-11,1.24E-13
1.18789930895934E-09,1.20E-09,1.78E-10,1.70E-11,1.25E-13
1.17737738387381E-09,1.19E-09,1.72E-10,1.64E-11,1.23E-13
1.18135471020256E-09,1.19E-09,1.73E-10,1.65E-11,1.23E-13
1.16484268456569E-09,1.19E-09,1.69E-10,1.71E-11,1.20E-13
1.15049842332833E-09,1.18E-09,1.66E-10,1.69E-11,1.20E-13
1.14007637189492E-09,1.16E-09,1.69E-10,1.68E-11,1.20E-13
1.12394649368573E-09,1.15E-09,1.68E-10,1.68E-11,1.22E-13
1.11904924557897E-09,1.15E-09,1.73E-10,1.64E-11,1.16E-13
1.14013020523766E-09,1.15E-09,1.74E-10,1.62E-11,1.18E-13
1.17868486600499E-09,1.17E-09,1.68E-10,1.61E-11,1.17E-13
1.16692941249820E-09,1.22E-09,1.73E-10,1.62E-11,1.18E-13
1.14787676648840E-09,1.19E-09,1.72E-10,1.64E-11,1.16E-13
1.14313157957288E-09,1.15E-09,1.64E-10,1.61E-11,1.16E-13
1.10272957625263E-09,1.17E-09,1.61E-10,1.62E-11,1.13E-13
1.09173908696843E-09,1.16E-09,1.57E-10,1.67E-11,1.14E-13
1.11802241840937E-09,1.13E-09,1.57E-10,1.62E-11,1.16E-13
1.12136237682482E-09,1.14E-09,1.62E-10,1.58E-11,1.11E-13
1.08838418218694E-09,1.13E-09,1.60E-10,1.55E-11,1.10E-13
1.08369876190155E-09,1.10E-09,1.56E-10,1.58E-11,1.08E-13
1.08941327382954E-09,1.10E-09,1.62E-10,1.63E-11,1.10E-13
1.08718918450187E-09,1.12E-09,1.62E-10,1.58E-11,1.08E-13
1.08430348928874E-09,1.13E-09,1.55E-10,1.56E-11,1.08E-13
1.08671105760072E-09,1.12E-09,1.56E-10,1.51E-11,1.06E-13
1.08569298873583E-09,1.10E-09,1.58E-10,1.52E-11,1.07E-13
1.10127154290713E-09,1.09E-09,1.56E-10,1.57E-11,1.05E-13
1.08071242479420E-09,1.09E-09,1.56E-10,1.53E-11,1.05E-13
1.05569118251428E-09,1.09E-09,1.55E-10,1.53E-11,1.03E-13
1.05961849695964E-09,1.08E-09,1.53E-10,1.54E-11,1.04E-13
1.06494633613339E-09,1.06E-09,1.55E-10,1.51E-11,1.03E-13
1.03330778729075E-09,1.05E-09,1.56E-10,1.53E-11,1.02E-13
1.01199836271509E-09,1.04E-09,1.53E-10,1.54E-11,1.03E-13
1.01874085802189E-09,1.04E-09,1.50E-10,1.54E-11,1.02E-13
1.03527710301835E-09,1.06E-09,1.47E-10,1.56E-11,1.00E-13
1.04848499822648E-09,1.09E-09,1.45E-10,1.50E-11,9.66E-14
1.07195477939831E-09,1.07E-09,1.49E-10,1.47E-11,9.84E-14
1.06138867949296E-09,1.07E-09,1.50E-10,1.46E-11,9.81E-14
1.02751872336072E-09,1.06E-09,1.47E-10,1.48E-11,9.81E-14
1.02267035891129E-09,1.02E-09,1.47E-10,1.49E-11,9.74E-14
1.04523008896822E-09,1.01E-09,1.47E-10,1.44E-11,9.83E-14
1.04000261846511E-09,1.04E-09,1.45E-10,1.47E-11,9.78E-14
1.02047197804550E-09,1.04E-09,1.51E-10,1.52E-11,9.77E-14
1.02502690877343E-09,1.02E-09,1.51E-10,1.47E-11,9.39E-14
1.03207381507979E-09,1.03E-09,1.45E-10,1.48E-11,9.44E-14
1.05683839232854E-09,1.03E-09,1.47E-10,1.47E-11,9.61E-14
1.03140403869632E-09,1.02E-09,1.46E-10,1.45E-11,9.50E-14
9.98263001848702E-10,1.03E-09,1.43E-10,1.44E-11,9.11E-14
9.92207582402123E-10,1.04E-09,1.45E-10,1.45E-11,9.02E-14
9.93048808829464E-10,1.00E-09,1.43E-10,1.43E-11,9.12E-14
9.82341389223316E-10,9.98E-10,1.41E-10,1.37E-11,9.08E-14
9.84636025209283E-10,9.92E-10,1.43E-10,1.37E-11,9.11E-14
9.89027546337891E-10,9.78E-10,1.44E-10,1.38E-11,9.31E-14
9.67939563398677E-10,9.83E-10,1.40E-10,1.37E-11,9.02E-14
9.69024293417107E-10,9.99E-10,1.38E-10,1.38E-11,8.78E-14
1.00214440817684E-09,9.91E-10,1.38E-10,1.39E-11,8.92E-14
9.86495809623048E-10,1.02E-09,1.36E-10,1.35E-11,8.81E-14
9.62393743143355E-10,1.03E-09,1.33E-10,1.33E-11,8.69E-14
9.76046176197049E-10,9.74E-10,1.36E-10,1.34E-11,8.57E-14
9.72839905730431E-10,9.67E-10,1.40E-10,1.37E-11,8.42E-14
9.48188350554727E-10,9.86E-10,1.37E-10,1.41E-11,8.44E-14
9.44988874321903E-10,9.60E-10,1.37E-10,1.36E-11,8.60E-14
9.45616496061022E-10,9.38E-10,1.36E-10,1.32E-11,8.42E-14
9.33000940073854E-10,9.51E-10,1.34E-10,1.32E-11,8.44E-14
9.14602942249213E-10,9.65E-10,1.37E-10,1.27E-11,8.24E-14
9.09204168903442E-10,9.50E-10,1.35E-10,1.29E-11,8.19E-14
9.01472728459395E-10,9.43E-10,1.32E-10,1.31E-11,8.26E-14
8.89623939053793E-10,9.51E-10,1.32E-10,1.29E-11,8.45E-14
8.83210718884936E-10,9.39E-10,1.29E-10,1.32E-11,8.36E-14
9.00779575867611E-10,9.24E-10,1.30E-10,1.30E-11,8.10E-14
9.14875494243690E-10,9.18E-10,1.32E-10,1.28E-11,8.05E-14
9.19427893346284E-10,9.19E-10,1.31E-10,1.28E-11,7.84E-14
9.25329866740350E-10,9.46E-10,1.34E-10,1.28E-11,7.72E-14
9.12693404730127E-10,9.75E-10,1.33E-10,1.29E-11,7.72E-14
8.89201922911013E-10,9.26E-10,1.29E-10,1.27E-11,7.95E-14
8.90585300590177E-10,9.17E-10,1.26E-10,1.28E-11,7.74E-14
8.94498065001488E-10,9.42E-10,1.24E-10,1.29E-11,7.85E-14
8.78563759467665E-10,9.17E-10,1.24E-10,1.24E-11,7.62E-14
8.72104111205650E-10,8.95E-10,1.27E-10,1.29E-11,7.58E-14
8.73659046455596E-10,9.00E-10,1.26E-10,1.25E-11,7.49E-14
8.76714948004137E-10,8.83E-10,1.25E-10,1.23E-11,7.61E-14
8.70357065167944E-10,8.73E-10,1.25E-10,1.22E-11,7.44E-14
8.79503709425226E-10,8.76E-10,1.24E-10,1.21E-11,7.41E-14
8.69823054427865E-10,8.72E-10,1.23E-10,1.21E-11,7.23E-14
8.47541119777114E-10,8.67E-10,1.26E-10,1.18E-11,7.19E-14
8.41995113029544E-10,8.62E-10,1.26E-10,1.21E-11,7.30E-14
8.43747828722712E-10,8.63E-10,1.25E-10,1.22E-11,7.16E-14
8.29406798502166E-10,8.52E-10,1.22E-10,1.17E-11,7.24E-14
8.27102740499200E-10,8.61E-10,1.18E-10,1.17E-11,7.08E-14
8.42330945301857E-10,8.85E-10,1.19E-10,1.15E-11,7.12E-14
8.46424763533903E-10,8.90E-10,1.19E-10,1.13E-11,6.83E-14
8.38445821770621E-10,8.52E-10,1.16E-10,1.15E-11,7.07E-14
8.69731483807137E-10,8.44E-10,1.16E-10,1.15E-11,7.03E-14
8.75807257010087E-10,8.44E-10,1.18E-10,1.14E-11,7.02E-14
8.39696420120630E-10,8.47E-10,1.18E-10,1.17E-11,6.91E-14
8.28043247749680E-10,8.42E-10,1.19E-10,1.15E-11,6.88E-14
8.18429015457337E-10,8.46E-10,1.18E-10,1.14E-11,6.93E-14
8.02332467377600E-10,8.34E-10,1.16E-10,1.12E-11,6.96E-14
8.01143478652983E-10,8.24E-10,1.17E-10,1.13E-11,6.68E-14
8.11634940719867E-10,8.25E-10,1.14E-10,1.13E-11,6.78E-14
8.40065237998554E-10,8.24E-10,1.13E-10,1.09E-11,6.80E-14
8.48152123413203E-10,8.13E-10,1.15E-10,1.10E-11,6.66E-14
8.37582198762036E-10,8.20E-10,1.14E-10,1.12E-11,6.48E-14
8.14777881238263E-10,8.30E-10,1.12E-10,1.13E-11,6.44E-14
8.11178358068695E-10,8.21E-10,1.11E-10,1.14E-11,6.30E-14
8.02478629462784E-10,8.05E-10,1.10E-10,1.09E-11,6.25E-14
7.96320127190442E-10,8.04E-10,1.11E-10,1.10E-11,6.44E-14
8.05278052861710E-10,7.97E-10,1.15E-10,1.12E-11,6.30E-14
8.03202814760990E-10,7.88E-10,1.14E-10,1.09E-11,6.24E-14
7.84877617625203E-10,8.06E-10,1.10E-10,1.07E-11,6.05E-14
7.81287163784370E-10,8.32E-10,1.08E-10,1.05E-11,6.20E-14
7.85401545256091E-10,7.93E-10,1.06E-10,1.09E-11,6.14E-14
7.79748756905143E-10,7.84E-10,1.05E-10,1.09E-11,6.11E-14
7.79654675023092E-10,7.99E-10,1.09E-10,1.02E-11,6.00E-14
7.86033574747804E-10,8.01E-10,1.08E-10,1.02E-11,6.23E-14
7.74424120100842E-10,7.98E-10,1.05E-10,1.03E-11,6.04E-14
7.50355877700102E-10,7.82E-10,1.07E-10,1.02E-11,5.92E-14
7.59624951921707E-10,7.71E-10,1.06E-10,1.03E-11,5.87E-14
7.56393019200940E-10,7.82E-10,1.04E-10,1.03E-11,5.94E-14
7.38840059064441E-10,7.82E-10,1.04E-10,1.03E-11,5.92E-14
7.35776726745280E-10,7.53E-10,1.05E-10,1.00E-11,5.90E-14
7.49432878828693E-10,7.43E-10,1.06E-10,1.04E-11,5.98E-14
7.39097690788842E-10,7.44E-10,1.05E-10,1.04E-11,5.79E-14
7.44955963713128E-10,7.40E-10,1.03E-10,9.67E-12,5.66E-14
7.59132393640480E-10,7.34E-10,1.03E-10,1.00E-11,5.63E-14
7.35297524047448E-10,7.57E-10,1.06E-10,1.06E-11,5.70E-14
7.15693771601424E-10,7.71E-10,1.07E-10,9.77E-12,5.57E-14
7.19245287216097E-10,7.51E-10,1.05E-10,9.70E-12,5.59E-14
7.38942090821506E-10,7.42E-10,1.03E-10,9.72E-12,5.64E-14
7.41416827601401E-10,7.40E-10,1.00E-10,9.54E-12,5.71E-14
7.33886277685757E-10,7.33E-10,1.01E-10,9.48E-12,5.38E-14
7.20181259724666E-10,7.56E-10,1.03E-10,9.42E-12,5.46E-14
7.09893121224502E-10,7.80E-10,1.02E-10,9.61E-12,5.39E-14
7.10599296354731E-10,7.34E-10,1.00E-10,9.65E-12,5.37E-14
7.16042059096834E-10,7.13E-10,9.90E-11,9.57E-12,5.27E-14
7.05267599848810E-10,7.14E-10,9.79E-11,9.70E-12,5.24E-14
7.00824381236313E-10,7.21E-10,9.95E-11,9.32E-12,5.19E-14
7.10256152593952E-10,7.39E-10,9.86E-11,9.20E-12,5.22E-14
7.12808938928995E-10,7.52E-10,9.65E-11,9.05E-12,5.13E-14
7.01648968111638E-10,7.22E-10,9.75E-11,9.01E-12,5.08E-14
7.12103252997726E-10,7.06E-10,9.83E-11,9.08E-12,5.18E-14
7.19772195439221E-10,7.09E-10,9.70E-11,8.90E-12,5.09E-14
6.97742868638233E-10,6.94E-10,9.97E-11,8.87E-12,5.08E-14
6.96925524348716E-10,6.84E-10,9.84E-11,8.99E-12,5.01E-14
7.01018913842317E-10,6.98E-10,9.60E-11,8.96E-12,5.03E-14
6.94100775822475E-10,7.08E-10,9.73E-11,9.24E-12,4.96E-14
6.95135590817826E-10,6.98E-10,9.55E-11,9.23E-12,4.97E-14
6.86023777871799E-10,6.93E-10,9.45E-11,8.93E-12,4.98E-14
6.67958267293985E-10,6.98E-10,9.52E-11,8.90E-12,5.16E-14
6.64844320514000E-10,6.84E-10,9.37E-11,8.53E-12,5.11E-14
6.66445780402958E-10,6.86E-10,9.21E-11,8.45E-12,5.01E-14
6.65462342253762E-10,6.98E-10,9.33E-11,8.53E-12,4.78E-14
6.67650329032438E-10,6.92E-10,9.58E-11,8.58E-12,4.83E-14
6.86250189295709E-10,6.79E-10,9.87E-11,8.58E-12,4.73E-14
6.89460306237678E-10,6.82E-10,9.29E-11,8.43E-12,4.79E-14
6.66476777094077E-10,6.75E-10,9.22E-11,8.31E-12,4.69E-14
6.54746937608172E-10,6.66E-10,9.51E-11,8.30E-12,4.63E-14
6.49997135153970E-10,6.70E-10,9.23E-11,8.12E-12,4.65E-14
6.39540525500792E-10,6.79E-10,8.93E-11,8.28E-12,4.63E-14
6.40302022475790E-10,6.81E-10,8.80E-11,8.34E-12,4.63E-14
6.76632465176996E-10,6.72E-10,8.74E-11,8.04E-12,4.73E-14
6.91528330497766E-10,6.58E-10,9.00E-11,8.21E-12,4.66E-14
6.55571409960212E-10,6.57E-10,8.94E-11,8.14E-12,4.61E-14
6.42112486921322E-10,6.70E-10,8.70E-11,8.00E-12,4.71E-14
6.35580131995425E-10,6.59E-10,8.57E-11,8.08E-12,4.66E-14
6.35391423887626E-10,6.41E-10,8.66E-11,7.84E-12,4.56E-14
6.39561615376721E-10,6.44E-10,8.61E-11,7.91E-12,4.40E-14
6.33854745259905E-10,6.59E-10,8.51E-11,7.98E-12,4.43E-14
6.23075787043654E-10,6.56E-10,8.56E-11,7.66E-12,4.31E-14
6.25479663884480E-10,6.42E-10,8.40E-11,7.83E-12,4.39E-14
6.20068754941104E-10,6.48E-10,8.25E-11,7.91E-12,4.28E-14
6.09940889053466E-10,6.41E-10,8.30E-11,7.78E-12,4.27E-14
6.21954410045490E-10,6.24E-10,8.54E-11,7.81E-12,4.24E-14
6.42455557957632E-10,6.20E-10,8.69E-11,7.44E-12,4.23E-14
6.20062975807881E-10,6.20E-10,8.47E-11,7.40E-12,4.13E-14
6.03372231774713E-10,6.15E-10,8.30E-11,7.54E-12,4.13E-14
6.14090199157084E-10,6.24E-10,8.27E-11,7.52E-12,4.05E-14
6.31307828175536E-10,6.36E-10,8.13E-11,7.41E-12,4.09E-14
6.29823670100469E-10,6.17E-10,8.16E-11,7.20E-12,4.10E-14
6.13545676309098E-10,6.04E-10,8.53E-11,7.11E-12,4.03E-14
5.93796036900820E-10,6.10E-10,8.29E-11,7.09E-12,4.04E-14
5.89991986616504E-10,6.16E-10,8.09E-11,7.07E-12,3.90E-14
6.10042569446396E-10,6.23E-10,8.09E-11,7.13E-12,3.90E-14
6.24728331130685E-10,6.26E-10,7.94E-11,7.13E-12,3.87E-14
5.98671794526993E-10,6.07E-10,7.83E-11,7.29E-12,4.00E-14
5.89109661028395E-10,5.97E-10,7.84E-11,7.16E-12,3.92E-14
5.87466755274668E-10,5.94E-10,7.77E-11,6.83E-12,3.89E-14
5.83260046848094E-10,5.88E-10,7.83E-11,7.01E-12,3.79E-14
5.84488977178745E-10,5.82E-10,7.85E-11,6.92E-12,3.88E-14
5.81657775041461E-10,5.85E-10,7.74E-11,6.85E-12,3.83E-14
5.75732859320377E-10,6.12E-10,7.72E-11,6.73E-12,3.74E-14
5.84604285454213E-10,6.11E-10,7.73E-11,6.59E-12,3.66E-14
5.92260244602590E-10,5.97E-10,7.58E-11,6.67E-12,3.69E-14
5.83738909951116E-10,6.03E-10,7.60E-11,6.62E-12,3.75E-14
5.74264780432018E-10,6.05E-10,7.64E-11,6.42E-12,3.64E-14
5.73448529483398E-10,5.87E-10,7.64E-11,6.44E-12,3.74E-14
5.63003883709781E-10,5.76E-10,7.73E-11,6.62E-12,3.68E-14
5.56652334569407E-10,5.62E-10,7.61E-11,6.50E-12,3.69E-14
5.57427134157008E-10,5.58E-10,7.55E-11,6.43E-12,3.64E-14
5.56914603969055E-10,5.75E-10,7.59E-11,6.44E-12,3.65E-14
5.51032732772994E-10,5.91E-10,7.68E-11,6.34E-12,3.54E-14
5.40854057707028E-10,5.77E-10,7.73E-11,6.18E-12,3.57E-14
5.39880526342891E-10,5.68E-10,7.50E-11,6.24E-12,3.43E-14
5.53560297562573E-10,5.67E-10,7.31E-11,6.24E-12,3.51E-14
5.56914060309232E-10,5.63E-10,7.35E-11,6.14E-12,3.43E-14
5.62901994252756E-10,5.55E-10,7.21E-11,6.22E-12,3.47E-14
5.77421302977381E-10,5.48E-10,7.19E-11,6.22E-12,3.38E-14
5.50816893931459E-10,5.47E-10,7.36E-11,6.20E-12,3.33E-14
5.34412171502044E-10,5.49E-10,7.53E-11,6.16E-12,3.34E-14
5.45140505798294E-10,5.68E-10,7.35E-11,6.08E-12,3.35E-14
5.50787663442541E-10,5.69E-10,7.03E-11,6.15E-12,3.29E-14
5.34333940618282E-10,5.47E-10,7.09E-11,6.09E-12,3.34E-14
5.31686027739401E-10,5.39E-10,7.25E-11,6.07E-12,3.34E-14
5.35441832858340E-10,5.50E-10,7.04E-11,6.02E-12,3.27E-14
5.32659233620594E-10,5.56E-10,6.91E-11,5.95E-12,3.21E-14
5.29942410465856E-10,5.51E-10,7.05E-11,5.85E-12,3.16E-14
5.36756574100130E-10,5.59E-10,7.04E-11,5.86E-12,3.19E-14
5.29281208910380E-10,5.47E-10,6.84E-11,5.82E-12,3.17E-14
5.43186254352238E-10,5.38E-10,6.75E-11,5.81E-12,3.20E-14
5.51548811602850E-10,5.33E-10,6.84E-11,5.93E-12,3.12E-14
5.27051648789903E-10,5.32E-10,6.91E-11,5.91E-12,3.12E-14
5.27143946114300E-10,5.45E-10,6.74E-11,5.89E-12,3.06E-14
5.21411818369674E-10,5.53E-10,6.56E-11,5.78E-12,3.05E-14
5.00304753756062E-10,5.19E-10,6.59E-11,5.71E-12,3.01E-14
5.00454148160592E-10,5.11E-10,6.56E-11,5.72E-12,3.05E-14
5.05332717147420E-10,5.21E-10,6.53E-11,5.77E-12,2.93E-14
5.01342000222665E-10,5.20E-10,6.48E-11,5.71E-12,2.93E-14
5.01171035917871E-10,5.12E-10,6.46E-11,5.71E-12,2.91E-14
5.10930194786074E-10,5.16E-10,6.44E-11,5.47E-12,2.91E-14
5.06816639249281E-10,5.08E-10,6.50E-11,5.49E-12,2.89E-14
4.93031331281932E-10,4.98E-10,6.53E-11,5.65E-12,2.85E-14
4.95665829382893E-10,4.99E-10,6.52E-11,5.56E-12,2.86E-14
4.90105638100270E-10,5.13E-10,6.55E-11,5.44E-12,2.84E-14
4.81781955936830E-10,5.05E-10,6.45E-11,5.48E-12,2.89E-14
4.85713303146261E-10,4.92E-10,6.43E-11,5.39E-12,2.87E-14
4.86138154437261E-10,4.96E-10,6.47E-11,5.25E-12,2.89E-14
4.78825001086065E-10,4.98E-10,6.32E-11,5.36E-12,2.82E-14
4.79073797796201E-10,5.04E-10,6.29E-11,5.29E-12,2.80E-14
4.79421740133396E-10,5.03E-10,6.52E-11,5.30E-12,2.71E-14
4.69603695273139E-10,4.84E-10,6.32E-11,5.47E-12,2.71E-14
4.62012362539559E-10,4.72E-10,6.13E-11,5.27E-12,2.71E-14
4.65972740723692E-10,4.77E-10,6.10E-11,5.27E-12,2.71E-14
4.81661165885539E-10,4.93E-10,6.08E-11,5.32E-12,2.67E-14
4.82016513073879E-10,4.96E-10,6.19E-11,5.17E-12,2.71E-14
4.70091972548956E-10,4.89E-10,6.28E-11,5.13E-12,2.61E-14
4.64358238863473E-10,4.76E-10,6.09E-11,5.22E-12,2.61E-14
4.65623488381970E-10,4.63E-10,6.29E-11,5.16E-12,2.61E-14
4.65186339635051E-10,4.60E-10,6.29E-11,5.32E-12,2.65E-14
4.64499012792162E-10,4.67E-10,5.95E-11,5.26E-12,2.63E-14
4.57077700613378E-10,4.67E-10,5.90E-11,5.04E-12,2.58E-14
4.52959614291109E-10,4.59E-10,5.95E-11,5.10E-12,2.61E-14
4.58145675611825E-10,4.70E-10,6.12E-11,5.16E-12,2.60E-14
4.64781750888336E-10,4.95E-10,6.10E-11,5.02E-12,2.54E-14
4.51318833658135E-10,4.73E-10,5.94E-11,4.94E-12,2.48E-14
4.49123997795623E-10,4.60E-10,5.98E-11,4.95E-12,2.48E-14
4.54238833156721E-10,4.59E-10,5.95E-11,4.87E-12,2.50E-14
4.50162887489701E-10,4.55E-10,5.79E-11,4.78E-12,2.52E-14
4.51463721907659E-10,4.55E-10,5.69E-11,4.80E-12,2.40E-14
4.56686701492269E-10,4.54E-10,5.64E-11,4.75E-12,2.54E-14
4.46275848398131E-10,4.45E-10,5.60E-11,4.79E-12,2.53E-14
4.38648115663340E-10,4.41E-10,5.66E-11,4.82E-12,2.43E-14
4.26696574199795E-10,4.43E-10,5.85E-11,4.70E-12,2.35E-14
4.18152065724814E-10,4.40E-10,5.96E-11,4.76E-12,2.36E-14
4.17361686026967E-10,4.32E-10,5.75E-11,4.75E-12,2.34E-14
4.36897178054205E-10,4.35E-10,5.68E-11,4.56E-12,2.35E-14
4.40267274722109E-10,4.33E-10,5.72E-11,4.52E-12,2.28E-14
4.26872445898399E-10,4.26E-10,5.62E-11,4.57E-12,2.34E-14
4.32636064190047E-10,4.21E-10,5.51E-11,4.54E-12,2.28E-14
4.38391438200175E-10,4.27E-10,5.53E-11,4.57E-12,2.26E-14
4.31516048982302E-10,4.26E-10,5.53E-11,4.58E-12,2.27E-14
4.26510944480952E-10,4.19E-10,5.41E-11,4.53E-12,2.22E-14
4.21423204949628E-10,4.21E-10,5.37E-11,4.52E-12,2.23E-14
4.12797743691309E-10,4.31E-10,5.36E-11,4.61E-12,2.24E-14
4.09696181622826E-10,4.23E-10,5.33E-11,4.59E-12,2.23E-14
4.13622588984920E-10,4.17E-10,5.41E-11,4.36E-12,2.19E-14
4.22874385725992E-10,4.26E-10,5.36E-11,4.30E-12,2.14E-14
4.33041665616901E-10,4.27E-10,5.27E-11,4.36E-12,2.11E-14
4.25210430057561E-10,4.21E-10,5.31E-11,4.33E-12,2.16E-14
4.18049385116524E-10,4.29E-10,5.31E-11,4.29E-12,2.08E-14
4.24382889624408E-10,4.24E-10,5.20E-11,4.29E-12,2.10E-14
4.24072993900215E-10,4.08E-10,5.24E-11,4.32E-12,2.11E-14
4.07308925842999E-10,4.08E-10,5.18E-11,4.32E-12,2.14E-14
4.11942875941956E-10,4.13E-10,5.14E-11,4.19E-12,2.11E-14
4.10889793725661E-10,4.17E-10,5.18E-11,4.25E-12,2.07E-14
3.97409105905438E-10,4.23E-10,5.10E-11,4.26E-12,2.04E-14
3.94420924971673E-10,4.15E-10,5.17E-11,4.09E-12,2.07E-14
3.94940270455806E-10,4.05E-10,5.10E-11,4.19E-12,2.02E-14
3.90886900118412E-10,4.04E-10,5.10E-11,4.09E-12,1.99E-14
3.83229871073563E-10,4.01E-10,5.16E-11,4.05E-12,1.93E-14
3.92861396853240E-10,4.02E-10,5.04E-11,4.05E-12,1.96E-14
4.04698995173050E-10,4.00E-10,4.92E-11,4.09E-12,1.94E-14
3.91235046264757E-10,3.95E-10,4.91E-11,4.08E-12,1.91E-14
3.85293878204156E-10,3.89E-10,4.90E-11,3.89E-12,1.95E-14
3.90283345613546E-10,3.89E-10,4.87E-11,3.85E-12,1.93E-14
3.84606304144573E-10,3.99E-10,4.84E-11,3.89E-12,1.89E-14
3.85260168455777E-10,4.02E-10,4.84E-11,3.89E-12,1.85E-14
3.79547737982831E-10,3.96E-10,4.75E-11,3.98E-12,1.87E-14
3.72292072325979E-10,3.99E-10,4.89E-11,3.95E-12,1.87E-14
3.76188741347023E-10,3.87E-10,5.00E-11,3.96E-12,1.89E-14
3.82083459001426E-10,3.79E-10,4.86E-11,3.81E-12,1.80E-14
3.73820880741389E-10,3.84E-10,4.77E-11,3.79E-12,1.83E-14
3.70780250156654E-10,3.92E-10,4.75E-11,3.91E-12,1.83E-14
3.73563507929026E-10,3.83E-10,4.71E-11,3.73E-12,1.84E-14
3.70373088269426E-10,3.79E-10,4.74E-11,3.73E-12,1.80E-14
3.69037512541022E-10,3.78E-10,4.72E-11,3.69E-12,1.79E-14
3.74309926276384E-10,3.70E-10,4.64E-11,3.65E-12,1.73E-14
3.69584243233936E-10,3.64E-10,4.65E-11,3.77E-12,1.80E-14
3.60578813560983E-10,3.74E-10,4.67E-11,3.76E-12,1.77E-14
3.66165666101681E-10,3.90E-10,4.69E-11,3.72E-12,1.77E-14
3.67781094426609E-10,3.73E-10,4.84E-11,3.68E-12,1.71E-14
3.56488342967989E-10,3.69E-10,4.80E-11,3.59E-12,1.69E-14
3.56179553056830E-10,3.86E-10,4.72E-11,3.63E-12,1.70E-14
3.65380389455667E-10,3.78E-10,4.65E-11,3.50E-12,1.72E-14
3.58903142229974E-10,3.73E-10,4.59E-11,3.53E-12,1.66E-14
3.51668820607399E-10,3.68E-10,4.58E-11,3.75E-12,1.65E-14
3.55348069432771E-10,3.65E-10,4.62E-11,3.57E-12,1.66E-14
3.57960555338454E-10,3.70E-10,4.70E-11,3.47E-12,1.65E-14
3.58992418755600E-10,3.62E-10,4.67E-11,3.47E-12,1.64E-14
3.64416002608994E-10,3.55E-10,4.49E-11,3.50E-12,1.58E-14
3.53335844101858E-10,3.54E-10,4.47E-11,3.46E-12,1.67E-14
3.43318275430911E-10,3.48E-10,4.58E-11,3.36E-12,1.62E-14
3.46610348369354E-10,3.46E-10,4.56E-11,3.41E-12,1.60E-14
3.43959753871877E-10,3.58E-10,4.48E-11,3.36E-12,1.55E-14
3.40974117567782E-10,3.65E-10,4.51E-11,3.35E-12,1.60E-14
3.44119372038043E-10,3.53E-10,4.47E-11,3.38E-12,1.54E-14
3.45352122868059E-10,3.52E-10,4.41E-11,3.37E-12,1.53E-14
3.42374199566110E-10,3.47E-10,4.44E-11,3.45E-12,1.50E-14
3.42308029479903E-10,3.38E-10,4.42E-11,3.39E-12,1.52E-14
3.43812868317355E-10,3.34E-10,4.33E-11,3.27E-12,1.51E-14
3.34662892767569E-10,3.38E-10,4.37E-11,3.26E-12,1.51E-14
3.31448873329961E-10,3.39E-10,4.36E-11,3.23E-12,1.47E-14
3.41384889308067E-10,3.36E-10,4.32E-11,3.25E-12,1.44E-14
3.40710831498758E-10,3.37E-10,4.32E-11,3.28E-12,1.51E-14
3.29847523795928E-10,3.44E-10,4.37E-11,3.18E-12,1.45E-14
3.43619640685361E-10,3.36E-10,4.35E-11,3.12E-12,1.44E-14
3.48574454169316E-10,3.30E-10,4.33E-11,3.13E-12,1.43E-14
3.29147528924154E-10,3.32E-10,4.31E-11,3.11E-12,1.44E-14
3.36016644390111E-10,3.29E-10,4.35E-11,3.18E-12,1.43E-14
3.35264348088178E-10,3.30E-10,4.41E-11,3.23E-12,1.45E-14
3.30755691553022E-10,3.36E-10,4.25E-11,3.21E-12,1.39E-14
3.34605486724628E-10,3.42E-10,4.25E-11,3.08E-12,1.37E-14
3.20443408348893E-10,3.28E-10,4.30E-11,3.05E-12,1.36E-14
3.09246558300512E-10,3.30E-10,4.17E-11,3.09E-12,1.40E-14
3.09501162765848E-10,3.33E-10,4.14E-11,3.01E-12,1.32E-14
3.16310712987284E-10,3.22E-10,4.24E-11,3.04E-12,1.33E-14
3.15884630095125E-10,3.21E-10,4.19E-11,3.11E-12,1.32E-14
3.15334614897007E-10,3.24E-10,4.12E-11,3.05E-12,1.32E-14
3.20223465402130E-10,3.16E-10,4.18E-11,3.00E-12,1.29E-14
3.22900167807569E-10,3.13E-10,4.16E-11,2.87E-12,1.33E-14
3.17219182359396E-10,3.23E-10,4.10E-11,2.88E-12,1.29E-14
3.07523968856820E-10,3.19E-10,4.18E-11,3.00E-12,1.30E-14
3.02401758303386E-10,3.07E-10,4.23E-11,2.90E-12,1.29E-14
3.03434209391490E-10,3.06E-10,4.16E-11,2.87E-12,1.32E-14
3.03387759524795E-10,3.05E-10,4.02E-11,2.94E-12,1.31E-14
3.00937629751428E-10,3.00E-10,3.93E-11,2.89E-12,1.27E-14
3.02713301321509E-10,3.03E-10,3.97E-11,2.91E-12,1.23E-14
3.01742448363328E-10,3.14E-10,3.97E-11,2.88E-12,1.23E-14
2.98640430740193E-10,3.13E-10,4.03E-11,2.85E-12,1.23E-14
3.00320746426648E-10,3.05E-10,4.16E-11,2.97E-12,1.24E-14
3.04786117002581E-10,3.11E-10,4.01E-11,2.93E-12,1.22E-14
2.99309954782650E-10,3.03E-10,3.85E-11,2.94E-12,1.21E-14
2.93229679976263E-10,2.97E-10,3.90E-11,2.88E-12,1.20E-14
2.94776676495723E-10,2.98E-10,3.87E-11,2.81E-12,1.19E-14
2.91998841433763E-10,2.95E-10,3.83E-11,2.77E-12,1.20E-14
2.87344726974641E-10,2.92E-10,3.93E-11,2.79E-12,1.18E-14
2.87386143491307E-10,2.95E-10,3.94E-11,2.91E-12,1.17E-14
2.92123220418737E-10,2.97E-10,3.84E-11,2.81E-12,1.16E-14
2.89481439781141E-10,2.96E-10,3.75E-11,2.80E-12,1.17E-14
2.86389402653463E-10,3.05E-10,3.69E-11,2.90E-12,1.14E-14
2.85356107209850E-10,3.08E-10,3.74E-11,2.79E-12,1.15E-14
2.83748222512732E-10,2.92E-10,3.93E-11,2.84E-12,1.14E-14
2.86234570490424E-10,2.89E-10,3.88E-11,2.78E-12,1.13E-14
2.87300093361770E-10,2.90E-10,3.71E-11,2.70E-12,1.11E-14
2.80674201843395E-10,2.89E-10,3.68E-11,2.73E-12,1.10E-14
2.79916168328077E-10,2.85E-10,3.66E-11,2.70E-12,1.10E-14
2.81676271856421E-10,2.84E-10,3.69E-11,2.72E-12,1.12E-14
2.82868013942457E-10,2.81E-10,3.64E-11,2.70E-12,1.10E-14
2.77693701494368E-10,2.87E-10,3.65E-11,2.65E-12,1.07E-14
2.73387278573848E-10,2.88E-10,3.79E-11,2.71E-12,1.07E-14
2.73372628368772E-10,2.83E-10,3.67E-11,2.69E-12,1.08E-14
2.75310427329560E-10,2.86E-10,3.58E-11,2.68E-12,1.07E-14
2.75484004432770E-10,2.85E-10,3.55E-11,2.70E-12,1.05E-14
2.72023311020738E-10,2.81E-10,3.46E-11,2.63E-12,1.06E-14
2.71102112391386E-10,2.91E-10,3.48E-11,2.65E-12,1.05E-14
2.73190615249800E-10,2.80E-10,3.50E-11,2.60E-12,1.06E-14
2.79052471983654E-10,2.68E-10,3.42E-11,2.63E-12,1.03E-14
2.84209872662581E-10,2.71E-10,3.44E-11,2.63E-12,1.01E-14
2.75275946752155E-10,2.76E-10,3.46E-11,2.60E-12,1.03E-14
2.67087725749683E-10,2.76E-10,3.49E-11,2.51E-12,1.04E-14
2.64151842557934E-10,2.79E-10,3.53E-11,2.44E-12,1.01E-14
2.67772087489543E-10,2.76E-10,3.39E-11,2.51E-12,1.01E-14
2.74443994958696E-10,2.67E-10,3.36E-11,2.54E-12,9.95E-15
2.73956812167726E-10,2.69E-10,3.44E-11,2.47E-12,9.77E-15
2.68366606744535E-10,2.77E-10,3.46E-11,2.54E-12,9.92E-15
2.73754635338240E-10,2.74E-10,3.42E-11,2.45E-12,1.02E-14
2.82058584020621E-10,2.72E-10,3.40E-11,2.45E-12,9.86E-15
2.71088862753198E-10,2.71E-10,3.35E-11,2.47E-12,9.48E-15
2.60189260873528E-10,2.65E-10,3.29E-11,2.34E-12,9.69E-15
2.56516387228651E-10,2.64E-10,3.25E-11,2.35E-12,9.67E-15
2.58141679519785E-10,2.68E-10,3.34E-11,2.38E-12,9.72E-15
2.57012660961507E-10,2.66E-10,3.27E-11,2.42E-12,9.79E-15
2.58829680278525E-10,2.64E-10,3.16E-11,2.41E-12,9.36E-15
2.67990239138438E-10,2.65E-10,3.19E-11,2.37E-12,9.20E-15
2.63806349418586E-10,2.63E-10,3.25E-11,2.41E-12,9.31E-15
2.52537550363345E-10,2.59E-10,3.20E-11,2.33E-12,9.02E-15
2.50970419602399E-10,2.61E-10,3.22E-11,2.29E-12,9.19E-15
2.53380403340164E-10,2.58E-10,3.24E-11,2.35E-12,9.21E-15
2.50234179446780E-10,2.54E-10,3.13E-11,2.30E-12,9.25E-15
2.45790734614560E-10,2.56E-10,3.10E-11,2.29E-12,8.88E-15
2.45348305853171E-10,2.62E-10,3.10E-11,2.30E-12,9.16E-15
2.48780198155719E-10,2.57E-10,3.04E-11,2.24E-12,8.92E-15
2.49359732866998E-10,2.52E-10,3.05E-11,2.24E-12,8.92E-15
2.52400729542882E-10,2.56E-10,3.13E-11,2.25E-12,8.81E-15
2.58882030739907E-10,2.53E-10,3.07E-11,2.21E-12,8.94E-15
2.50413717640054E-10,2.47E-10,3.04E-11,2.29E-12,8.79E-15
2.43467143286882E-10,2.49E-10,3.12E-11,2.27E-12,8.56E-15
2.42652028046315E-10,2.55E-10,3.08E-11,2.21E-12,8.73E-15
2.42315769226996E-10,2.53E-10,3.08E-11,2.26E-12,8.67E-15
2.40038509648890E-10,2.52E-10,3.05E-11,2.28E-12,8.68E-15
2.38810378014747E-10,2.55E-10,2.99E-11,2.27E-12,8.54E-15
2.40652402362824E-10,2.50E-10,2.99E-11,2.25E-12,8.56E-15
2.37979690483606E-10,2.45E-10,3.00E-11,2.21E-12,8.47E-15
2.38170415634334E-10,2.45E-10,2.96E-11,2.20E-12,8.52E-15
2.46050592191998E-10,2.45E-10,2.96E-11,2.23E-12,8.43E-15
2.43891020009392E-10,2.43E-10,2.93E-11,2.23E-12,8.52E-15
2.39289103986044E-10,2.39E-10,2.92E-11,2.14E-12,8.36E-15
2.38072079311936E-10,2.35E-10,2.91E-11,2.10E-12,8.21E-15
2.33097649664723E-10,2.34E-10,2.90E-11,2.14E-12,8.25E-15
2.35366688798277E-10,2.38E-10,3.09E-11,2.10E-12,8.20E-15
2.38040309310328E-10,2.46E-10,2.97E-11,2.14E-12,8.11E-15
2.28474949630601E-10,2.45E-10,2.80E-11,2.10E-12,8.03E-15
2.23311016419488E-10,2.45E-10,2.84E-11,2.07E-12,8.25E-15
2.26343009090804E-10,2.36E-10,2.88E-11,2.15E-12,8.20E-15
2.26521145604753E-10,2.29E-10,2.95E-11,2.11E-12,8.02E-15
2.20993137355414E-10,2.27E-10,2.94E-11,2.05E-12,7.97E-15
2.18604576178957E-10,2.29E-10,2.82E-11,2.05E-12,7.80E-15
2.18825111211538E-10,2.27E-10,2.79E-11,2.03E-12,7.67E-15
2.18415029526652E-10,2.25E-10,2.76E-11,2.02E-12,7.71E-15
2.18399539495100E-10,2.22E-10,2.75E-11,1.99E-12,7.62E-15
2.21793980715832E-10,2.22E-10,2.84E-11,1.99E-12,7.65E-15
2.22899327304736E-10,2.23E-10,2.87E-11,2.09E-12,7.53E-15
2.17343350567445E-10,2.22E-10,2.71E-11,1.98E-12,7.59E-15
2.16593888111214E-10,2.22E-10,2.68E-11,1.97E-12,7.53E-15
2.13910175659983E-10,2.24E-10,2.72E-11,1.98E-12,7.58E-15
2.11531278318950E-10,2.24E-10,2.75E-11,1.97E-12,7.48E-15
2.16588733495853E-10,2.18E-10,2.64E-11,1.94E-12,7.51E-15
2.16880213356322E-10,2.16E-10,2.57E-11,1.90E-12,7.26E-15
2.12616172842108E-10,2.14E-10,2.61E-11,1.92E-12,7.36E-15
2.13751652665760E-10,2.12E-10,2.65E-11,1.93E-12,7.19E-15
2.07668025490228E-10,2.11E-10,2.58E-11,1.87E-12,7.18E-15
2.08795465473467E-10,2.14E-10,2.54E-11,1.90E-12,7.18E-15
2.19789961515875E-10,2.18E-10,2.56E-11,1.88E-12,7.22E-15
2.12366699133045E-10,2.16E-10,2.57E-11,1.92E-12,7.37E-15
2.06216540533254E-10,2.07E-10,2.55E-11,1.88E-12,7.17E-15
2.12304652918332E-10,2.04E-10,2.55E-11,1.85E-12,6.97E-15
2.08900058661361E-10,2.03E-10,2.52E-11,1.95E-12,6.98E-15
2.05059269088226E-10,2.03E-10,2.54E-11,1.88E-12,7.08E-15
2.03197570565397E-10,2.02E-10,2.57E-11,1.81E-12,6.96E-15
1.98449679533204E-10,2.07E-10,2.51E-11,1.81E-12,6.89E-15
1.96424539800219E-10,2.10E-10,2.51E-11,1.79E-12,6.89E-15
1.97029737296439E-10,2.09E-10,2.58E-11,1.82E-12,6.98E-15
1.94166059001870E-10,2.06E-10,2.57E-11,1.82E-12,6.73E-15
1.91936219242598E-10,2.04E-10,2.57E-11,1.78E-12,6.89E-15
1.94108865799481E-10,2.00E-10,2.52E-11,1.76E-12,6.66E-15
1.93999744434484E-10,1.98E-10,2.45E-11,1.72E-12,6.62E-15
1.92235995501932E-10,2.00E-10,2.47E-11,1.76E-12,6.52E-15
1.94992773114729E-10,2.00E-10,2.44E-11,1.76E-12,6.59E-15
1.94403122767121E-10,1.98E-10,2.42E-11,1.72E-12,6.49E-15
1.91236891862481E-10,1.97E-10,2.44E-11,1.69E-12,6.58E-15
1.94898136735215E-10,1.94E-10,2.41E-11,1.68E-12,6.44E-15
1.90580640175513E-10,1.93E-10,2.41E-11,1.70E-12,6.48E-15
1.83578897987258E-10,1.95E-10,2.48E-11,1.66E-12,6.44E-15
1.84421506515179E-10,1.92E-10,2.43E-11,1.68E-12,6.46E-15
1.83902521112314E-10,1.86E-10,2.36E-11,1.64E-12,6.50E-15
1.81642251137242E-10,1.85E-10,2.34E-11,1.62E-12,6.25E-15
1.83607918244980E-10,1.88E-10,2.35E-11,1.62E-12,6.14E-15
1.86962799548025E-10,1.90E-10,2.44E-11,1.60E-12,6.29E-15
1.81654273916040E-10,1.93E-10,2.43E-11,1.59E-12,6.29E-15
1.78657278955097E-10,1.89E-10,2.34E-11,1.67E-12,6.24E-15
1.78068976431407E-10,1.82E-10,2.32E-11,1.67E-12,6.04E-15
1.78560804517695E-10,1.80E-10,2.30E-11,1.60E-12,5.99E-15
1.78608229935150E-10,1.82E-10,2.31E-11,1.59E-12,6.15E-15
1.79454404973710E-10,1.83E-10,2.36E-11,1.57E-12,6.06E-15
1.79732383201303E-10,1.81E-10,2.35E-11,1.58E-12,5.96E-15
1.76505692724791E-10,1.81E-10,2.38E-11,1.57E-12,5.96E-15
1.74070788010314E-10,1.80E-10,2.34E-11,1.56E-12,5.85E-15
1.76538106591210E-10,1.76E-10,2.25E-11,1.56E-12,5.90E-15
1.78591408188626E-10,1.81E-10,2.23E-11,1.54E-12,5.88E-15
1.74541352923178E-10,1.88E-10,2.22E-11,1.54E-12,5.72E-15
1.73240544787210E-10,1.80E-10,2.21E-11,1.54E-12,5.80E-15
1.74984834668938E-10,1.78E-10,2.18E-11,1.51E-12,5.87E-15
1.71298672240671E-10,1.78E-10,2.14E-11,1.48E-12,5.80E-15
1.70175802045409E-10,1.80E-10,2.15E-11,1.46E-12,5.67E-15
1.72009740415116E-10,1.84E-10,2.15E-11,1.49E-12,5.67E-15
1.72501595177049E-10,1.81E-10,2.12E-11,1.49E-12,5.67E-15
1.70624245720247E-10,1.77E-10,2.11E-11,1.46E-12,5.68E-15
1.70308376702061E-10,1.73E-10,2.17E-11,1.46E-12,5.60E-15
1.68178090518226E-10,1.71E-10,2.12E-11,1.46E-12,5.63E-15
1.65530756509753E-10,1.70E-10,2.09E-11,1.46E-12,5.47E-15
1.67103621801357E-10,1.70E-10,2.10E-11,1.43E-12,5.51E-15
1.69174720504341E-10,1.69E-10,2.08E-11,1.43E-12,5.52E-15
1.68882544160721E-10,1.69E-10,2.10E-11,1.41E-12,5.45E-15
1.70354298835089E-10,1.71E-10,2.11E-11,1.34E-12,5.48E-15
1.67273866645944E-10,1.70E-10,2.02E-11,1.37E-12,5.52E-15
1.63761184612711E-10,1.67E-10,2.04E-11,1.41E-12,5.58E-15
1.62735858150389E-10,1.67E-10,2.04E-11,1.36E-12,5.43E-15
1.63627475166452E-10,1.67E-10,1.99E-11,1.38E-12,5.32E-15
1.66009696663987E-10,1.65E-10,2.03E-11,1.36E-12,5.33E-15
1.71835767071088E-10,1.64E-10,2.04E-11,1.34E-12,5.33E-15
1.65335149892916E-10,1.63E-10,2.00E-11,1.34E-12,5.20E-15
1.58775694596678E-10,1.61E-10,1.97E-11,1.35E-12,5.29E-15
1.58929601453956E-10,1.59E-10,1.92E-11,1.34E-12,5.31E-15
1.62443321543806E-10,1.58E-10,1.93E-11,1.33E-12,5.20E-15
1.63110257792582E-10,1.59E-10,1.95E-11,1.35E-12,5.11E-15
1.61000076195858E-10,1.60E-10,1.97E-11,1.33E-12,5.10E-15
1.55787785144533E-10,1.60E-10,2.02E-11,1.32E-12,5.31E-15
1.51255017657187E-10,1.58E-10,1.96E-11,1.33E-12,5.18E-15
1.52155595565941E-10,1.56E-10,1.91E-11,1.26E-12,5.13E-15
1.54838451286119E-10,1.54E-10,1.89E-11,1.26E-12,5.18E-15
1.57448957533080E-10,1.53E-10,1.85E-11,1.26E-12,5.10E-15
1.55312185159196E-10,1.56E-10,1.85E-11,1.23E-12,5.06E-15
1.51424711976169E-10,1.55E-10,1.91E-11,1.24E-12,5.16E-15
1.48397720972128E-10,1.51E-10,1.89E-11,1.25E-12,4.98E-15
1.47191908259063E-10,1.52E-10,1.86E-11,1.24E-12,5.00E-15
1.46340828684640E-10,1.54E-10,1.90E-11,1.22E-12,4.90E-15
1.45562779885568E-10,1.51E-10,1.87E-11,1.19E-12,4.89E-15
1.46947895088676E-10,1.47E-10,1.87E-11,1.20E-12,4.85E-15
1.50068802168073E-10,1.48E-10,1.83E-11,1.18E-12,4.83E-15
1.48933020207810E-10,1.47E-10,1.77E-11,1.20E-12,4.92E-15
1.44801277996640E-10,1.46E-10,1.76E-11,1.23E-12,4.83E-15
1.45867358175674E-10,1.46E-10,1.75E-11,1.19E-12,4.75E-15
1.49060259206572E-10,1.50E-10,1.76E-11,1.18E-12,4.76E-15
1.46608362571680E-10,1.53E-10,1.82E-11,1.15E-12,4.74E-15
1.43304489945270E-10,1.48E-10,1.82E-11,1.15E-12,4.73E-15
1.42907220422932E-10,1.47E-10,1.73E-11,1.17E-12,4.75E-15
1.43443608679730E-10,1.49E-10,1.71E-11,1.15E-12,4.58E-15
1.41394882468929E-10,1.48E-10,1.69E-11,1.19E-12,4.68E-15
1.42024210899780E-10,1.48E-10,1.70E-11,1.17E-12,4.69E-15
1.41802322923496E-10,1.47E-10,1.75E-11,1.14E-12,4.82E-15
1.40420145733133E-10,1.48E-10,1.71E-11,1.19E-12,4.63E-15
1.39467986340689E-10,1.47E-10,1.68E-11,1.13E-12,4.64E-15
1.41484539064750E-10,1.43E-10,1.68E-11,1.12E-12,4.60E-15
1.43872945499038E-10,1.45E-10,1.66E-11,1.13E-12,4.57E-15
1.43052364776758E-10,1.49E-10,1.65E-11,1.10E-12,4.52E-15
1.41655633337784E-10,1.42E-10,1.61E-11,1.10E-12,4.62E-15
1.39845834766524E-10,1.39E-10,1.60E-11,1.10E-12,4.48E-15
1.36569802326021E-10,1.41E-10,1.64E-11,1.09E-12,4.53E-15
1.35123403192443E-10,1.44E-10,1.65E-11,1.08E-12,4.50E-15
1.35301488251876E-10,1.43E-10,1.60E-11,1.11E-12,4.48E-15
1.35656810287538E-10,1.43E-10,1.62E-11,1.12E-12,4.38E-15
1.37176095732050E-10,1.39E-10,1.65E-11,1.09E-12,4.42E-15
1.37765719054967E-10,1.38E-10,1.63E-11,1.09E-12,4.36E-15
1.37614597587806E-10,1.47E-10,1.58E-11,1.10E-12,4.43E-15
1.35118937525496E-10,1.45E-10,1.56E-11,1.06E-12,4.30E-15
1.35042183444525E-10,1.35E-10,1.57E-11,1.05E-12,4.35E-15
1.32936072848878E-10,1.35E-10,1.54E-11,1.05E-12,4.32E-15
1.30200309701320E-10,1.37E-10,1.48E-11,1.02E-12,4.25E-15
1.33005090209801E-10,1.36E-10,1.49E-11,1.05E-12,4.28E-15
1.34581520237161E-10,1.34E-10,1.55E-11,1.05E-12,4.23E-15
1.29081352013117E-10,1.31E-10,1.52E-11,1.06E-12,4.29E-15
1.27840105641862E-10,1.31E-10,1.49E-11,1.01E-12,4.27E-15
1.29216348800135E-10,1.33E-10,1.49E-11,9.76E-13,4.19E-15
1.30609064002928E-10,1.32E-10,1.47E-11,1.00E-12,4.13E-15
1.29652990055429E-10,1.30E-10,1.45E-11,1.01E-12,4.21E-15
1.28579561205992E-10,1.30E-10,1.45E-11,9.71E-13,4.12E-15
1.30287787265339E-10,1.29E-10,1.44E-11,9.69E-13,4.10E-15
1.33573101082092E-10,1.27E-10,1.44E-11,9.71E-13,4.11E-15
1.28326495768150E-10,1.25E-10,1.45E-11,9.72E-13,4.17E-15
1.23924767698990E-10,1.27E-10,1.43E-11,9.75E-13,3.98E-15
1.22089577796354E-10,1.29E-10,1.44E-11,9.62E-13,4.05E-15
1.22791422653227E-10,1.28E-10,1.46E-11,9.77E-13,4.06E-15
1.23315155001765E-10,1.27E-10,1.43E-11,9.76E-13,4.01E-15
1.22329473219569E-10,1.26E-10,1.43E-11,9.69E-13,3.96E-15
1.19330400434574E-10,1.23E-10,1.39E-11,9.49E-13,4.01E-15
1.18039615233808E-10,1.23E-10,1.38E-11,9.55E-13,4.01E-15
1.20438886690623E-10,1.25E-10,1.40E-11,9.42E-13,3.96E-15
1.23976918205757E-10,1.23E-10,1.39E-11,8.99E-13,3.92E-15
1.20898300386179E-10,1.22E-10,1.39E-11,8.95E-13,3.89E-15
1.17640014584554E-10,1.22E-10,1.44E-11,9.47E-13,3.92E-15
1.15826075446313E-10,1.21E-10,1.42E-11,9.34E-13,3.86E-15
1.13983117990171E-10,1.21E-10,1.38E-11,9.32E-13,3.87E-15
1.14351239495969E-10,1.21E-10,1.32E-11,9.29E-13,3.83E-15
1.14052378697981E-10,1.20E-10,1.30E-11,9.04E-13,3.87E-15
1.13067019034238E-10,1.19E-10,1.33E-11,8.99E-13,3.82E-15
1.11980745838371E-10,1.16E-10,1.30E-11,8.87E-13,3.87E-15
1.12157453410632E-10,1.14E-10,1.27E-11,8.85E-13,3.76E-15
1.12889898981127E-10,1.16E-10,1.29E-11,8.68E-13,3.81E-15
1.15408870292418E-10,1.17E-10,1.29E-11,8.78E-13,3.73E-15
1.17762513675389E-10,1.15E-10,1.31E-11,8.94E-13,3.76E-15
1.12278234205240E-10,1.13E-10,1.31E-11,8.77E-13,3.74E-15
1.10386909436540E-10,1.12E-10,1.33E-11,8.69E-13,3.81E-15
1.13267404312904E-10,1.14E-10,1.33E-11,8.46E-13,3.78E-15
1.14472408756394E-10,1.15E-10,1.26E-11,8.46E-13,3.72E-15
1.12663283448156E-10,1.14E-10,1.23E-11,8.79E-13,3.65E-15
1.11737503832316E-10,1.12E-10,1.25E-11,8.51E-13,3.62E-15
1.11632225959277E-10,1.12E-10,1.27E-11,8.37E-13,3.61E-15
1.12196001612034E-10,1.12E-10,1.25E-11,8.68E-13,3.66E-15
1.11079434979943E-10,1.14E-10,1.27E-11,8.75E-13,3.61E-15
1.08652564617811E-10,1.14E-10,1.23E-11,8.06E-13,3.59E-15
1.05671470884099E-10,1.12E-10,1.18E-11,7.93E-13,3.60E-15
1.05503775621054E-10,1.09E-10,1.19E-11,8.37E-13,3.56E-15
1.05526471858895E-10,1.08E-10,1.20E-11,8.20E-13,3.57E-15
1.07098985152631E-10,1.08E-10,1.21E-11,8.33E-13,3.55E-15
1.08819280288825E-10,1.07E-10,1.22E-11,8.13E-13,3.52E-15
1.06693909671161E-10,1.06E-10,1.19E-11,7.86E-13,3.51E-15
1.03975093899141E-10,1.08E-10,1.19E-11,8.01E-13,3.51E-15
1.04186462965160E-10,1.10E-10,1.19E-11,8.03E-13,3.46E-15
1.04360910404597E-10,1.09E-10,1.15E-11,7.84E-13,3.47E-15
1.03330345560709E-10,1.07E-10,1.15E-11,7.79E-13,3.50E-15
1.03253270601310E-10,1.04E-10,1.19E-11,7.85E-13,3.51E-15
1.03442354471736E-10,1.05E-10,1.18E-11,7.79E-13,3.41E-15
1.00403771840950E-10,1.08E-10,1.17E-11,7.58E-13,3.44E-15
9.87005372015383E-11,1.07E-10,1.13E-11,7.65E-13,3.37E-15
9.94806679982554E-11,1.05E-10,1.10E-11,7.78E-13,3.43E-15
1.00993013162630E-10,1.07E-10,1.14E-11,7.63E-13,3.36E-15
1.02133450268061E-10,1.05E-10,1.13E-11,7.75E-13,3.39E-15
9.95061874508336E-11,1.02E-10,1.12E-11,7.42E-13,3.34E-15
9.80525934371189E-11,1.02E-10,1.13E-11,7.32E-13,3.38E-15
9.64473423406564E-11,1.01E-10,1.13E-11,7.48E-13,3.33E-15
9.59056451842512E-11,1.02E-10,1.11E-11,7.31E-13,3.34E-15
9.73330351856366E-11,1.01E-10,1.13E-11,7.35E-13,3.34E-15
9.65269102339893E-11,9.78E-11,1.08E-11,7.27E-13,3.30E-15
9.59043374700021E-11,9.86E-11,1.07E-11,7.23E-13,3.35E-15
9.87981762054017E-11,1.01E-10,1.08E-11,7.25E-13,3.29E-15
9.96349886978352E-11,9.74E-11,1.10E-11,7.18E-13,3.30E-15
9.95928264639805E-11,9.46E-11,1.14E-11,7.20E-13,3.27E-15
9.81069693599768E-11,9.45E-11,1.11E-11,6.99E-13,3.24E-15
9.51395034808034E-11,9.51E-11,1.09E-11,6.83E-13,3.28E-15
9.38684782121225E-11,9.87E-11,1.06E-11,6.87E-13,3.23E-15
9.47911665128043E-11,9.96E-11,1.05E-11,6.86E-13,3.25E-15
9.53030215164795E-11,9.58E-11,1.06E-11,6.79E-13,3.23E-15
9.62553158375503E-11,9.31E-11,1.03E-11,6.70E-13,3.23E-15
9.35892509840678E-11,9.48E-11,1.00E-11,6.91E-13,3.25E-15
8.97648847219029E-11,9.81E-11,1.03E-11,7.01E-13,3.19E-15
8.96548192757750E-11,9.67E-11,1.06E-11,6.73E-13,3.18E-15
9.10424496240229E-11,9.43E-11,1.02E-11,7.09E-13,3.17E-15
9.10636255384862E-11,9.23E-11,1.03E-11,6.96E-13,3.20E-15
9.06924361441111E-11,8.98E-11,1.04E-11,6.57E-13,3.15E-15
9.08079869141070E-11,9.02E-11,1.03E-11,6.65E-13,3.20E-15
8.91902075889911E-11,9.22E-11,1.02E-11,6.47E-13,3.15E-15
8.79077670029012E-11,9.20E-11,9.94E-12,6.40E-13,3.19E-15
8.90774030666943E-11,9.10E-11,9.97E-12,6.51E-13,3.14E-15
8.87130958491219E-11,9.19E-11,9.80E-12,6.60E-13,3.14E-15
8.67499448752533E-11,9.05E-11,9.68E-12,6.41E-13,3.13E-15
8.71220752771296E-11,8.87E-11,9.80E-12,6.28E-13,3.08E-15
8.87564057750192E-11,8.91E-11,1.00E-11,6.31E-13,3.10E-15
8.83121564181980E-11,8.88E-11,9.79E-12,6.35E-13,3.12E-15
8.75645563743924E-11,8.70E-11,9.76E-12,6.33E-13,3.10E-15
8.79488994766219E-11,8.59E-11,9.73E-12,6.28E-13,3.05E-15
8.63887867896711E-11,8.57E-11,9.73E-12,6.40E-13,3.07E-15
8.46046205347830E-11,8.63E-11,9.89E-12,6.26E-13,3.05E-15
8.48955369737689E-11,8.57E-11,9.56E-12,6.14E-13,3.07E-15
8.59655760224980E-11,8.61E-11,9.38E-12,6.11E-13,3.03E-15
8.48416093788213E-11,8.66E-11,9.81E-12,6.27E-13,3.05E-15
8.32270807743026E-11,8.49E-11,9.80E-12,6.19E-13,3.05E-15
8.39276365408836E-11,8.33E-11,9.46E-12,6.04E-13,3.04E-15
8.37453631529715E-11,8.38E-11,9.50E-12,6.08E-13,3.03E-15
8.39564777184274E-11,8.57E-11,9.38E-12,5.95E-13,3.06E-15
8.45094138641178E-11,8.59E-11,9.28E-12,5.85E-13,3.04E-15
8.35176781972235E-11,8.41E-11,9.52E-12,5.95E-13,3.05E-15
8.19919016101692E-11,8.38E-11,9.79E-12,5.85E-13,2.99E-15
8.14939259402463E-11,8.34E-11,9.56E-12,5.93E-13,3.00E-15
8.28130166193576E-11,8.28E-11,9.08E-12,5.91E-13,2.98E-15
8.23326709151241E-11,8.27E-11,9.02E-12,5.82E-13,3.02E-15
8.29025323761007E-11,8.31E-11,9.24E-12,5.95E-13,2.97E-15
8.35433333971084E-11,8.52E-11,9.12E-12,5.67E-13,2.97E-15
8.25581302435346E-11,8.51E-11,8.82E-12,5.58E-13,2.94E-15
8.33457930043400E-11,8.36E-11,8.95E-12,5.63E-13,2.95E-15
8.32855405053029E-11,8.27E-11,9.06E-12,5.75E-13,2.94E-15
7.97677914598472E-11,8.33E-11,9.01E-12,5.69E-13,2.94E-15
7.97778249790121E-11,8.49E-11,9.17E-12,5.42E-13,2.91E-15
8.48090352076988E-11,8.53E-11,9.03E-12,5.57E-13,2.94E-15
8.23493053588876E-11,8.51E-11,8.92E-12,5.51E-13,2.95E-15
7.97269140906751E-11,8.27E-11,9.04E-12,5.38E-13,2.90E-15
7.95645394085706E-11,8.12E-11,8.85E-12,5.52E-13,2.93E-15
7.91401256399081E-11,8.09E-11,9.04E-12,5.59E-13,2.90E-15
7.80954023204532E-11,7.98E-11,9.07E-12,5.56E-13,2.90E-15
7.92078003445962E-11,7.89E-11,8.74E-12,5.47E-13,2.90E-15
7.88796307455169E-11,7.93E-11,8.64E-12,5.39E-13,2.90E-15
7.75477633033698E-11,7.87E-11,8.65E-12,5.39E-13,2.89E-15
7.78897034568243E-11,7.76E-11,8.78E-12,5.18E-13,2.93E-15
8.09263466265326E-11,7.74E-11,8.48E-12,5.18E-13,2.87E-15
8.21199111568832E-11,7.84E-11,8.29E-12,5.17E-13,2.91E-15
7.81390968861589E-11,8.05E-11,8.33E-12,5.20E-13,2.85E-15
7.67031186521853E-11,7.92E-11,8.28E-12,5.35E-13,2.85E-15
7.74202184675468E-11,7.78E-11,8.16E-12,5.18E-13,2.86E-15
7.73477277706972E-11,7.68E-11,8.19E-12,5.09E-13,2.85E-15
7.64339004563824E-11,7.58E-11,8.06E-12,5.12E-13,2.84E-15
7.69640118880041E-11,7.52E-11,8.05E-12,5.08E-13,2.86E-15
7.50886469063550E-11,7.52E-11,8.24E-12,5.23E-13,2.83E-15
7.38303140602758E-11,7.51E-11,8.14E-12,5.12E-13,2.86E-15
7.52674287884009E-11,7.50E-11,8.09E-12,4.88E-13,2.81E-15
7.65751543764660E-11,7.51E-11,8.19E-12,4.89E-13,2.84E-15
7.53259592187332E-11,7.65E-11,7.94E-12,4.87E-13,2.82E-15
7.46508328298162E-11,7.63E-11,7.81E-12,4.94E-13,2.81E-15
7.38518012327692E-11,7.56E-11,7.83E-12,4.85E-13,2.81E-15
7.33326662616714E-11,7.54E-11,7.69E-12,4.79E-13,2.80E-15
7.25595028363510E-11,7.46E-11,7.70E-12,4.80E-13,2.79E-15
7.24089080730101E-11,7.55E-11,7.86E-12,4.68E-13,2.82E-15
7.23799309835085E-11,7.50E-11,7.72E-12,4.77E-13,2.79E-15
7.27804270490609E-11,7.39E-11,7.67E-12,4.78E-13,2.83E-15
7.28215180481236E-11,7.53E-11,7.86E-12,4.56E-13,2.79E-15
7.27285933339740E-11,7.65E-11,7.85E-12,4.72E-13,2.79E-15
7.37028974477667E-11,7.38E-11,7.80E-12,4.65E-13,2.78E-15
7.26555669335655E-11,7.26E-11,7.68E-12,4.50E-13,2.76E-15
7.11014917216384E-11,7.21E-11,7.56E-12,4.57E-13,2.79E-15
7.10763797535057E-11,7.20E-11,7.61E-12,4.69E-13,2.76E-15
7.03379831466008E-11,7.13E-11,7.65E-12,4.78E-13,2.77E-15
6.90314889400664E-11,7.03E-11,7.84E-12,4.49E-13,2.76E-15
7.10081023737741E-11,7.02E-11,7.53E-12,4.50E-13,2.76E-15
7.33262245370364E-11,7.12E-11,7.15E-12,4.49E-13,2.77E-15
7.02469243737658E-11,7.11E-11,7.22E-12,4.40E-13,2.75E-15
6.83788159876080E-11,7.05E-11,7.42E-12,4.42E-13,2.76E-15
6.86277217300789E-11,7.27E-11,7.26E-12,4.35E-13,2.72E-15
6.77750908083691E-11,7.16E-11,7.28E-12,4.30E-13,2.75E-15
6.68374167492297E-11,6.94E-11,7.40E-12,4.39E-13,2.73E-15
6.72139355921123E-11,6.88E-11,7.36E-12,4.26E-13,2.73E-15
6.78956671877363E-11,6.87E-11,7.36E-12,4.28E-13,2.75E-15
6.76746194516615E-11,6.91E-11,7.16E-12,4.33E-13,2.75E-15
6.84039753794620E-11,7.13E-11,7.08E-12,4.22E-13,2.73E-15
6.89298058371823E-11,7.10E-11,7.39E-12,4.34E-13,2.75E-15
6.83842742002041E-11,6.80E-11,7.28E-12,4.24E-13,2.73E-15
6.89170145551888E-11,6.68E-11,7.03E-12,4.26E-13,2.74E-15
6.96019899589324E-11,6.78E-11,7.06E-12,4.31E-13,2.71E-15
6.79176595524585E-11,6.79E-11,6.95E-12,4.22E-13,2.75E-15
6.69707266187305E-11,6.76E-11,6.95E-12,4.25E-13,2.73E-15
6.69339596972317E-11,6.71E-11,7.05E-12,4.07E-13,2.74E-15
6.61817583558143E-11,6.67E-11,6.93E-12,4.03E-13,2.72E-15
6.54146669906891E-11,6.74E-11,6.87E-12,4.11E-13,2.74E-15
6.59940034973785E-11,6.96E-11,6.75E-12,4.08E-13,2.70E-15
6.55892590650528E-11,6.93E-11,6.74E-12,4.01E-13,2.71E-15
6.46380168205444E-11,6.96E-11,6.69E-12,3.94E-13,2.71E-15
6.51413581809256E-11,6.92E-11,6.67E-12,4.07E-13,2.71E-15
6.70456109712265E-11,6.74E-11,6.91E-12,4.01E-13,2.70E-15
6.61333971281809E-11,6.80E-11,6.96E-12,3.87E-13,2.68E-15
6.40542795883306E-11,6.78E-11,6.67E-12,3.91E-13,2.70E-15
6.50744496041114E-11,6.62E-11,6.68E-12,3.80E-13,2.69E-15
6.50856587362232E-11,6.68E-11,6.56E-12,3.79E-13,2.69E-15
6.42964972457385E-11,6.66E-11,6.42E-12,3.86E-13,2.67E-15
6.63373255700636E-11,6.57E-11,6.42E-12,3.82E-13,2.67E-15
6.78088100914007E-11,6.65E-11,6.41E-12,3.96E-13,2.67E-15
6.53962714313983E-11,6.54E-11,6.36E-12,3.88E-13,2.66E-15
6.40117009864930E-11,6.34E-11,6.39E-12,3.84E-13,2.68E-15
6.35847789109280E-11,6.40E-11,6.30E-12,3.84E-13,2.68E-15
6.38797693567234E-11,6.44E-11,6.28E-12,3.75E-13,2.68E-15
6.34288929400793E-11,6.31E-11,6.35E-12,3.74E-13,2.68E-15
6.24210170383866E-11,6.22E-11,6.28E-12,3.65E-13,2.67E-15
6.31601052791331E-11,6.25E-11,6.29E-12,3.65E-13,2.67E-15
6.35463311471626E-11,6.25E-11,6.53E-12,3.69E-13,2.66E-15
6.20035868929003E-11,6.16E-11,6.44E-12,3.68E-13,2.67E-15
6.11384621528034E-11,6.24E-11,6.23E-12,3.64E-13,2.66E-15
6.06975954675804E-11,6.43E-11,6.24E-12,3.56E-13,2.67E-15
6.01737948279310E-11,6.27E-11,6.27E-12,3.58E-13,2.65E-15
6.05682404130187E-11,6.12E-11,6.34E-12,3.64E-13,2.65E-15
6.09083907188635E-11,6.16E-11,6.14E-12,3.58E-13,2.64E-15
5.92239033864773E-11,6.15E-11,6.08E-12,3.62E-13,2.64E-15
5.91445686256682E-11,6.13E-11,6.18E-12,3.46E-13,2.64E-15
5.96166377735985E-11,6.10E-11,6.07E-12,3.46E-13,2.64E-15
5.91892746819620E-11,6.01E-11,6.05E-12,3.56E-13,2.65E-15
5.83349810873723E-11,5.92E-11,6.01E-12,3.45E-13,2.63E-15
5.98874874179137E-11,5.93E-11,5.78E-12,3.46E-13,2.65E-15
6.11409763253911E-11,5.96E-11,5.81E-12,3.42E-13,2.62E-15
5.96380785335630E-11,6.02E-11,5.93E-12,3.39E-13,2.66E-15
5.94981785605912E-11,6.06E-11,5.81E-12,3.55E-13,2.61E-15
5.89709863780349E-11,5.94E-11,5.75E-12,3.47E-13,2.66E-15
5.82212133354323E-11,5.88E-11,5.84E-12,3.46E-13,2.61E-15
5.89700219368857E-11,5.86E-11,5.87E-12,3.39E-13,2.64E-15
5.75952530530886E-11,5.84E-11,5.84E-12,3.33E-13,2.61E-15
5.69439998252199E-11,5.80E-11,5.89E-12,3.38E-13,2.63E-15
5.78629084015534E-11,5.81E-11,6.02E-12,3.41E-13,2.61E-15
5.74746647765795E-11,5.83E-11,5.78E-12,3.40E-13,2.61E-15
5.62019480833341E-11,5.78E-11,5.59E-12,3.23E-13,2.61E-15
5.63618602421971E-11,5.81E-11,5.53E-12,3.22E-13,2.60E-15
5.66380440669880E-11,5.84E-11,5.58E-12,3.25E-13,2.61E-15
5.67658625966516E-11,5.73E-11,5.53E-12,3.21E-13,2.60E-15
5.70318242070651E-11,5.60E-11,5.64E-12,3.22E-13,2.62E-15
5.64096492311453E-11,5.55E-11,5.60E-12,3.16E-13,2.60E-15
5.48511756315672E-11,5.54E-11,5.48E-12,3.19E-13,2.61E-15
5.40197081854679E-11,5.55E-11,5.48E-12,3.24E-13,2.60E-15
5.36508954938508E-11,5.68E-11,5.38E-12,3.16E-13,2.61E-15
5.32385196833852E-11,5.67E-11,5.40E-12,3.22E-13,2.60E-15
5.33832596781317E-11,5.55E-11,5.61E-12,3.11E-13,2.61E-15
5.42966361420364E-11,5.49E-11,5.56E-12,3.11E-13,2.60E-15
5.41534334342821E-11,5.56E-11,5.40E-12,3.11E-13,2.61E-15
5.33653481152535E-11,5.66E-11,5.35E-12,2.96E-13,2.59E-15
5.31962283937055E-11,5.58E-11,5.35E-12,2.94E-13,2.61E-15
5.32355199015553E-11,5.48E-11,5.42E-12,2.97E-13,2.59E-15
5.29355997621278E-11,5.56E-11,5.28E-12,2.99E-13,2.60E-15
5.30662422877145E-11,5.60E-11,5.19E-12,2.99E-13,2.59E-15
5.35490676268764E-11,5.43E-11,5.15E-12,2.98E-13,2.59E-15
5.30192262283603E-11,5.30E-11,5.09E-12,3.01E-13,2.60E-15
5.21759372343410E-11,5.26E-11,5.08E-12,2.97E-13,2.58E-15
5.24116670217925E-11,5.31E-11,5.01E-12,2.99E-13,2.59E-15
5.21300127549185E-11,5.52E-11,4.98E-12,3.02E-13,2.58E-15
5.17841127253076E-11,5.67E-11,5.08E-12,2.86E-13,2.59E-15
5.25906675104023E-11,5.39E-11,5.07E-12,2.80E-13,2.58E-15
5.29512666557671E-11,5.21E-11,4.96E-12,2.83E-13,2.58E-15
5.24334673884288E-11,5.19E-11,5.02E-12,2.80E-13,2.58E-15
5.21856249665764E-11,5.23E-11,5.01E-12,2.80E-13,2.58E-15
5.20920139302432E-11,5.18E-11,5.00E-12,2.77E-13,2.58E-15
5.40274629013664E-11,5.10E-11,5.02E-12,2.77E-13,2.58E-15
5.14302403630267E-11,5.20E-11,5.06E-12,2.88E-13,2.57E-15
4.91936259753390E-11,5.41E-11,4.93E-12,2.72E-13,2.58E-15
4.89045018956900E-11,5.15E-11,4.86E-12,2.76E-13,2.56E-15
4.91242306672260E-11,5.04E-11,4.91E-12,2.74E-13,2.59E-15
4.92354862481889E-11,5.12E-11,4.91E-12,2.67E-13,2.57E-15
4.92753364737948E-11,5.12E-11,4.72E-12,2.82E-13,2.58E-15
4.89806605931491E-11,4.97E-11,4.66E-12,2.79E-13,2.57E-15
4.81877999010821E-11,4.95E-11,4.73E-12,2.65E-13,2.57E-15
4.72786174370468E-11,4.93E-11,4.62E-12,2.62E-13,2.58E-15
4.72505497570144E-11,4.90E-11,4.56E-12,2.65E-13,2.56E-15
4.78640600387866E-11,4.94E-11,4.67E-12,2.62E-13,2.58E-15
4.78798503554635E-11,4.91E-11,4.68E-12,2.58E-13,2.56E-15
4.70368470860912E-11,4.86E-11,4.67E-12,2.62E-13,2.58E-15
4.75136132682506E-11,4.88E-11,4.75E-12,2.54E-13,2.56E-15
4.80212355431953E-11,4.83E-11,4.65E-12,2.55E-13,2.57E-15
4.86949065514467E-11,4.74E-11,4.64E-12,2.49E-13,2.56E-15
4.85849291972833E-11,4.74E-11,4.66E-12,2.45E-13,2.57E-15
4.68352477555406E-11,4.86E-11,4.70E-12,2.53E-13,2.56E-15
4.58940654048264E-11,4.80E-11,4.66E-12,2.52E-13,2.57E-15
4.62458521286355E-11,4.74E-11,4.45E-12,2.51E-13,2.57E-15
4.65476781603996E-11,4.74E-11,4.35E-12,2.50E-13,2.56E-15
4.69236431988588E-11,4.67E-11,4.36E-12,2.44E-13,2.58E-15
4.83745180879471E-11,4.56E-11,4.34E-12,2.44E-13,2.55E-15
4.68532612183072E-11,4.57E-11,4.39E-12,2.36E-13,2.56E-15
4.50248140493749E-11,4.59E-11,4.37E-12,2.38E-13,2.56E-15
4.51635034228055E-11,4.64E-11,4.34E-12,2.42E-13,2.56E-15
4.57959221488990E-11,4.70E-11,4.36E-12,2.37E-13,2.56E-15
4.59312114672266E-11,4.63E-11,4.36E-12,2.37E-13,2.56E-15
4.58026803367999E-11,4.58E-11,4.22E-12,2.35E-13,2.55E-15
4.55082933067333E-11,4.59E-11,4.19E-12,2.37E-13,2.55E-15
4.51084225777029E-11,4.57E-11,4.36E-12,2.39E-13,2.55E-15
4.48756696893537E-11,4.50E-11,4.41E-12,2.33E-13,2.55E-15
4.41923803529776E-11,4.52E-11,4.32E-12,2.35E-13,2.56E-15
4.40847315870343E-11,4.63E-11,4.25E-12,2.31E-13,2.55E-15
4.42635042857134E-11,4.57E-11,4.15E-12,2.30E-13,2.55E-15
4.39219320610203E-11,4.56E-11,4.18E-12,2.29E-13,2.55E-15
4.28595447293468E-11,4.50E-11,4.21E-12,2.21E-13,2.55E-15
4.31685245093372E-11,4.42E-11,4.11E-12,2.29E-13,2.54E-15
4.43233197991474E-11,4.40E-11,4.12E-12,2.27E-13,2.55E-15
4.33098394934561E-11,4.35E-11,4.07E-12,2.23E-13,2.54E-15
4.31610117850588E-11,4.30E-11,3.99E-12,2.25E-13,2.55E-15
4.44984090618021E-11,4.29E-11,3.97E-12,2.19E-13,2.55E-15
4.38041923559008E-11,4.30E-11,3.93E-12,2.27E-13,2.54E-15
4.21863685819638E-11,4.29E-11,3.93E-12,2.28E-13,2.55E-15
4.24042627785188E-11,4.26E-11,3.99E-12,2.26E-13,2.54E-15
4.19316192048697E-11,4.23E-11,3.91E-12,2.25E-13,2.54E-15
4.13832257031491E-11,4.31E-11,3.92E-12,2.18E-13,2.53E-15
4.19127256429296E-11,4.39E-11,3.99E-12,2.18E-13,2.54E-15
4.26656250674782E-11,4.37E-11,3.93E-12,2.08E-13,2.54E-15
4.24312682039499E-11,4.34E-11,3.90E-12,2.10E-13,2.54E-15
4.11245132992685E-11,4.32E-11,4.04E-12,2.12E-13,2.54E-15
3.98946008905461E-11,4.33E-11,3.97E-12,2.07E-13,2.54E-15
3.95702706892964E-11,4.23E-11,3.86E-12,2.16E-13,2.54E-15
3.96273541039581E-11,4.16E-11,3.78E-12,2.13E-13,2.54E-15
3.93731775557855E-11,4.16E-11,3.74E-12,2.07E-13,2.53E-15
3.95324351481434E-11,4.13E-11,3.77E-12,2.09E-13,2.53E-15
4.08408433478692E-11,4.09E-11,3.79E-12,2.05E-13,2.53E-15
4.15299430203970E-11,4.09E-11,3.79E-12,2.14E-13,2.53E-15
3.98635362609717E-11,3.98E-11,3.82E-12,2.05E-13,2.53E-15
3.98613919333779E-11,3.95E-11,3.89E-12,2.06E-13,2.53E-15
4.16272405759055E-11,4.06E-11,3.91E-12,2.03E-13,2.53E-15
4.04657411243007E-11,4.05E-11,3.78E-12,1.95E-13,2.53E-15
3.89377929510709E-11,4.03E-11,3.78E-12,1.95E-13,2.53E-15
3.85656538579025E-11,4.05E-11,3.86E-12,1.95E-13,2.53E-15
3.88993438790288E-11,4.00E-11,3.73E-12,1.94E-13,2.53E-15
3.94782375983150E-11,3.91E-11,3.71E-12,1.92E-13,2.52E-15
3.86442999671858E-11,3.88E-11,3.72E-12,1.91E-13,2.52E-15
3.74101448200517E-11,3.89E-11,3.62E-12,1.92E-13,2.52E-15
3.77389522386651E-11,3.92E-11,3.66E-12,1.86E-13,2.52E-15
3.83717665953718E-11,3.97E-11,3.58E-12,1.82E-13,2.53E-15
3.81267598413842E-11,3.90E-11,3.56E-12,1.85E-13,2.52E-15
3.73818421593914E-11,3.83E-11,3.62E-12,1.84E-13,2.53E-15
3.72828212959866E-11,3.86E-11,3.56E-12,1.86E-13,2.52E-15
3.83269796557755E-11,3.84E-11,3.61E-12,1.88E-13,2.53E-15
3.79145257740314E-11,3.84E-11,3.55E-12,1.83E-13,2.52E-15
3.70526191618804E-11,3.88E-11,3.44E-12,1.91E-13,2.52E-15
3.68797555855588E-11,3.72E-11,3.44E-12,1.83E-13,2.53E-15
3.68352694596070E-11,3.66E-11,3.47E-12,1.77E-13,2.51E-15
3.65016422046480E-11,3.65E-11,3.43E-12,1.84E-13,2.53E-15
3.61474385513429E-11,3.65E-11,3.47E-12,1.85E-13,2.51E-15
3.57365861219178E-11,3.62E-11,3.48E-12,1.79E-13,2.52E-15
3.59781526878132E-11,3.69E-11,3.45E-12,1.75E-13,2.52E-15
3.62841792356669E-11,3.71E-11,3.38E-12,1.75E-13,2.52E-15
3.59615369420069E-11,3.65E-11,3.32E-12,1.71E-13,2.52E-15
3.57357670123079E-11,3.69E-11,3.38E-12,1.69E-13,2.52E-15
3.58758131973268E-11,3.66E-11,3.34E-12,1.72E-13,2.52E-15
3.54351320619779E-11,3.58E-11,3.24E-12,1.68E-13,2.52E-15
3.48194640160890E-11,3.56E-11,3.25E-12,1.76E-13,2.52E-15
3.47757590021894E-11,3.61E-11,3.26E-12,1.74E-13,2.53E-15
3.47594956988330E-11,3.61E-11,3.19E-12,1.67E-13,2.51E-15
3.44358612301670E-11,3.55E-11,3.26E-12,1.72E-13,2.52E-15
3.43785160746901E-11,3.50E-11,3.33E-12,1.71E-13,2.52E-15
3.43216051628508E-11,3.44E-11,3.30E-12,1.71E-13,2.52E-15
3.35806129295199E-11,3.38E-11,3.30E-12,1.65E-13,2.52E-15
3.38065690300333E-11,3.42E-11,3.21E-12,1.62E-13,2.52E-15
3.40413121769551E-11,3.50E-11,3.16E-12,1.60E-13,2.52E-15
3.37638125293387E-11,3.49E-11,3.15E-12,1.59E-13,2.52E-15
3.31273300376332E-11,3.37E-11,3.23E-12,1.64E-13,2.52E-15
3.27238938243856E-11,3.34E-11,3.25E-12,1.59E-13,2.51E-15
3.28080847625865E-11,3.36E-11,3.11E-12,1.58E-13,2.52E-15
3.28306088497094E-11,3.41E-11,3.11E-12,1.57E-13,2.51E-15
3.29455334927578E-11,3.50E-11,3.12E-12,1.56E-13,2.52E-15
3.32095494838616E-11,3.42E-11,3.02E-12,1.58E-13,2.52E-15
3.26420334765790E-11,3.37E-11,3.01E-12,1.54E-13,2.52E-15
3.21709918027835E-11,3.38E-11,3.03E-12,1.55E-13,2.52E-15
3.23877278501758E-11,3.32E-11,2.99E-12,1.55E-13,2.52E-15
3.23710016067633E-11,3.29E-11,2.98E-12,1.52E-13,2.52E-15
3.18737467003013E-11,3.34E-11,3.02E-12,1.56E-13,2.51E-15
3.17797352100837E-11,3.30E-11,2.95E-12,1.51E-13,2.52E-15
3.23948966907334E-11,3.21E-11,2.97E-12,1.52E-13,2.52E-15
3.27779697273245E-11,3.26E-11,3.01E-12,1.53E-13,2.52E-15
3.18485215999044E-11,3.47E-11,2.96E-12,1.52E-13,2.52E-15
3.16748156617507E-11,3.38E-11,2.94E-12,1.55E-13,2.51E-15
3.27693623503315E-11,3.26E-11,2.92E-12,1.48E-13,2.52E-15
3.33535153954218E-11,3.25E-11,2.99E-12,1.51E-13,2.51E-15
3.21394973583038E-11,3.19E-11,2.94E-12,1.51E-13,2.51E-15
3.15624269689912E-11,3.12E-11,2.83E-12,1.44E-13,2.52E-15
3.15183136317273E-11,3.10E-11,2.82E-12,1.46E-13,2.51E-15
3.15510880671185E-11,3.13E-11,2.78E-12,1.44E-13,2.51E-15
3.13480852731213E-11,3.13E-11,2.75E-12,1.45E-13,2.51E-15
3.07566593436247E-11,3.18E-11,2.80E-12,1.46E-13,2.51E-15
3.03549657816732E-11,3.16E-11,2.76E-12,1.49E-13,2.51E-15
2.98156629039930E-11,3.14E-11,2.74E-12,1.47E-13,2.52E-15
2.97855534307923E-11,3.16E-11,2.83E-12,1.39E-13,2.51E-15
3.05593055703834E-11,3.13E-11,2.77E-12,1.41E-13,2.52E-15
3.13062646685179E-11,3.05E-11,2.68E-12,1.39E-13,2.51E-15
3.05399029963845E-11,3.05E-11,2.69E-12,1.38E-13,2.51E-15
2.95963263848417E-11,3.03E-11,2.65E-12,1.45E-13,2.51E-15
2.85497954761026E-11,3.01E-11,2.62E-12,1.41E-13,2.51E-15
2.82649719695177E-11,3.10E-11,2.62E-12,1.38E-13,2.51E-15
2.84598840242798E-11,3.06E-11,2.61E-12,1.33E-13,2.51E-15
2.84836273812842E-11,2.93E-11,2.61E-12,1.34E-13,2.51E-15
2.85419425813641E-11,2.94E-11,2.59E-12,1.37E-13,2.51E-15
2.86393074479626E-11,2.94E-11,2.57E-12,1.37E-13,2.51E-15
2.90864979752728E-11,2.88E-11,2.63E-12,1.36E-13,2.51E-15
2.96551779804881E-11,2.88E-11,2.60E-12,1.38E-13,2.51E-15
2.87687770821311E-11,2.94E-11,2.51E-12,1.37E-13,2.51E-15
2.81327805876626E-11,2.92E-11,2.53E-12,1.34E-13,2.51E-15
2.83399703251013E-11,2.92E-11,2.65E-12,1.31E-13,2.50E-15
2.86985334149431E-11,2.93E-11,2.64E-12,1.33E-13,2.51E-15
2.85436241985576E-11,2.88E-11,2.60E-12,1.30E-13,2.50E-15
2.80360677527535E-11,2.85E-11,2.55E-12,1.30E-13,2.51E-15
2.77335713058103E-11,2.81E-11,2.50E-12,1.27E-13,2.51E-15
2.80194863759641E-11,2.79E-11,2.52E-12,1.28E-13,2.51E-15
2.86649696960483E-11,2.78E-11,2.45E-12,1.28E-13,2.51E-15
2.81100477437295E-11,2.89E-11,2.45E-12,1.25E-13,2.51E-15
2.77942933567964E-11,2.91E-11,2.46E-12,1.28E-13,2.51E-15
2.81444097948452E-11,2.88E-11,2.42E-12,1.27E-13,2.51E-15
2.73532216678194E-11,2.88E-11,2.44E-12,1.25E-13,2.51E-15
2.69575935998491E-11,2.78E-11,2.50E-12,1.27E-13,2.51E-15
2.75301410831289E-11,2.71E-11,2.46E-12,1.26E-13,2.51E-15
2.73763925236734E-11,2.75E-11,2.48E-12,1.26E-13,2.51E-15
2.65734737779085E-11,2.77E-11,2.48E-12,1.24E-13,2.51E-15
2.66872505829462E-11,2.75E-11,2.42E-12,1.23E-13,2.51E-15
2.69115224162377E-11,2.73E-11,2.48E-12,1.22E-13,2.50E-15
2.67408213561796E-11,2.75E-11,2.54E-12,1.17E-13,2.51E-15
2.65286366160940E-11,2.73E-11,2.43E-12,1.16E-13,2.51E-15
2.65119017939798E-11,2.67E-11,2.38E-12,1.21E-13,2.51E-15
2.65830865436460E-11,2.61E-11,2.33E-12,1.22E-13,2.51E-15
2.64947979500833E-11,2.61E-11,2.35E-12,1.18E-13,2.51E-15
2.60354382036436E-11,2.68E-11,2.35E-12,1.15E-13,2.50E-15
2.60056567086944E-11,2.73E-11,2.30E-12,1.17E-13,2.51E-15
2.63012288394088E-11,2.67E-11,2.31E-12,1.16E-13,2.50E-15
2.58097713259469E-11,2.67E-11,2.37E-12,1.14E-13,2.51E-15
2.53665507886459E-11,2.63E-11,2.33E-12,1.16E-13,2.51E-15
2.54573329793415E-11,2.60E-11,2.29E-12,1.16E-13,2.51E-15
2.49649819148666E-11,2.63E-11,2.28E-12,1.17E-13,2.50E-15
2.45503937521961E-11,2.58E-11,2.30E-12,1.16E-13,2.50E-15
2.52100295670054E-11,2.49E-11,2.26E-12,1.12E-13,2.50E-15
2.61046523609009E-11,2.48E-11,2.19E-12,1.11E-13,2.50E-15
2.53318352273266E-11,2.54E-11,2.21E-12,1.11E-13,2.50E-15
2.47751818197194E-11,2.62E-11,2.26E-12,1.12E-13,2.51E-15
2.47463899018888E-11,2.65E-11,2.25E-12,1.13E-13,2.51E-15
2.50568544633800E-11,2.62E-11,2.30E-12,1.11E-13,2.51E-15
2.51050666764747E-11,2.52E-11,2.20E-12,1.15E-13,2.51E-15
2.48863903104405E-11,2.50E-11,2.17E-12,1.11E-13,2.50E-15
2.54924760206101E-11,2.54E-11,2.21E-12,1.09E-13,2.51E-15
2.51713845217112E-11,2.49E-11,2.16E-12,1.07E-13,2.51E-15
2.41444612382929E-11,2.46E-11,2.13E-12,1.06E-13,2.50E-15
2.42581158959326E-11,2.46E-11,2.16E-12,1.07E-13,2.51E-15
2.47248624245232E-11,2.42E-11,2.16E-12,1.05E-13,2.50E-15
2.40739291550393E-11,2.39E-11,2.15E-12,1.06E-13,2.51E-15
2.35417621475822E-11,2.38E-11,2.05E-12,1.08E-13,2.50E-15
2.31725776740614E-11,2.35E-11,2.03E-12,1.07E-13,2.50E-15
2.28902914058854E-11,2.34E-11,2.06E-12,1.08E-13,2.50E-15
2.33274601633329E-11,2.41E-11,2.06E-12,1.06E-13,2.50E-15
2.46071108977503E-11,2.44E-11,2.05E-12,1.06E-13,2.50E-15
2.36902588356108E-11,2.35E-11,2.04E-12,1.06E-13,2.50E-15
2.24903754694542E-11,2.37E-11,2.00E-12,1.03E-13,2.50E-15
2.24342501081455E-11,2.44E-11,2.01E-12,1.03E-13,2.51E-15
2.29499078670396E-11,2.39E-11,2.03E-12,1.06E-13,2.50E-15
2.28302853696479E-11,2.30E-11,2.06E-12,1.06E-13,2.51E-15
2.22887954776943E-11,2.28E-11,2.02E-12,1.06E-13,2.50E-15
2.24435748626221E-11,2.28E-11,1.96E-12,1.05E-13,2.50E-15
2.29012972888198E-11,2.27E-11,2.00E-12,1.01E-13,2.50E-15
2.27030216050216E-11,2.29E-11,1.97E-12,9.95E-14,2.50E-15
2.22945192747144E-11,2.25E-11,1.93E-12,1.04E-13,2.51E-15
2.20821308684799E-11,2.26E-11,1.92E-12,1.02E-13,2.50E-15
2.21286360290627E-11,2.33E-11,1.91E-12,1.01E-13,2.50E-15
2.22136440054717E-11,2.27E-11,1.89E-12,1.02E-13,2.50E-15
2.16316375482481E-11,2.22E-11,1.90E-12,1.02E-13,2.50E-15
2.15023271562871E-11,2.23E-11,1.88E-12,1.01E-13,2.50E-15
2.15511017431981E-11,2.19E-11,1.86E-12,9.89E-14,2.50E-15
2.13335215940194E-11,2.16E-11,1.88E-12,9.97E-14,2.50E-15
2.10881935648260E-11,2.16E-11,1.94E-12,1.02E-13,2.50E-15
2.12683028125883E-11,2.15E-11,1.92E-12,9.86E-14,2.50E-15
2.11047913534648E-11,2.11E-11,1.84E-12,9.76E-14,2.50E-15
2.09051459732829E-11,2.14E-11,1.81E-12,9.50E-14,2.50E-15
2.12887822005506E-11,2.15E-11,1.83E-12,9.41E-14,2.50E-15
2.11382711152596E-11,2.11E-11,1.81E-12,9.55E-14,2.50E-15
2.05231844752764E-11,2.05E-11,1.74E-12,9.42E-14,2.50E-15
2.11927734578157E-11,2.05E-11,1.74E-12,9.45E-14,2.50E-15
2.18502830686309E-11,2.09E-11,1.79E-12,9.52E-14,2.50E-15
2.06927197505302E-11,2.10E-11,1.84E-12,9.56E-14,2.50E-15
2.05681881610152E-11,2.11E-11,1.83E-12,9.58E-14,2.50E-15
2.10200978064447E-11,2.13E-11,1.81E-12,9.35E-14,2.50E-15
2.09496727144601E-11,2.11E-11,1.79E-12,9.35E-14,2.50E-15
2.08904408284221E-11,2.07E-11,1.79E-12,9.48E-14,2.50E-15
2.06475680686391E-11,2.05E-11,1.75E-12,9.52E-14,2.50E-15
2.02627953119035E-11,2.01E-11,1.75E-12,9.29E-14,2.50E-15
2.01301630367290E-11,2.01E-11,1.81E-12,9.05E-14,2.50E-15
1.98384345777062E-11,2.03E-11,1.77E-12,9.17E-14,2.50E-15
1.95887230016593E-11,2.06E-11,1.72E-12,9.14E-14,2.50E-15
1.96381575411284E-11,2.08E-11,1.71E-12,8.98E-14,2.50E-15
1.96035010617140E-11,2.07E-11,1.69E-12,9.08E-14,2.50E-15
1.94172623315879E-11,2.05E-11,1.71E-12,8.98E-14,2.50E-15
1.94151237256987E-11,2.05E-11,1.69E-12,8.93E-14,2.50E-15
1.97093265150051E-11,2.06E-11,1.65E-12,8.85E-14,2.50E-15
1.95170911824478E-11,1.98E-11,1.71E-12,9.04E-14,2.50E-15
1.91854342803231E-11,1.96E-11,1.76E-12,9.01E-14,2.50E-15
1.92120536441900E-11,2.05E-11,1.65E-12,8.79E-14,2.50E-15
1.92780179948789E-11,2.06E-11,1.64E-12,8.69E-14,2.50E-15
1.93674559050882E-11,2.00E-11,1.68E-12,8.61E-14,2.50E-15
1.93277675588441E-11,2.04E-11,1.69E-12,8.67E-14,2.50E-15
1.96951017856992E-11,1.97E-11,1.68E-12,8.60E-14,2.50E-15
2.01942434590110E-11,1.93E-11,1.66E-12,8.56E-14,2.50E-15
1.95604101708094E-11,1.94E-11,1.64E-12,8.64E-14,2.50E-15
1.87595354442335E-11,1.94E-11,1.63E-12,8.57E-14,2.50E-15
1.85459304787149E-11,1.89E-11,1.63E-12,8.47E-14,2.50E-15
1.84458731563423E-11,1.89E-11,1.63E-12,8.41E-14,2.50E-15
1.84265539724730E-11,1.89E-11,1.62E-12,8.62E-14,2.50E-15
1.85933900097991E-11,1.89E-11,1.59E-12,8.45E-14,2.50E-15
1.85494197394700E-11,1.90E-11,1.63E-12,8.22E-14,2.50E-15
1.82781878066426E-11,1.90E-11,1.60E-12,8.26E-14,2.50E-15
1.80293433221021E-11,1.91E-11,1.57E-12,8.14E-14,2.50E-15
1.81118842127149E-11,1.91E-11,1.60E-12,8.26E-14,2.50E-15
1.83640798465467E-11,1.87E-11,1.57E-12,8.05E-14,2.50E-15
1.82544152932336E-11,1.83E-11,1.55E-12,7.98E-14,2.50E-15
1.78300895856002E-11,1.83E-11,1.61E-12,7.81E-14,2.50E-15
1.78741414079726E-11,1.81E-11,1.59E-12,7.87E-14,2.50E-15
1.81876508272933E-11,1.78E-11,1.56E-12,7.99E-14,2.50E-15
1.76353247855232E-11,1.82E-11,1.59E-12,8.00E-14,2.50E-15
1.70667501321052E-11,1.84E-11,1.58E-12,7.89E-14,2.50E-15
1.69511071749555E-11,1.80E-11,1.58E-12,7.95E-14,2.50E-15
1.69229782667962E-11,1.82E-11,1.53E-12,7.97E-14,2.50E-15
1.68594315694336E-11,1.83E-11,1.52E-12,7.91E-14,2.50E-15
1.69695204681612E-11,1.76E-11,1.50E-12,7.73E-14,2.50E-15
1.70542931437433E-11,1.73E-11,1.48E-12,7.66E-14,2.50E-15
1.69313207271719E-11,1.70E-11,1.51E-12,7.54E-14,2.50E-15
1.68347432309455E-11,1.73E-11,1.50E-12,7.53E-14,2.50E-15
1.67893620526362E-11,1.76E-11,1.47E-12,7.66E-14,2.50E-15
1.65842915121383E-11,1.71E-11,1.47E-12,7.63E-14,2.50E-15
1.64011837038501E-11,1.65E-11,1.47E-12,7.48E-14,2.50E-15
1.62160717155755E-11,1.67E-11,1.47E-12,7.84E-14,2.50E-15
1.61067825802482E-11,1.69E-11,1.42E-12,7.62E-14,2.50E-15
1.63411076582355E-11,1.68E-11,1.39E-12,7.34E-14,2.50E-15
1.69861249030127E-11,1.66E-11,1.41E-12,7.13E-14,2.50E-15
1.63672102024772E-11,1.67E-11,1.45E-12,7.23E-14,2.50E-15
1.58762742690827E-11,1.65E-11,1.41E-12,7.25E-14,2.50E-15
1.60376116736187E-11,1.63E-11,1.42E-12,7.15E-14,2.50E-15
1.64013704902616E-11,1.66E-11,1.41E-12,7.12E-14,2.50E-15
1.61855407631054E-11,1.64E-11,1.39E-12,7.04E-14,2.50E-15
1.62420173403289E-11,1.61E-11,1.40E-12,7.13E-14,2.50E-15
1.59783961925585E-11,1.62E-11,1.40E-12,7.07E-14,2.50E-15
1.55439873886050E-11,1.63E-11,1.37E-12,7.04E-14,2.50E-15
1.56918726583686E-11,1.58E-11,1.35E-12,7.11E-14,2.50E-15
1.58567876295981E-11,1.56E-11,1.34E-12,6.88E-14,2.50E-15
1.57148904070823E-11,1.54E-11,1.36E-12,6.80E-14,2.50E-15
1.55855957219492E-11,1.57E-11,1.37E-12,6.81E-14,2.50E-15
1.56001973722315E-11,1.63E-11,1.35E-12,6.78E-14,2.50E-15
1.54272492196358E-11,1.60E-11,1.36E-12,6.96E-14,2.50E-15
1.55344515307860E-11,1.54E-11,1.34E-12,6.93E-14,2.50E-15
1.55273199400276E-11,1.57E-11,1.31E-12,6.72E-14,2.50E-15
1.53389981595277E-11,1.62E-11,1.31E-12,6.73E-14,2.50E-15
1.53507358282611E-11,1.55E-11,1.29E-12,6.75E-14,2.50E-15
1.50972659063069E-11,1.52E-11,1.27E-12,6.76E-14,2.50E-15
1.49110088896648E-11,1.54E-11,1.31E-12,6.63E-14,2.50E-15
1.53931726192543E-11,1.54E-11,1.30E-12,6.59E-14,2.50E-15
1.58236345707320E-11,1.54E-11,1.27E-12,6.52E-14,2.50E-15
1.51366705647267E-11,1.56E-11,1.28E-12,6.52E-14,2.50E-15
1.46881150504996E-11,1.53E-11,1.33E-12,6.66E-14,2.50E-15
1.48479869048956E-11,1.52E-11,1.33E-12,6.66E-14,2.50E-15
1.52491373916067E-11,1.55E-11,1.27E-12,6.41E-14,2.50E-15
1.54388445799676E-11,1.57E-11,1.24E-12,6.37E-14,2.50E-15
1.50420186874725E-11,1.56E-11,1.24E-12,6.48E-14,2.50E-15
1.46641529933979E-11,1.52E-11,1.27E-12,6.48E-14,2.50E-15
1.49077040525955E-11,1.48E-11,1.30E-12,6.36E-14,2.50E-15
1.51613514880614E-11,1.46E-11,1.27E-12,6.26E-14,2.50E-15
1.47566545538683E-11,1.45E-11,1.22E-12,6.30E-14,2.50E-15
1.48098559223088E-11,1.46E-11,1.23E-12,6.34E-14,2.50E-15
1.45931327220703E-11,1.47E-11,1.26E-12,6.21E-14,2.50E-15
1.41219614973770E-11,1.47E-11,1.27E-12,6.28E-14,2.50E-15
1.40003543440450E-11,1.45E-11,1.26E-12,6.35E-14,2.50E-15
1.40086711604701E-11,1.44E-11,1.21E-12,6.37E-14,2.50E-15
1.40135348004297E-11,1.44E-11,1.20E-12,6.14E-14,2.50E-15
1.40369222002083E-11,1.42E-11,1.19E-12,6.03E-14,2.50E-15
1.40941369778457E-11,1.40E-11,1.15E-12,6.04E-14,2.50E-15
1.40767198509549E-11,1.41E-11,1.16E-12,5.91E-14,2.50E-15
1.44370942308830E-11,1.42E-11,1.19E-12,6.00E-14,2.50E-15
1.42645121078890E-11,1.41E-11,1.16E-12,6.29E-14,2.50E-15
1.37011514535358E-11,1.44E-11,1.15E-12,6.11E-14,2.50E-15
1.36592764565949E-11,1.47E-11,1.16E-12,5.95E-14,2.50E-15
1.38121996307416E-11,1.43E-11,1.15E-12,5.88E-14,2.50E-15
1.35511953775654E-11,1.41E-11,1.13E-12,5.78E-14,2.50E-15
1.34014268482685E-11,1.40E-11,1.11E-12,5.67E-14,2.50E-15
1.39998500869192E-11,1.37E-11,1.09E-12,5.69E-14,2.50E-15
1.39326602616258E-11,1.35E-11,1.10E-12,5.73E-14,2.50E-15
1.35699004642170E-11,1.35E-11,1.12E-12,5.66E-14,2.50E-15
1.36979494427483E-11,1.38E-11,1.12E-12,5.81E-14,2.50E-15
1.33892881713254E-11,1.40E-11,1.16E-12,6.00E-14,2.50E-15
1.31314565599398E-11,1.38E-11,1.14E-12,5.84E-14,2.50E-15
1.31819537845280E-11,1.37E-11,1.12E-12,5.68E-14,2.50E-15
1.32544615406101E-11,1.36E-11,1.11E-12,5.67E-14,2.50E-15
1.31097687063130E-11,1.34E-11,1.09E-12,5.65E-14,2.50E-15
1.30019346123337E-11,1.31E-11,1.08E-12,5.65E-14,2.50E-15
1.29016200054095E-11,1.32E-11,1.11E-12,5.60E-14,2.50E-15
1.26847688908776E-11,1.36E-11,1.08E-12,5.44E-14,2.50E-15
1.26327700629426E-11,1.33E-11,1.06E-12,5.55E-14,2.50E-15
1.26828845912282E-11,1.28E-11,1.07E-12,5.50E-14,2.50E-15
1.26085090204616E-11,1.28E-11,1.06E-12,5.44E-14,2.50E-15
1.24357591245361E-11,1.31E-11,1.06E-12,5.49E-14,2.50E-15
1.25383339809065E-11,1.30E-11,1.03E-12,5.41E-14,2.50E-15
1.25912086621031E-11,1.29E-11,1.01E-12,5.41E-14,2.50E-15
1.23746611536684E-11,1.32E-11,1.03E-12,5.33E-14,2.50E-15
1.24377163446084E-11,1.31E-11,1.02E-12,5.39E-14,2.50E-15
1.29144390335610E-11,1.27E-11,1.01E-12,5.34E-14,2.50E-15
1.26680804049478E-11,1.27E-11,1.01E-12,5.15E-14,2.50E-15
1.22367152832421E-11,1.28E-11,1.00E-12,5.20E-14,2.50E-15
1.23680268026427E-11,1.29E-11,9.86E-13,5.21E-14,2.50E-15
1.23515577724977E-11,1.27E-11,1.01E-12,5.23E-14,2.50E-15
1.22205761708563E-11,1.25E-11,1.00E-12,5.20E-14,2.50E-15
1.21879399415668E-11,1.23E-11,9.76E-13,5.05E-14,2.50E-15
1.21719549868859E-11,1.22E-11,1.01E-12,5.04E-14,2.50E-15
1.22361555257351E-11,1.21E-11,9.99E-13,4.98E-14,2.50E-15
1.21576319537543E-11,1.21E-11,9.67E-13,4.89E-14,2.50E-15
1.19027346838536E-11,1.23E-11,9.88E-13,4.84E-14,2.50E-15
1.20037010593655E-11,1.24E-11,1.01E-12,4.75E-14,2.50E-15
1.22468191077257E-11,1.23E-11,9.77E-13,4.87E-14,2.50E-15
1.18810066209932E-11,1.23E-11,9.47E-13,4.87E-14,2.50E-15
1.15285211434641E-11,1.20E-11,9.41E-13,4.81E-14,2.50E-15
1.19256774119895E-11,1.17E-11,9.22E-13,4.94E-14,2.50E-15
1.24885006888562E-11,1.18E-11,9.19E-13,4.89E-14,2.50E-15
1.20256231293469E-11,1.24E-11,9.52E-13,4.87E-14,2.50E-15
1.17577172941026E-11,1.26E-11,9.24E-13,4.89E-14,2.50E-15
1.16057969127573E-11,1.22E-11,9.10E-13,4.76E-14,2.50E-15
1.15805036213794E-11,1.19E-11,9.34E-13,4.78E-14,2.50E-15
1.18095181095975E-11,1.15E-11,9.17E-13,4.66E-14,2.50E-15
1.15915011643202E-11,1.12E-11,8.99E-13,4.61E-14,2.50E-15
1.12402714091306E-11,1.12E-11,8.90E-13,4.60E-14,2.50E-15
1.11758036369406E-11,1.12E-11,8.82E-13,4.50E-14,2.50E-15
1.12426629272141E-11,1.13E-11,9.04E-13,4.63E-14,2.50E-15
1.15402566757593E-11,1.15E-11,9.01E-13,4.62E-14,2.50E-15
1.13353911137092E-11,1.16E-11,8.74E-13,4.59E-14,2.50E-15
1.09677157555558E-11,1.14E-11,8.81E-13,4.66E-14,2.50E-15
1.09381616685434E-11,1.13E-11,8.65E-13,4.50E-14,2.50E-15
1.10060438617052E-11,1.13E-11,8.44E-13,4.50E-14,2.50E-15
1.09780959425272E-11,1.12E-11,8.45E-13,4.51E-14,2.50E-15
1.09053904774613E-11,1.10E-11,8.48E-13,4.53E-14,2.50E-15
1.07975682249399E-11,1.11E-11,8.48E-13,4.46E-14,2.50E-15
1.07494461704299E-11,1.10E-11,8.64E-13,4.42E-14,2.50E-15
1.07015428515684E-11,1.09E-11,8.41E-13,4.47E-14,2.50E-15
1.07272285420280E-11,1.10E-11,8.37E-13,4.34E-14,2.50E-15
1.07153493043870E-11,1.08E-11,8.72E-13,4.31E-14,2.50E-15
1.06586885190390E-11,1.06E-11,8.29E-13,4.29E-14,2.50E-15
1.07012439056466E-11,1.09E-11,8.22E-13,4.23E-14,2.50E-15
1.06028179824545E-11,1.12E-11,8.25E-13,4.33E-14,2.50E-15
1.04482581340475E-11,1.08E-11,8.14E-13,4.30E-14,2.50E-15
1.08687635282441E-11,1.07E-11,8.09E-13,4.35E-14,2.50E-15
1.07746340973292E-11,1.07E-11,8.15E-13,4.36E-14,2.50E-15
1.03548614448137E-11,1.05E-11,8.16E-13,4.20E-14,2.50E-15
1.04069072611379E-11,1.05E-11,8.11E-13,4.16E-14,2.50E-15
1.04996287020362E-11,1.08E-11,7.96E-13,4.07E-14,2.50E-15
1.02936150818522E-11,1.07E-11,7.84E-13,4.20E-14,2.50E-15
1.01640679979947E-11,1.04E-11,7.80E-13,4.30E-14,2.50E-15
1.01137157199107E-11,1.02E-11,7.74E-13,4.26E-14,2.50E-15
1.00768594939374E-11,1.03E-11,8.03E-13,4.23E-14,2.50E-15
1.00029408166309E-11,1.04E-11,8.04E-13,4.12E-14,2.50E-15
9.92525688354817E-12,1.04E-11,7.70E-13,4.17E-14,2.50E-15
9.80535768817571E-12,1.02E-11,7.90E-13,4.05E-14,2.50E-15
9.65511769469751E-12,1.03E-11,7.90E-13,4.03E-14,2.50E-15
9.69824383354013E-12,1.05E-11,7.71E-13,4.11E-14,2.50E-15
9.87209918755545E-12,1.03E-11,7.73E-13,4.08E-14,2.50E-15
9.77344145612741E-12,1.04E-11,7.80E-13,4.20E-14,2.50E-15
9.56473332940912E-12,1.03E-11,7.84E-13,4.16E-14,2.50E-15
9.63538844932184E-12,9.86E-12,7.58E-13,4.28E-14,2.50E-15
9.73855671663073E-12,9.88E-12,7.36E-13,4.06E-14,2.50E-15
9.79627904044239E-12,9.82E-12,7.50E-13,3.93E-14,2.50E-15
9.96552464572067E-12,9.83E-12,7.56E-13,3.92E-14,2.50E-15
9.87839959927109E-12,9.86E-12,7.48E-13,3.83E-14,2.50E-15
9.64583327031669E-12,9.92E-12,7.44E-13,3.87E-14,2.50E-15
9.74879435488537E-12,9.86E-12,7.41E-13,3.85E-14,2.50E-15
9.67410399735124E-12,9.97E-12,7.31E-13,3.84E-14,2.50E-15
9.29235509247544E-12,9.74E-12,7.17E-13,3.89E-14,2.50E-15
9.17411949919906E-12,9.51E-12,7.10E-13,3.84E-14,2.50E-15
9.19625997847849E-12,9.44E-12,7.19E-13,3.89E-14,2.50E-15
9.29402576943603E-12,9.46E-12,7.24E-13,3.82E-14,2.50E-15
9.45155023480860E-12,9.57E-12,7.08E-13,3.75E-14,2.50E-15
9.43958410683885E-12,9.56E-12,7.19E-13,3.87E-14,2.50E-15
9.12970766139638E-12,9.65E-12,7.04E-13,3.77E-14,2.50E-15
9.21037897895997E-12,9.53E-12,6.89E-13,3.77E-14,2.50E-15
9.60686402455684E-12,9.51E-12,6.87E-13,3.71E-14,2.50E-15
9.21393090960430E-12,9.59E-12,6.97E-13,3.74E-14,2.50E-15
9.11399562380919E-12,9.25E-12,6.97E-13,3.76E-14,2.50E-15
9.38394479448007E-12,9.11E-12,6.98E-13,3.65E-14,2.50E-15
9.39957968852404E-12,9.26E-12,7.03E-13,3.76E-14,2.50E-15
9.17730390218073E-12,9.45E-12,7.02E-13,3.73E-14,2.50E-15
8.94353376220290E-12,9.72E-12,6.86E-13,3.63E-14,2.50E-15
8.73855006899680E-12,9.14E-12,6.93E-13,3.55E-14,2.50E-15
8.75065622012178E-12,8.69E-12,6.89E-13,3.50E-14,2.50E-15
8.67092179596625E-12,8.66E-12,6.79E-13,3.67E-14,2.50E-15
8.40941866644500E-12,8.85E-12,6.75E-13,3.60E-14,2.50E-15
8.29794111121287E-12,8.90E-12,6.80E-13,3.52E-14,2.50E-15
8.46170547495852E-12,8.74E-12,6.60E-13,3.65E-14,2.50E-15
8.55683674670469E-12,8.63E-12,6.51E-13,3.62E-14,2.50E-15
8.42185218522815E-12,8.64E-12,6.76E-13,3.55E-14,2.50E-15
8.35463125514588E-12,8.62E-12,6.75E-13,3.51E-14,2.50E-15
8.33395845436999E-12,8.54E-12,6.66E-13,3.50E-14,2.50E-15
8.36420961815733E-12,8.44E-12,6.51E-13,3.46E-14,2.50E-15
8.52975594424088E-12,8.33E-12,6.31E-13,3.38E-14,2.50E-15
8.47346496321014E-12,8.19E-12,6.40E-13,3.37E-14,2.50E-15
8.33708133027996E-12,8.20E-12,6.47E-13,3.42E-14,2.50E-15
8.41429593570288E-12,8.29E-12,6.33E-13,3.46E-14,2.50E-15
8.26248070517251E-12,8.31E-12,6.35E-13,3.37E-14,2.50E-15
8.09813972028608E-12,8.24E-12,6.41E-13,3.34E-14,2.50E-15
8.39108007165610E-12,8.55E-12,6.39E-13,3.40E-14,2.50E-15
8.39155310329529E-12,8.59E-12,6.34E-13,3.29E-14,2.50E-15
7.95769635173610E-12,8.13E-12,6.19E-13,3.28E-14,2.50E-15
7.99349685917741E-12,8.04E-12,6.21E-13,3.29E-14,2.50E-15
8.22062130021083E-12,8.08E-12,6.27E-13,3.19E-14,2.50E-15
8.02252050718019E-12,8.09E-12,6.27E-13,3.23E-14,2.50E-15
7.93967800510177E-12,8.22E-12,6.51E-13,3.28E-14,2.50E-15
8.09776702543608E-12,8.32E-12,6.24E-13,3.33E-14,2.50E-15
8.14262389188200E-12,8.26E-12,5.98E-13,3.28E-14,2.50E-15
8.03197632095624E-12,8.10E-12,5.93E-13,3.17E-14,2.50E-15
7.89668250494331E-12,8.06E-12,5.88E-13,3.20E-14,2.50E-15
7.73792560965311E-12,8.04E-12,5.98E-13,3.16E-14,2.50E-15
7.75512114936297E-12,8.17E-12,6.08E-13,3.22E-14,2.50E-15
7.83023385897353E-12,7.97E-12,5.87E-13,3.05E-14,2.50E-15
7.90249963343817E-12,7.83E-12,5.78E-13,3.10E-14,2.50E-15
7.85309691900947E-12,7.89E-12,5.89E-13,3.12E-14,2.50E-15
7.68949334101396E-12,7.76E-12,5.97E-13,3.03E-14,2.50E-15
7.62705178116627E-12,7.70E-12,6.00E-13,3.14E-14,2.50E-15
7.73758039465804E-12,7.86E-12,5.86E-13,3.09E-14,2.50E-15
7.79126476339951E-12,7.90E-12,5.87E-13,3.12E-14,2.50E-15
7.55035279003765E-12,7.60E-12,5.86E-13,3.15E-14,2.50E-15
7.39182647004646E-12,7.54E-12,5.70E-13,3.14E-14,2.50E-15
7.52046110419363E-12,7.65E-12,5.70E-13,3.11E-14,2.50E-15
7.58742544341921E-12,7.62E-12,5.61E-13,3.03E-14,2.50E-15
7.42337971249539E-12,7.61E-12,5.47E-13,3.08E-14,2.50E-15
7.40750603224458E-12,7.78E-12,5.52E-13,3.02E-14,2.50E-15
7.53533949542159E-12,7.56E-12,5.44E-13,3.03E-14,2.50E-15
7.70820294480943E-12,7.38E-12,5.36E-13,2.99E-14,2.50E-15
7.64344247094498E-12,7.38E-12,5.46E-13,2.94E-14,2.50E-15
7.30894543648514E-12,7.42E-12,5.56E-13,2.98E-14,2.50E-15
7.18214860118331E-12,7.39E-12,5.51E-13,2.89E-14,2.50E-15
7.19994546360093E-12,7.50E-12,5.47E-13,2.89E-14,2.50E-15
7.15729832027677E-12,7.65E-12,5.41E-13,2.88E-14,2.50E-15
7.15346030324026E-12,7.50E-12,5.45E-13,2.84E-14,2.50E-15
7.23629321825963E-12,7.43E-12,5.36E-13,2.96E-14,2.50E-15
7.24903693035938E-12,7.33E-12,5.26E-13,2.90E-14,2.50E-15
7.18519463239316E-12,7.43E-12,5.35E-13,2.86E-14,2.50E-15
7.18851740260148E-12,7.63E-12,5.29E-13,2.79E-14,2.50E-15
7.10696798549781E-12,7.43E-12,5.26E-13,2.78E-14,2.50E-15
7.00636616168012E-12,7.26E-12,5.31E-13,2.84E-14,2.50E-15
7.28353528811232E-12,7.22E-12,5.26E-13,2.73E-14,2.50E-15
7.47161658507174E-12,7.38E-12,5.22E-13,2.78E-14,2.50E-15
7.09810696882646E-12,7.47E-12,5.19E-13,2.77E-14,2.50E-15
7.17844328020454E-12,7.12E-12,5.06E-13,2.69E-14,2.50E-15
7.25073370052508E-12,7.02E-12,5.07E-13,2.76E-14,2.50E-15
6.90850627916389E-12,7.09E-12,5.04E-13,2.73E-14,2.50E-15
6.83981254137923E-12,7.09E-12,5.15E-13,2.76E-14,2.50E-15
6.87588811474948E-12,6.96E-12,5.31E-13,2.61E-14,2.50E-15
6.80793447636900E-12,6.86E-12,5.05E-13,2.58E-14,2.50E-15
6.80335017433675E-12,6.89E-12,4.98E-13,2.69E-14,2.50E-15
6.85224405627646E-12,6.88E-12,4.98E-13,2.60E-14,2.50E-15
6.87395705371401E-12,6.80E-12,4.81E-13,2.62E-14,2.50E-15
6.82686408926406E-12,6.79E-12,4.76E-13,2.60E-14,2.50E-15
6.74746339283096E-12,6.92E-12,4.87E-13,2.53E-14,2.50E-15
6.61673060158434E-12,6.93E-12,4.97E-13,2.54E-14,2.50E-15
6.56296857611385E-12,6.83E-12,5.16E-13,2.52E-14,2.50E-15
6.71269489155087E-12,6.77E-12,5.07E-13,2.56E-14,2.50E-15
6.78407131760320E-12,6.69E-12,4.88E-13,2.50E-14,2.50E-15
6.63961676928356E-12,6.70E-12,4.87E-13,2.45E-14,2.50E-15
6.70701880397461E-12,6.82E-12,4.83E-13,2.53E-14,2.50E-15
6.78223312240745E-12,6.84E-12,4.78E-13,2.53E-14,2.50E-15
6.58418291312807E-12,6.71E-12,4.77E-13,2.61E-14,2.50E-15
6.59237859577157E-12,6.68E-12,4.76E-13,2.53E-14,2.50E-15
6.69571813499512E-12,6.68E-12,4.79E-13,2.49E-14,2.50E-15
6.60476544502005E-12,6.53E-12,4.76E-13,2.44E-14,2.50E-15
6.52896949454263E-12,6.48E-12,4.64E-13,2.40E-14,2.50E-15
6.44170923850858E-12,6.65E-12,4.68E-13,2.43E-14,2.50E-15
6.42263214394236E-12,6.71E-12,4.76E-13,2.37E-14,2.50E-15
6.52820404621207E-12,6.61E-12,4.71E-13,2.40E-14,2.50E-15
6.54957238746120E-12,6.73E-12,4.70E-13,2.37E-14,2.50E-15
6.39470271928114E-12,6.65E-12,4.58E-13,2.40E-14,2.50E-15
6.34938685933516E-12,6.44E-12,4.46E-13,2.47E-14,2.50E-15
6.35365090058272E-12,6.44E-12,4.51E-13,2.39E-14,2.50E-15
6.37335763493293E-12,6.40E-12,4.63E-13,2.34E-14,2.50E-15
6.53893130890810E-12,6.29E-12,4.62E-13,2.30E-14,2.50E-15
6.39788010368657E-12,6.37E-12,4.66E-13,2.31E-14,2.50E-15
6.12375888457539E-12,6.46E-12,4.63E-13,2.32E-14,2.50E-15
6.06695379492592E-12,6.31E-12,4.52E-13,2.29E-14,2.50E-15
6.12289124840477E-12,6.37E-12,4.51E-13,2.35E-14,2.50E-15
6.15269526844650E-12,6.44E-12,4.46E-13,2.26E-14,2.50E-15
6.09474989249256E-12,6.31E-12,4.51E-13,2.22E-14,2.50E-15
6.03354208720395E-12,6.22E-12,4.44E-13,2.27E-14,2.50E-15
6.21390077307532E-12,6.20E-12,4.31E-13,2.22E-14,2.50E-15
6.40398984526910E-12,6.18E-12,4.32E-13,2.27E-14,2.50E-15
6.26986121084263E-12,6.30E-12,4.39E-13,2.34E-14,2.50E-15
6.04944886931455E-12,6.27E-12,4.30E-13,2.32E-14,2.50E-15
5.96006673725594E-12,6.24E-12,4.31E-13,2.23E-14,2.50E-15
5.97164665461058E-12,6.37E-12,4.37E-13,2.17E-14,2.50E-15
6.00226077707823E-12,6.20E-12,4.36E-13,2.17E-14,2.50E-15
5.95813509165533E-12,5.99E-12,4.42E-13,2.19E-14,2.50E-15
5.92917744898996E-12,6.13E-12,4.30E-13,2.24E-14,2.50E-15
5.92899118861136E-12,6.26E-12,4.15E-13,2.15E-14,2.50E-15
5.86446973021726E-12,6.06E-12,4.18E-13,2.15E-14,2.50E-15
5.84849889089741E-12,6.06E-12,4.29E-13,2.13E-14,2.50E-15
5.89311795578948E-12,6.06E-12,4.37E-13,2.10E-14,2.50E-15
5.97381039646728E-12,5.98E-12,4.28E-13,2.15E-14,2.50E-15
5.96239124473939E-12,6.04E-12,4.15E-13,2.05E-14,2.50E-15
5.86749548293741E-12,6.15E-12,4.24E-13,2.05E-14,2.50E-15
5.85480486718642E-12,6.18E-12,4.24E-13,2.08E-14,2.50E-15
6.07096069273174E-12,6.04E-12,4.19E-13,2.02E-14,2.50E-15
6.03411145265814E-12,5.87E-12,4.06E-13,2.02E-14,2.50E-15
5.68681548044578E-12,5.81E-12,3.97E-13,2.01E-14,2.50E-15
5.53791435655377E-12,5.83E-12,4.17E-13,2.07E-14,2.50E-15
5.59286064380644E-12,5.83E-12,4.15E-13,2.12E-14,2.50E-15
5.74863117338121E-12,5.89E-12,4.10E-13,1.98E-14,2.50E-15
5.76268123732531E-12,5.86E-12,4.15E-13,2.01E-14,2.50E-15
5.69939474824161E-12,5.68E-12,4.01E-13,1.98E-14,2.50E-15
5.66480726929578E-12,5.65E-12,3.94E-13,1.97E-14,2.50E-15
5.57952110831440E-12,5.68E-12,3.94E-13,1.97E-14,2.50E-15
5.52185247741578E-12,5.72E-12,3.97E-13,1.96E-14,2.50E-15
5.45374765437284E-12,5.65E-12,4.05E-13,1.99E-14,2.50E-15
5.55269913233237E-12,5.58E-12,3.93E-13,1.98E-14,2.50E-15
5.64904752610940E-12,5.51E-12,3.80E-13,2.04E-14,2.50E-15
5.47884363190509E-12,5.49E-12,3.84E-13,1.98E-14,2.50E-15
5.36797645500049E-12,5.60E-12,3.83E-13,1.94E-14,2.50E-15
5.41905169211401E-12,5.58E-12,3.79E-13,1.91E-14,2.50E-15
5.30976652810655E-12,5.42E-12,3.78E-13,1.87E-14,2.50E-15
5.19345214651429E-12,5.48E-12,3.74E-13,1.90E-14,2.50E-15
5.23031417131067E-12,5.49E-12,3.71E-13,1.86E-14,2.50E-15
5.31944299365387E-12,5.34E-12,3.68E-13,1.83E-14,2.50E-15
5.28244886696383E-12,5.32E-12,3.68E-13,1.88E-14,2.50E-15
5.24968897368810E-12,5.31E-12,3.70E-13,1.87E-14,2.50E-15
5.26284375421625E-12,5.44E-12,3.68E-13,1.86E-14,2.50E-15
5.30838279229235E-12,5.59E-12,3.66E-13,1.84E-14,2.50E-15
5.24143252733028E-12,5.34E-12,3.70E-13,1.85E-14,2.50E-15
5.12378293712167E-12,5.25E-12,3.63E-13,1.90E-14,2.50E-15
5.05032136601646E-12,5.33E-12,3.63E-13,1.84E-14,2.50E-15
5.05742828174783E-12,5.24E-12,3.67E-13,1.85E-14,2.50E-15
5.17659423896955E-12,5.12E-12,3.59E-13,1.76E-14,2.50E-15
5.19761739315586E-12,5.13E-12,3.59E-13,1.78E-14,2.50E-15
5.18610766729164E-12,5.20E-12,3.56E-13,1.79E-14,2.50E-15
5.21948603906246E-12,5.13E-12,3.47E-13,1.74E-14,2.50E-15
5.13622411428883E-12,5.12E-12,3.44E-13,1.76E-14,2.50E-15
5.13202296754540E-12,5.29E-12,3.48E-13,1.77E-14,2.50E-15
5.17498121933465E-12,5.22E-12,3.43E-13,1.83E-14,2.50E-15
5.04834922869061E-12,5.03E-12,3.40E-13,1.75E-14,2.50E-15
4.97096984259309E-12,4.96E-12,3.40E-13,1.70E-14,2.50E-15
4.97292105632918E-12,4.97E-12,3.42E-13,1.77E-14,2.50E-15
4.88542145111751E-12,4.98E-12,3.48E-13,1.71E-14,2.50E-15
4.89744032515943E-12,4.93E-12,3.53E-13,1.71E-14,2.50E-15
5.05479306085614E-12,5.05E-12,3.47E-13,1.69E-14,2.50E-15
5.00827527140383E-12,5.23E-12,3.48E-13,1.66E-14,2.50E-15
4.82691519502090E-12,5.08E-12,3.38E-13,1.68E-14,2.50E-15
4.74321898810574E-12,4.95E-12,3.33E-13,1.65E-14,2.50E-15
4.74781480805134E-12,5.00E-12,3.43E-13,1.63E-14,2.50E-15
4.87412334740850E-12,5.00E-12,3.43E-13,1.63E-14,2.50E-15
4.89797854038492E-12,4.98E-12,3.32E-13,1.64E-14,2.50E-15
4.76749988332586E-12,4.83E-12,3.30E-13,1.67E-14,2.50E-15
4.74899987980394E-12,4.75E-12,3.30E-13,1.62E-14,2.50E-15
4.79807861749463E-12,4.79E-12,3.31E-13,1.65E-14,2.50E-15
4.80284429011255E-12,4.79E-12,3.32E-13,1.64E-14,2.50E-15
4.79621215512060E-12,4.72E-12,3.33E-13,1.58E-14,2.50E-15
4.79378402283090E-12,4.71E-12,3.34E-13,1.61E-14,2.50E-15
4.71587336094913E-12,4.83E-12,3.28E-13,1.58E-14,2.50E-15
4.66777794792758E-12,4.79E-12,3.22E-13,1.58E-14,2.50E-15
4.58625244820257E-12,4.73E-12,3.25E-13,1.57E-14,2.50E-15
4.55572256326984E-12,4.74E-12,3.18E-13,1.56E-14,2.50E-15
4.55900509446515E-12,4.79E-12,3.18E-13,1.59E-14,2.50E-15
4.53126734804703E-12,5.02E-12,3.32E-13,1.56E-14,2.50E-15
4.59676254904767E-12,4.82E-12,3.16E-13,1.60E-14,2.50E-15
4.65940098508764E-12,4.59E-12,3.08E-13,1.56E-14,2.50E-15
4.69060907730286E-12,4.59E-12,3.15E-13,1.57E-14,2.50E-15
4.81838415614134E-12,4.61E-12,3.18E-13,1.60E-14,2.50E-15
4.66519011369152E-12,4.53E-12,3.27E-13,1.57E-14,2.50E-15
4.49412981900243E-12,4.52E-12,3.13E-13,1.57E-14,2.50E-15
4.52590786029613E-12,4.68E-12,3.02E-13,1.53E-14,2.50E-15
4.42579145649396E-12,4.73E-12,2.99E-13,1.56E-14,2.50E-15
4.30558734898614E-12,4.58E-12,2.95E-13,1.55E-14,2.50E-15
4.31682959253383E-12,4.46E-12,2.94E-13,1.54E-14,2.50E-15
4.38386413653918E-12,4.43E-12,2.97E-13,1.54E-14,2.50E-15
4.42983010451016E-12,4.48E-12,2.99E-13,1.51E-14,2.50E-15
4.48429680137313E-12,4.56E-12,2.95E-13,1.50E-14,2.50E-15
4.40849993898789E-12,4.43E-12,2.95E-13,1.46E-14,2.50E-15
4.23869627687460E-12,4.36E-12,3.00E-13,1.47E-14,2.50E-15
4.17354016159890E-12,4.40E-12,3.02E-13,1.45E-14,2.50E-15
4.18735600981680E-12,4.46E-12,2.90E-13,1.43E-14,2.50E-15
4.21945166155266E-12,4.45E-12,2.85E-13,1.42E-14,2.50E-15
4.19506416690551E-12,4.38E-12,2.92E-13,1.40E-14,2.50E-15
4.12081697515923E-12,4.28E-12,2.89E-13,1.41E-14,2.50E-15
4.15636123384331E-12,4.17E-12,2.83E-13,1.41E-14,2.50E-15
4.17544732421079E-12,4.19E-12,2.86E-13,1.42E-14,2.50E-15
4.15851164866879E-12,4.27E-12,2.89E-13,1.44E-14,2.50E-15
4.13973417535778E-12,4.25E-12,2.89E-13,1.40E-14,2.50E-15
4.05203720799787E-12,4.24E-12,2.86E-13,1.40E-14,2.50E-15
4.00768677857680E-12,4.15E-12,2.85E-13,1.38E-14,2.50E-15
4.14415187944522E-12,4.06E-12,2.83E-13,1.41E-14,2.50E-15
4.20681666422510E-12,4.02E-12,2.78E-13,1.41E-14,2.50E-15
4.09066201529115E-12,4.09E-12,2.75E-13,1.36E-14,2.50E-15
4.07536632908412E-12,4.10E-12,2.77E-13,1.38E-14,2.50E-15
4.01332708521253E-12,4.08E-12,2.82E-13,1.35E-14,2.50E-15
4.01293086146381E-12,3.99E-12,2.83E-13,1.35E-14,2.50E-15
4.07022784046923E-12,3.96E-12,2.79E-13,1.33E-14,2.50E-15
3.98169853267458E-12,4.00E-12,2.73E-13,1.33E-14,2.50E-15
3.88857084507389E-12,4.11E-12,2.93E-13,1.34E-14,2.50E-15
3.85622988346206E-12,4.15E-12,2.90E-13,1.31E-14,2.50E-15
3.84814770780018E-12,4.03E-12,2.73E-13,1.34E-14,2.50E-15
3.87277465182538E-12,3.96E-12,2.69E-13,1.35E-14,2.50E-15
3.86979715099472E-12,4.00E-12,2.68E-13,1.33E-14,2.50E-15
3.78031134184709E-12,3.95E-12,2.68E-13,1.37E-14,2.50E-15
3.83014234507329E-12,3.91E-12,2.66E-13,1.35E-14,2.50E-15
3.90110623644940E-12,4.00E-12,2.62E-13,1.32E-14,2.50E-15
3.81309547830200E-12,3.97E-12,2.63E-13,1.28E-14,2.50E-15
3.77073033781737E-12,3.90E-12,2.72E-13,1.28E-14,2.50E-15
3.77303817348451E-12,3.82E-12,2.70E-13,1.28E-14,2.50E-15
3.69661259981962E-12,3.74E-12,2.64E-13,1.27E-14,2.50E-15
3.63268400814125E-12,3.70E-12,2.64E-13,1.30E-14,2.50E-15
3.62886021615640E-12,3.71E-12,2.61E-13,1.27E-14,2.50E-15
3.61202528694065E-12,3.74E-12,2.59E-13,1.28E-14,2.50E-15
3.59500528289982E-12,3.72E-12,2.62E-13,1.29E-14,2.50E-15
3.58907922895925E-12,3.75E-12,2.62E-13,1.27E-14,2.50E-15
3.64497289308664E-12,3.75E-12,2.56E-13,1.24E-14,2.50E-15
3.62345321961963E-12,3.65E-12,2.51E-13,1.24E-14,2.50E-15
3.63665929374146E-12,3.69E-12,2.54E-13,1.24E-14,2.50E-15
3.67836045561095E-12,3.72E-12,2.54E-13,1.20E-14,2.50E-15
3.56224563988124E-12,3.67E-12,2.50E-13,1.22E-14,2.50E-15
3.47518276126651E-12,3.64E-12,2.51E-13,1.22E-14,2.50E-15
3.48581474352892E-12,3.63E-12,2.55E-13,1.21E-14,2.50E-15
3.50785090726038E-12,3.67E-12,2.48E-13,1.20E-14,2.50E-15
3.49662286295165E-12,3.69E-12,2.46E-13,1.18E-14,2.50E-15
3.51394148393615E-12,3.56E-12,2.58E-13,1.22E-14,2.50E-15
3.60123583436726E-12,3.67E-12,2.58E-13,1.17E-14,2.50E-15
3.61329308100332E-12,3.77E-12,2.48E-13,1.16E-14,2.50E-15
3.53073514342211E-12,3.53E-12,2.46E-13,1.17E-14,2.50E-15
3.57350704352665E-12,3.48E-12,2.47E-13,1.16E-14,2.50E-15
3.61259817944787E-12,3.53E-12,2.44E-13,1.14E-14,2.50E-15
3.47531862292321E-12,3.46E-12,2.42E-13,1.13E-14,2.50E-15
3.42184925099791E-12,3.37E-12,2.43E-13,1.14E-14,2.50E-15
3.46739051743675E-12,3.36E-12,2.39E-13,1.12E-14,2.50E-15
3.42459755943772E-12,3.42E-12,2.36E-13,1.11E-14,2.50E-15
3.37240893729774E-12,3.45E-12,2.38E-13,1.12E-14,2.50E-15
3.44038053778735E-12,3.45E-12,2.37E-13,1.13E-14,2.50E-15
3.38900824278364E-12,3.40E-12,2.37E-13,1.14E-14,2.50E-15
3.30746757796605E-12,3.37E-12,2.42E-13,1.10E-14,2.50E-15
3.32880199206662E-12,3.47E-12,2.41E-13,1.10E-14,2.50E-15
3.37965873540969E-12,3.47E-12,2.35E-13,1.12E-14,2.50E-15
3.29299890846077E-12,3.32E-12,2.33E-13,1.10E-14,2.50E-15
3.29239373132691E-12,3.28E-12,2.37E-13,1.09E-14,2.50E-15
3.27730601050895E-12,3.33E-12,2.40E-13,1.07E-14,2.50E-15
3.25026154158223E-12,3.29E-12,2.32E-13,1.07E-14,2.50E-15
3.24724499337935E-12,3.27E-12,2.31E-13,1.06E-14,2.50E-15
3.29844228144244E-12,3.27E-12,2.36E-13,1.04E-14,2.50E-15
3.33936309470183E-12,3.25E-12,2.32E-13,1.05E-14,2.50E-15
3.21245716969472E-12,3.21E-12,2.31E-13,1.04E-14,2.50E-15
3.11081323106362E-12,3.32E-12,2.26E-13,1.03E-14,2.50E-15
3.14485956651133E-12,3.35E-12,2.24E-13,1.03E-14,2.50E-15
3.20133809548158E-12,3.23E-12,2.29E-13,1.03E-14,2.50E-15
3.09159607890558E-12,3.18E-12,2.29E-13,1.04E-14,2.50E-15
3.02270019088277E-12,3.19E-12,2.21E-13,1.03E-14,2.50E-15
3.03494944745311E-12,3.21E-12,2.20E-13,1.03E-14,2.50E-15
3.07754946676043E-12,3.19E-12,2.19E-13,1.03E-14,2.50E-15
3.02986222076547E-12,3.09E-12,2.26E-13,9.94E-15,2.50E-15
2.98098091018630E-12,3.08E-12,2.25E-13,1.00E-14,2.50E-15
2.97324986572521E-12,3.12E-12,2.15E-13,9.76E-15,2.50E-15
2.99735871439592E-12,3.12E-12,2.17E-13,1.00E-14,2.50E-15
2.99633008489764E-12,3.01E-12,2.24E-13,1.04E-14,2.50E-15
3.02635458597106E-12,3.00E-12,2.24E-13,9.79E-15,2.50E-15
3.11532610299952E-12,3.12E-12,2.19E-13,9.91E-15,2.50E-15
2.98982336752684E-12,3.12E-12,2.17E-13,9.63E-15,2.50E-15
2.90343016994123E-12,2.99E-12,2.18E-13,9.65E-15,2.50E-15
2.94301553672782E-12,3.02E-12,2.17E-13,9.66E-15,2.50E-15
2.97948554253318E-12,3.06E-12,2.12E-13,9.56E-15,2.50E-15
2.92465743842716E-12,2.96E-12,2.08E-13,9.57E-15,2.50E-15
2.86713398746391E-12,2.90E-12,2.09E-13,9.41E-15,2.50E-15
2.84734046914459E-12,2.91E-12,2.14E-13,9.38E-15,2.50E-15
2.84375065869005E-12,2.99E-12,2.16E-13,9.37E-15,2.50E-15
2.84012415224711E-12,3.00E-12,2.09E-13,9.52E-15,2.50E-15
2.81283870282454E-12,2.97E-12,2.09E-13,9.24E-15,2.50E-15
2.79287726301287E-12,2.91E-12,2.06E-13,9.21E-15,2.50E-15
2.85292027154609E-12,2.85E-12,2.00E-13,9.38E-15,2.50E-15
2.88546729740631E-12,2.81E-12,2.00E-13,9.18E-15,2.50E-15
2.81406262939156E-12,2.80E-12,2.00E-13,9.27E-15,2.50E-15
2.82344524689820E-12,2.83E-12,1.98E-13,9.07E-15,2.50E-15
2.87436039266743E-12,2.88E-12,2.02E-13,9.08E-15,2.50E-15
2.87455097951694E-12,2.88E-12,2.03E-13,9.14E-15,2.50E-15
2.86396973030994E-12,2.89E-12,1.97E-13,8.91E-15,2.50E-15
2.84675659782967E-12,2.93E-12,1.96E-13,8.98E-15,2.50E-15
2.75839447050872E-12,2.89E-12,2.00E-13,8.99E-15,2.50E-15
2.77953570293443E-12,2.90E-12,1.99E-13,8.96E-15,2.50E-15
2.77345775790001E-12,2.92E-12,1.97E-13,8.74E-15,2.50E-15
2.73119001368807E-12,2.81E-12,1.95E-13,8.51E-15,2.50E-15
2.76152826646705E-12,2.77E-12,1.98E-13,8.57E-15,2.50E-15
2.78891618614082E-12,2.79E-12,1.99E-13,8.27E-15,2.50E-15
2.73460688035482E-12,2.83E-12,1.99E-13,8.44E-15,2.50E-15
2.73424761272711E-12,2.85E-12,2.01E-13,8.47E-15,2.50E-15
2.80750938978211E-12,2.82E-12,1.98E-13,8.52E-15,2.50E-15
2.79594986385635E-12,2.75E-12,1.99E-13,8.47E-15,2.50E-15
2.71497253176344E-12,2.73E-12,1.96E-13,8.11E-15,2.50E-15
2.64755516071292E-12,2.68E-12,1.90E-13,8.42E-15,2.50E-15
2.64964908386276E-12,2.64E-12,1.93E-13,8.20E-15,2.50E-15
2.62691963794200E-12,2.67E-12,1.94E-13,8.23E-15,2.50E-15
2.59041156489184E-12,2.71E-12,1.92E-13,8.20E-15,2.50E-15
2.63151480820395E-12,2.72E-12,1.94E-13,7.97E-15,2.50E-15
2.64121629206568E-12,2.66E-12,1.90E-13,8.09E-15,2.50E-15
2.58963459203561E-12,2.58E-12,1.86E-13,8.07E-15,2.50E-15
2.58533808510273E-12,2.54E-12,1.84E-13,8.07E-15,2.50E-15
2.63014751564740E-12,2.57E-12,1.82E-13,8.02E-15,2.50E-15
2.59936606283676E-12,2.60E-12,1.80E-13,7.83E-15,2.50E-15
2.51592221206226E-12,2.57E-12,1.78E-13,7.98E-15,2.50E-15
2.50271540909148E-12,2.58E-12,1.79E-13,7.88E-15,2.50E-15
2.50937201350498E-12,2.62E-12,1.81E-13,7.92E-15,2.50E-15
2.51688528478434E-12,2.57E-12,1.78E-13,7.85E-15,2.50E-15
2.54495011102328E-12,2.52E-12,1.77E-13,7.61E-15,2.50E-15
2.51293366463350E-12,2.51E-12,1.76E-13,7.82E-15,2.50E-15
2.44887966994672E-12,2.51E-12,1.73E-13,7.80E-15,2.50E-15
2.42335325772220E-12,2.51E-12,1.74E-13,7.53E-15,2.50E-15
2.45231734733725E-12,2.56E-12,1.75E-13,7.79E-15,2.50E-15
2.41955997357769E-12,2.57E-12,1.71E-13,7.75E-15,2.50E-15
2.37731921819241E-12,2.53E-12,1.71E-13,7.74E-15,2.50E-15
2.36102391655655E-12,2.50E-12,1.74E-13,7.37E-15,2.50E-15
2.36206918841525E-12,2.48E-12,1.73E-13,7.46E-15,2.50E-15
2.34749228731287E-12,2.47E-12,1.71E-13,7.63E-15,2.50E-15
2.35214406463101E-12,2.45E-12,1.72E-13,7.41E-15,2.50E-15
2.36287042661231E-12,2.38E-12,1.69E-13,7.50E-15,2.50E-15
2.34800254922101E-12,2.36E-12,1.69E-13,7.51E-15,2.50E-15
2.36466783547673E-12,2.38E-12,1.74E-13,7.48E-15,2.50E-15
2.40280764288464E-12,2.44E-12,1.72E-13,7.38E-15,2.50E-15
2.38353972107536E-12,2.41E-12,1.67E-13,7.08E-15,2.50E-15
2.36283070775432E-12,2.36E-12,1.65E-13,7.57E-15,2.50E-15
2.37435565177558E-12,2.40E-12,1.64E-13,7.39E-15,2.50E-15
2.30552312442467E-12,2.36E-12,1.64E-13,7.42E-15,2.50E-15
2.30666880224827E-12,2.31E-12,1.66E-13,7.33E-15,2.50E-15
2.34108431789162E-12,2.34E-12,1.68E-13,7.25E-15,2.50E-15
2.29924468814822E-12,2.36E-12,1.65E-13,7.23E-15,2.50E-15
2.27102335350606E-12,2.33E-12,1.61E-13,7.04E-15,2.50E-15
2.31344285232739E-12,2.33E-12,1.62E-13,7.25E-15,2.50E-15
2.31637763156182E-12,2.30E-12,1.63E-13,6.97E-15,2.50E-15
2.28635425492946E-12,2.33E-12,1.58E-13,7.13E-15,2.50E-15
2.30148957697529E-12,2.38E-12,1.57E-13,7.12E-15,2.50E-15
2.25415073230663E-12,2.35E-12,1.62E-13,6.98E-15,2.50E-15
2.20727847125663E-12,2.32E-12,1.65E-13,6.93E-15,2.50E-15
2.24791820133231E-12,2.29E-12,1.59E-13,6.78E-15,2.50E-15
2.27603294992420E-12,2.22E-12,1.55E-13,6.79E-15,2.50E-15
2.21045969989825E-12,2.23E-12,1.54E-13,6.66E-15,2.50E-15
2.23007357679212E-12,2.29E-12,1.56E-13,6.73E-15,2.50E-15
2.21327868850691E-12,2.29E-12,1.58E-13,6.99E-15,2.50E-15
2.14529483414710E-12,2.29E-12,1.58E-13,6.75E-15,2.50E-15
2.10634038371234E-12,2.28E-12,1.54E-13,6.84E-15,2.50E-15
2.10300432707641E-12,2.21E-12,1.53E-13,6.73E-15,2.50E-15
2.07268753606896E-12,2.28E-12,1.50E-13,6.64E-15,2.50E-15
2.10006353150242E-12,2.31E-12,1.48E-13,6.59E-15,2.50E-15
2.28269360864292E-12,2.21E-12,1.49E-13,6.55E-15,2.50E-15
2.19952425680091E-12,2.18E-12,1.49E-13,6.65E-15,2.50E-15
2.12786386287305E-12,2.15E-12,1.48E-13,6.54E-15,2.50E-15
2.17313779187714E-12,2.14E-12,1.52E-13,6.62E-15,2.50E-15
2.08388289522284E-12,2.21E-12,1.54E-13,6.38E-15,2.50E-15
2.05579244335303E-12,2.20E-12,1.49E-13,6.38E-15,2.50E-15
2.10591498550991E-12,2.13E-12,1.46E-13,6.33E-15,2.50E-15
2.09840407590367E-12,2.11E-12,1.43E-13,6.42E-15,2.50E-15
2.03312937481072E-12,2.11E-12,1.42E-13,6.30E-15,2.50E-15
1.98784946566151E-12,2.11E-12,1.41E-13,6.29E-15,2.50E-15
1.98624117210607E-12,2.08E-12,1.41E-13,6.44E-15,2.50E-15
2.00840717544585E-12,2.05E-12,1.43E-13,6.25E-15,2.50E-15
2.03961088865647E-12,2.04E-12,1.45E-13,6.22E-15,2.50E-15
2.03631099634300E-12,2.03E-12,1.41E-13,6.34E-15,2.50E-15
2.02940229832186E-12,2.01E-12,1.39E-13,6.28E-15,2.50E-15
2.03576202374067E-12,2.00E-12,1.38E-13,6.25E-15,2.50E-15
2.01168452347861E-12,2.03E-12,1.39E-13,6.04E-15,2.50E-15
2.02506153995279E-12,2.03E-12,1.42E-13,5.97E-15,2.50E-15
2.03369968585767E-12,1.99E-12,1.38E-13,6.04E-15,2.50E-15
1.94548234552174E-12,1.99E-12,1.36E-13,5.96E-15,2.50E-15
1.89705847008559E-12,2.02E-12,1.37E-13,5.95E-15,2.50E-15
1.95534517234925E-12,1.97E-12,1.34E-13,5.95E-15,2.50E-15
2.00315925982511E-12,1.97E-12,1.36E-13,5.93E-15,2.50E-15
1.97087449324760E-12,2.07E-12,1.37E-13,5.81E-15,2.50E-15
1.97061768727113E-12,2.01E-12,1.34E-13,5.85E-15,2.50E-15
1.92091493397127E-12,1.93E-12,1.35E-13,5.96E-15,2.50E-15
1.86834411744536E-12,1.94E-12,1.37E-13,5.90E-15,2.50E-15
1.88656718189424E-12,1.96E-12,1.37E-13,5.83E-15,2.50E-15
1.91849263102064E-12,1.96E-12,1.34E-13,5.72E-15,2.50E-15
1.91365543166693E-12,1.92E-12,1.31E-13,5.61E-15,2.50E-15
1.93401743621294E-12,1.88E-12,1.28E-13,5.73E-15,2.50E-15
1.92894568332443E-12,1.88E-12,1.26E-13,5.72E-15,2.50E-15
1.86114266621150E-12,1.92E-12,1.26E-13,5.66E-15,2.50E-15
1.85785278520765E-12,1.92E-12,1.27E-13,5.68E-15,2.50E-15
1.87841633255366E-12,1.87E-12,1.26E-13,5.56E-15,2.50E-15
1.84123550754425E-12,1.85E-12,1.24E-13,5.43E-15,2.50E-15
1.80546730265069E-12,1.86E-12,1.25E-13,5.35E-15,2.50E-15
1.79906623595125E-12,1.87E-12,1.27E-13,5.35E-15,2.50E-15
1.81141396967710E-12,1.86E-12,1.26E-13,5.43E-15,2.50E-15
1.84381113239013E-12,1.83E-12,1.27E-13,5.44E-15,2.50E-15
1.85167551775142E-12,1.80E-12,1.27E-13,5.53E-15,2.50E-15
1.79228207503068E-12,1.79E-12,1.27E-13,5.52E-15,2.50E-15
1.76175501047289E-12,1.82E-12,1.28E-13,5.36E-15,2.50E-15
1.77423810608981E-12,1.83E-12,1.28E-13,5.23E-15,2.50E-15
1.76835969165881E-12,1.77E-12,1.26E-13,5.30E-15,2.50E-15
1.72205274918761E-12,1.74E-12,1.21E-13,5.31E-15,2.50E-15
1.71325944965131E-12,1.81E-12,1.21E-13,5.29E-15,2.50E-15
1.73702399549304E-12,1.87E-12,1.24E-13,5.38E-15,2.50E-15
1.76269996481419E-12,1.77E-12,1.20E-13,5.39E-15,2.50E-15
1.75886698196662E-12,1.72E-12,1.21E-13,5.17E-15,2.50E-15
1.69571023048339E-12,1.69E-12,1.20E-13,5.19E-15,2.50E-15
1.67295686991214E-12,1.72E-12,1.19E-13,5.09E-15,2.50E-15
1.72303337413026E-12,1.80E-12,1.17E-13,5.11E-15,2.50E-15
1.77144168907221E-12,1.78E-12,1.16E-13,5.11E-15,2.50E-15
1.73191991983345E-12,1.70E-12,1.14E-13,5.13E-15,2.50E-15
1.67045305997531E-12,1.73E-12,1.16E-13,5.04E-15,2.50E-15
1.63879334528176E-12,1.78E-12,1.16E-13,5.11E-15,2.50E-15
1.61671631222673E-12,1.80E-12,1.17E-13,5.01E-15,2.50E-15
1.62487375211612E-12,1.72E-12,1.20E-13,4.88E-15,2.50E-15
1.66290276472213E-12,1.66E-12,1.15E-13,4.93E-15,2.50E-15
1.67677852813770E-12,1.66E-12,1.12E-13,4.85E-15,2.50E-15
1.62934926071789E-12,1.71E-12,1.15E-13,4.95E-15,2.50E-15
1.62695689921985E-12,1.70E-12,1.16E-13,4.90E-15,2.50E-15
1.70049026445105E-12,1.67E-12,1.16E-13,4.88E-15,2.50E-15
1.72203796366203E-12,1.67E-12,1.16E-13,4.84E-15,2.50E-15
1.64943922432677E-12,1.64E-12,1.15E-13,4.87E-15,2.50E-15
1.59092096908983E-12,1.62E-12,1.13E-13,4.96E-15,2.50E-15
1.55640004017834E-12,1.64E-12,1.12E-13,4.78E-15,2.50E-15
1.54765113319737E-12,1.62E-12,1.13E-13,4.82E-15,2.50E-15
1.60223062974437E-12,1.58E-12,1.10E-13,4.80E-15,2.50E-15
1.58305717268710E-12,1.59E-12,1.07E-13,4.74E-15,2.50E-15
1.54628907689637E-12,1.58E-12,1.07E-13,4.67E-15,2.50E-15
1.55283249679359E-12,1.59E-12,1.06E-13,4.82E-15,2.50E-15
1.57183620956191E-12,1.63E-12,1.06E-13,4.82E-15,2.50E-15
1.55916273430863E-12,1.64E-12,1.09E-13,4.64E-15,2.50E-15
1.57727696469883E-12,1.59E-12,1.06E-13,4.64E-15,2.50E-15
1.54779728163820E-12,1.59E-12,1.05E-13,4.60E-15,2.50E-15
1.50929832934107E-12,1.58E-12,1.08E-13,4.57E-15,2.50E-15
1.50712272472181E-12,1.53E-12,1.08E-13,4.65E-15,2.50E-15
1.51132577116909E-12,1.52E-12,1.06E-13,4.45E-15,2.50E-15
1.51084354047776E-12,1.54E-12,1.05E-13,4.41E-15,2.50E-15
1.52109404637837E-12,1.52E-12,1.06E-13,4.54E-15,2.50E-15
1.51209217307104E-12,1.50E-12,1.08E-13,4.48E-15,2.50E-15
1.48919467048139E-12,1.51E-12,1.07E-13,4.50E-15,2.50E-15
1.51091757625880E-12,1.54E-12,1.06E-13,4.62E-15,2.50E-15
1.50869422356733E-12,1.50E-12,1.06E-13,4.56E-15,2.50E-15
1.48228521278827E-12,1.50E-12,1.03E-13,4.36E-15,2.50E-15
1.48180115709530E-12,1.51E-12,1.03E-13,4.35E-15,2.50E-15
1.46820287976316E-12,1.48E-12,1.01E-13,4.40E-15,2.50E-15
1.44468454523646E-12,1.46E-12,1.03E-13,4.32E-15,2.50E-15
1.44521565657058E-12,1.47E-12,1.07E-13,4.38E-15,2.50E-15
1.45592798826495E-12,1.50E-12,1.05E-13,4.22E-15,2.50E-15
1.44469842628114E-12,1.50E-12,1.05E-13,4.25E-15,2.50E-15
1.43161016192379E-12,1.49E-12,1.01E-13,4.29E-15,2.50E-15
1.42590078645912E-12,1.47E-12,9.75E-14,4.27E-15,2.50E-15
1.45118924522212E-12,1.47E-12,9.76E-14,4.23E-15,2.50E-15
1.46777166151125E-12,1.48E-12,9.79E-14,4.13E-15,2.50E-15
1.42203563453235E-12,1.47E-12,9.71E-14,4.23E-15,2.50E-15
1.40765954357674E-12,1.46E-12,9.88E-14,4.20E-15,2.50E-15
1.42317771104225E-12,1.45E-12,9.83E-14,4.14E-15,2.50E-15
1.40022528887019E-12,1.43E-12,9.81E-14,4.13E-15,2.50E-15
1.37086537551153E-12,1.44E-12,1.00E-13,4.03E-15,2.50E-15
1.39489005331996E-12,1.43E-12,9.76E-14,4.09E-15,2.50E-15
1.42003946219427E-12,1.41E-12,9.57E-14,4.16E-15,2.50E-15
1.41438109585518E-12,1.40E-12,9.55E-14,4.17E-15,2.50E-15
1.43619394733395E-12,1.40E-12,9.45E-14,4.16E-15,2.50E-15
1.39756458530336E-12,1.39E-12,9.49E-14,3.97E-15,2.50E-15
1.36693452169952E-12,1.39E-12,9.44E-14,4.00E-15,2.50E-15
1.35191364949769E-12,1.39E-12,9.23E-14,3.96E-15,2.50E-15
1.34305834954320E-12,1.36E-12,9.35E-14,4.09E-15,2.50E-15
1.32274076376926E-12,1.36E-12,9.33E-14,4.04E-15,2.50E-15
1.33861645724011E-12,1.39E-12,9.12E-14,3.96E-15,2.50E-15
1.34641803218819E-12,1.41E-12,9.15E-14,3.94E-15,2.50E-15
1.33318918847784E-12,1.40E-12,9.14E-14,3.90E-15,2.50E-15
1.32669124990663E-12,1.39E-12,9.31E-14,3.83E-15,2.50E-15
1.33176101103348E-12,1.38E-12,9.36E-14,3.94E-15,2.50E-15
1.33504819344113E-12,1.39E-12,8.98E-14,3.93E-15,2.50E-15
1.32837503468357E-12,1.40E-12,8.94E-14,3.88E-15,2.50E-15
1.33833117979036E-12,1.40E-12,9.11E-14,3.84E-15,2.50E-15
1.33674286859797E-12,1.37E-12,8.99E-14,3.90E-15,2.50E-15
1.31920532285562E-12,1.32E-12,8.86E-14,3.83E-15,2.50E-15
1.28620623870663E-12,1.32E-12,8.80E-14,3.87E-15,2.50E-15
1.30694673602970E-12,1.35E-12,8.63E-14,3.74E-15,2.50E-15
1.36949495650052E-12,1.34E-12,8.75E-14,3.75E-15,2.50E-15
1.34962094524074E-12,1.31E-12,8.89E-14,3.86E-15,2.50E-15
1.29279249474280E-12,1.31E-12,8.92E-14,3.83E-15,2.50E-15
1.27698057156031E-12,1.32E-12,8.69E-14,3.77E-15,2.50E-15
1.27474107866453E-12,1.31E-12,8.51E-14,3.77E-15,2.50E-15
1.26164544653474E-12,1.31E-12,8.89E-14,3.79E-15,2.50E-15
1.23404506626299E-12,1.30E-12,8.87E-14,3.77E-15,2.50E-15
1.23333801946479E-12,1.29E-12,8.38E-14,3.72E-15,2.50E-15
1.24907255579507E-12,1.30E-12,8.40E-14,3.71E-15,2.50E-15
1.25648021446123E-12,1.32E-12,8.31E-14,3.75E-15,2.50E-15
1.24260798072166E-12,1.28E-12,8.23E-14,3.69E-15,2.50E-15
1.22750745962534E-12,1.26E-12,8.24E-14,3.59E-15,2.50E-15
1.22389673504368E-12,1.26E-12,8.38E-14,3.61E-15,2.50E-15
1.22988764210340E-12,1.27E-12,8.60E-14,3.58E-15,2.50E-15
1.26761507832560E-12,1.26E-12,8.63E-14,3.55E-15,2.50E-15
1.25098782468373E-12,1.25E-12,8.31E-14,3.62E-15,2.50E-15
1.22584546651086E-12,1.25E-12,8.20E-14,3.59E-15,2.50E-15
1.23561134017226E-12,1.25E-12,8.21E-14,3.58E-15,2.50E-15
1.25101705380958E-12,1.23E-12,8.10E-14,3.53E-15,2.50E-15
1.23393157747499E-12,1.21E-12,8.03E-14,3.54E-15,2.50E-15
1.21353202756945E-12,1.22E-12,7.84E-14,3.53E-15,2.50E-15
1.19493499068055E-12,1.23E-12,7.65E-14,3.53E-15,2.50E-15
1.21308995058572E-12,1.23E-12,7.79E-14,3.48E-15,2.50E-15
1.23374460009905E-12,1.24E-12,7.80E-14,3.45E-15,2.50E-15
1.21976180409421E-12,1.24E-12,7.65E-14,3.45E-15,2.50E-15
1.22063016854119E-12,1.22E-12,7.66E-14,3.42E-15,2.50E-15
1.21822103147156E-12,1.20E-12,7.75E-14,3.47E-15,2.50E-15
1.18207078037701E-12,1.19E-12,7.69E-14,3.43E-15,2.50E-15
1.17449690092878E-12,1.19E-12,7.67E-14,3.40E-15,2.50E-15
1.19159069972644E-12,1.21E-12,7.42E-14,3.40E-15,2.50E-15
1.19125713030977E-12,1.22E-12,7.41E-14,3.34E-15,2.50E-15
1.15551967671842E-12,1.21E-12,7.60E-14,3.34E-15,2.50E-15
1.14200502663338E-12,1.19E-12,7.78E-14,3.34E-15,2.50E-15
1.14927378378126E-12,1.19E-12,7.67E-14,3.28E-15,2.50E-15
1.16310446244410E-12,1.18E-12,7.42E-14,3.27E-15,2.50E-15
1.15371751023863E-12,1.18E-12,7.34E-14,3.23E-15,2.50E-15
1.14457246095256E-12,1.17E-12,7.30E-14,3.24E-15,2.50E-15
1.13372222772857E-12,1.15E-12,7.12E-14,3.30E-15,2.50E-15
1.12321137025986E-12,1.14E-12,7.11E-14,3.33E-15,2.50E-15
1.11377731405737E-12,1.14E-12,7.12E-14,3.32E-15,2.50E-15
1.10167595249298E-12,1.14E-12,7.00E-14,3.22E-15,2.50E-15
1.11335952658791E-12,1.12E-12,7.16E-14,3.20E-15,2.50E-15
1.14132821960878E-12,1.14E-12,7.42E-14,3.27E-15,2.50E-15
1.15162955660125E-12,1.16E-12,7.10E-14,3.23E-15,2.50E-15
1.14562677445011E-12,1.14E-12,7.05E-14,3.32E-15,2.50E-15
1.15601513554420E-12,1.11E-12,6.90E-14,3.16E-15,2.50E-15
1.12519072157447E-12,1.12E-12,6.87E-14,3.14E-15,2.50E-15
1.10026465346390E-12,1.16E-12,7.02E-14,3.16E-15,2.50E-15
1.10603169635051E-12,1.15E-12,7.04E-14,3.19E-15,2.50E-15
1.12009255731464E-12,1.14E-12,6.94E-14,3.17E-15,2.50E-15
1.12140221671936E-12,1.14E-12,6.86E-14,3.12E-15,2.50E-15
1.11505856625362E-12,1.17E-12,6.69E-14,3.18E-15,2.50E-15
1.11194294428035E-12,1.17E-12,6.69E-14,3.16E-15,2.50E-15
1.10723710600434E-12,1.14E-12,6.69E-14,3.17E-15,2.50E-15
1.10332806906453E-12,1.11E-12,6.62E-14,3.06E-15,2.50E-15
1.09647590639494E-12,1.09E-12,6.72E-14,3.19E-15,2.50E-15
1.10131503296751E-12,1.08E-12,6.67E-14,3.06E-15,2.50E-15
1.08764081772668E-12,1.11E-12,6.74E-14,3.04E-15,2.50E-15
1.08756050448027E-12,1.15E-12,6.81E-14,3.00E-15,2.50E-15
1.14414144502284E-12,1.12E-12,6.68E-14,3.02E-15,2.50E-15
1.10942066274772E-12,1.09E-12,6.66E-14,2.98E-15,2.50E-15
1.05958074084351E-12,1.10E-12,6.70E-14,3.02E-15,2.50E-15
1.05577345184235E-12,1.08E-12,6.70E-14,3.04E-15,2.50E-15
1.05924586875902E-12,1.08E-12,6.65E-14,3.03E-15,2.50E-15
1.08344743331743E-12,1.13E-12,6.51E-14,2.98E-15,2.50E-15
1.08662486713380E-12,1.10E-12,6.52E-14,2.99E-15,2.50E-15
1.04990885867981E-12,1.05E-12,6.50E-14,2.98E-15,2.50E-15
1.06043188111162E-12,1.03E-12,6.41E-14,2.94E-15,2.50E-15
1.07454387086340E-12,1.04E-12,6.48E-14,2.92E-15,2.50E-15
1.03573208627698E-12,1.07E-12,6.46E-14,2.88E-15,2.50E-15
1.03460961727083E-12,1.07E-12,6.21E-14,2.87E-15,2.50E-15
1.03836436945213E-12,1.04E-12,6.18E-14,2.87E-15,2.50E-15
1.02484036850141E-12,1.03E-12,6.14E-14,2.91E-15,2.50E-15
1.01724092245358E-12,1.03E-12,6.19E-14,2.88E-15,2.50E-15
1.01062808940534E-12,1.03E-12,6.30E-14,2.83E-15,2.50E-15
1.01536825501064E-12,1.01E-12,6.35E-14,2.88E-15,2.50E-15
1.02792726319381E-12,1.00E-12,6.11E-14,2.86E-15,2.50E-15
9.98441507765819E-13,1.00E-12,5.90E-14,2.87E-15,2.50E-15
9.80145619990124E-13,1.01E-12,5.95E-14,2.82E-15,2.50E-15
1.00676579078211E-12,1.02E-12,6.05E-14,2.84E-15,2.50E-15
9.95934698055403E-13,1.01E-12,5.85E-14,2.82E-15,2.50E-15
9.66649722288528E-13,1.01E-12,5.80E-14,2.78E-15,2.50E-15
9.71142485570721E-13,1.02E-12,5.90E-14,2.86E-15,2.50E-15
9.86053761501218E-13,1.01E-12,5.82E-14,2.81E-15,2.50E-15
9.76531475413618E-13,9.88E-13,5.75E-14,2.81E-15,2.50E-15
9.57809207266212E-13,9.73E-13,5.82E-14,2.78E-15,2.50E-15
9.49397543886995E-13,9.69E-13,5.94E-14,2.74E-15,2.50E-15
9.36876397805111E-13,9.70E-13,5.87E-14,2.79E-15,2.50E-15
9.33980225513574E-13,9.68E-13,5.78E-14,2.77E-15,2.50E-15
9.43135097604528E-13,9.67E-13,5.65E-14,2.79E-15,2.50E-15
9.37678496603883E-13,9.60E-13,5.59E-14,2.81E-15,2.50E-15
9.38671488320540E-13,9.59E-13,5.59E-14,2.81E-15,2.50E-15
9.55422539732590E-13,9.48E-13,5.69E-14,2.72E-15,2.50E-15
9.64450097074282E-13,9.44E-13,5.74E-14,2.74E-15,2.50E-15
9.45770255425977E-13,9.38E-13,5.63E-14,2.71E-15,2.50E-15
9.38742114444614E-13,9.35E-13,5.65E-14,2.73E-15,2.50E-15
9.24164651336752E-13,9.31E-13,5.65E-14,2.75E-15,2.50E-15
9.26426634064701E-13,9.29E-13,5.62E-14,2.68E-15,2.50E-15
9.16428408600985E-13,9.48E-13,5.58E-14,2.68E-15,2.50E-15
9.04620299288844E-13,9.40E-13,5.49E-14,2.70E-15,2.50E-15
9.12077145396816E-13,9.02E-13,5.37E-14,2.67E-15,2.50E-15
9.38215757965075E-13,8.93E-13,5.31E-14,2.73E-15,2.50E-15
9.04564312504431E-13,9.18E-13,5.32E-14,2.62E-15,2.50E-15
8.75561730698846E-13,9.38E-13,5.44E-14,2.61E-15,2.50E-15
8.85279168521065E-13,9.32E-13,5.54E-14,2.60E-15,2.50E-15
8.94403834757486E-13,9.27E-13,5.36E-14,2.60E-15,2.50E-15
8.80042614207306E-13,9.12E-13,5.36E-14,2.64E-15,2.50E-15
8.89436040346008E-13,9.05E-13,5.43E-14,2.61E-15,2.50E-15
8.92901987856434E-13,9.18E-13,5.40E-14,2.59E-15,2.50E-15
8.89088259793801E-13,9.39E-13,5.22E-14,2.59E-15,2.50E-15
8.83497657344352E-13,9.31E-13,5.17E-14,2.61E-15,2.50E-15
8.62863300565321E-13,9.01E-13,5.27E-14,2.58E-15,2.50E-15
8.47228280257884E-13,8.87E-13,5.37E-14,2.59E-15,2.50E-15
8.49121218818852E-13,8.84E-13,5.28E-14,2.56E-15,2.50E-15
8.51659401689193E-13,8.81E-13,5.19E-14,2.58E-15,2.50E-15
8.54808044297317E-13,8.76E-13,5.18E-14,2.58E-15,2.50E-15
8.56757559853349E-13,8.73E-13,5.18E-14,2.58E-15,2.50E-15
8.36816275401640E-13,8.76E-13,5.08E-14,2.59E-15,2.50E-15
8.30993529891515E-13,8.61E-13,4.95E-14,2.59E-15,2.50E-15
8.47779981838359E-13,8.39E-13,4.95E-14,2.55E-15,2.50E-15
8.48634831106903E-13,8.29E-13,5.00E-14,2.51E-15,2.50E-15
8.35238212014081E-13,8.26E-13,4.92E-14,2.56E-15,2.50E-15
8.57415154181010E-13,8.53E-13,4.97E-14,2.51E-15,2.50E-15
8.67603859421356E-13,8.67E-13,4.96E-14,2.56E-15,2.50E-15
8.45903857818186E-13,8.51E-13,4.95E-14,2.48E-15,2.50E-15
8.36406239520655E-13,8.52E-13,5.09E-14,2.55E-15,2.50E-15
8.13674157780312E-13,8.25E-13,5.04E-14,2.46E-15,2.50E-15
8.10183428685744E-13,8.03E-13,4.98E-14,2.52E-15,2.50E-15
8.03389277135716E-13,8.06E-13,4.90E-14,2.46E-15,2.50E-15
7.97630746198829E-13,8.11E-13,4.73E-14,2.55E-15,2.50E-15
7.98770030220106E-13,8.13E-13,4.75E-14,2.48E-15,2.50E-15
8.08163724695432E-13,8.37E-13,4.75E-14,2.53E-15,2.50E-15
8.04688878070853E-13,8.43E-13,4.73E-14,2.44E-15,2.50E-15
7.96265298822995E-13,8.10E-13,4.72E-14,2.50E-15,2.50E-15
7.91607175315038E-13,8.06E-13,4.66E-14,2.45E-15,2.50E-15
7.88212510486868E-13,8.01E-13,4.65E-14,2.44E-15,2.50E-15
7.78629852421976E-13,7.98E-13,4.66E-14,2.45E-15,2.50E-15
7.79094077771770E-13,8.20E-13,4.55E-14,2.46E-15,2.50E-15
7.80851714579651E-13,8.16E-13,4.52E-14,2.45E-15,2.50E-15
7.77335909860915E-13,7.94E-13,4.59E-14,2.44E-15,2.50E-15
7.69434250590249E-13,7.95E-13,4.55E-14,2.45E-15,2.50E-15
7.67063189077594E-13,7.92E-13,4.53E-14,2.42E-15,2.50E-15
7.70498373851559E-13,7.90E-13,4.57E-14,2.42E-15,2.50E-15
7.74749709287394E-13,8.08E-13,4.50E-14,2.40E-15,2.50E-15
7.75723212900102E-13,8.20E-13,4.44E-14,2.42E-15,2.50E-15
7.67954340998103E-13,7.85E-13,4.38E-14,2.39E-15,2.50E-15
7.71871961379064E-13,7.71E-13,4.37E-14,2.44E-15,2.50E-15
7.97579594620532E-13,7.68E-13,4.52E-14,2.39E-15,2.50E-15
7.83240321268243E-13,7.70E-13,4.49E-14,2.40E-15,2.50E-15
7.48229658349571E-13,7.78E-13,4.47E-14,2.41E-15,2.50E-15
7.34689138691466E-13,7.73E-13,4.39E-14,2.38E-15,2.50E-15
7.38135796767099E-13,7.58E-13,4.25E-14,2.43E-15,2.50E-15
7.53333516906405E-13,7.49E-13,4.25E-14,2.39E-15,2.50E-15
7.72768366228457E-13,7.47E-13,4.19E-14,2.39E-15,2.50E-15
7.58496553796982E-13,7.48E-13,4.10E-14,2.37E-15,2.50E-15
7.39317139111429E-13,7.55E-13,4.15E-14,2.41E-15,2.50E-15
7.39091426386053E-13,7.64E-13,4.26E-14,2.35E-15,2.50E-15
7.50472630678469E-13,7.47E-13,4.23E-14,2.37E-15,2.50E-15
7.50177201665586E-13,7.37E-13,4.27E-14,2.35E-15,2.50E-15
7.42071634935198E-13,7.42E-13,4.22E-14,2.36E-15,2.50E-15
7.36848582410587E-13,7.40E-13,4.07E-14,2.34E-15,2.50E-15
7.20691491662943E-13,7.31E-13,4.04E-14,2.36E-15,2.50E-15
7.13060396204147E-13,7.34E-13,3.99E-14,2.32E-15,2.50E-15
7.21294697020979E-13,7.29E-13,4.04E-14,2.34E-15,2.50E-15
7.13180533128428E-13,7.20E-13,4.09E-14,2.32E-15,2.50E-15
7.06185056211067E-13,7.19E-13,3.91E-14,2.33E-15,2.50E-15
7.03299607815856E-13,7.30E-13,3.92E-14,2.31E-15,2.50E-15
6.94467551149513E-13,7.23E-13,4.05E-14,2.33E-15,2.50E-15
6.84007963712773E-13,7.12E-13,4.02E-14,2.30E-15,2.50E-15
6.81037985616352E-13,7.47E-13,3.99E-14,2.33E-15,2.50E-15
6.84673831405002E-13,7.56E-13,3.90E-14,2.33E-15,2.50E-15
6.78826129101277E-13,7.18E-13,3.88E-14,2.30E-15,2.50E-15
6.75671524433671E-13,7.00E-13,3.85E-14,2.30E-15,2.50E-15
6.80870145696216E-13,6.99E-13,3.79E-14,2.30E-15,2.50E-15
6.87460279770870E-13,6.96E-13,3.78E-14,2.31E-15,2.50E-15
6.98123332221701E-13,6.92E-13,3.88E-14,2.29E-15,2.50E-15
6.97935295453983E-13,6.90E-13,3.84E-14,2.32E-15,2.50E-15
6.82527385864262E-13,6.95E-13,3.81E-14,2.31E-15,2.50E-15
6.75825325226707E-13,6.93E-13,3.93E-14,2.29E-15,2.50E-15
7.00529962601970E-13,6.90E-13,3.87E-14,2.28E-15,2.50E-15
7.07900433043639E-13,6.95E-13,3.89E-14,2.28E-15,2.50E-15
6.86710471684764E-13,6.86E-13,3.80E-14,2.28E-15,2.50E-15
6.67046525980096E-13,6.73E-13,3.75E-14,2.25E-15,2.50E-15
6.69920906575124E-13,6.74E-13,3.72E-14,2.28E-15,2.50E-15
6.87426905265118E-13,6.86E-13,3.73E-14,2.26E-15,2.50E-15
6.64956153368247E-13,6.88E-13,3.80E-14,2.26E-15,2.50E-15
6.51675630062972E-13,6.85E-13,3.71E-14,2.26E-15,2.50E-15
6.52342377430228E-13,6.73E-13,3.70E-14,2.24E-15,2.50E-15
6.44505461980265E-13,6.50E-13,3.67E-14,2.27E-15,2.50E-15
6.47146434125646E-13,6.53E-13,3.58E-14,2.25E-15,2.50E-15
6.65633683137316E-13,6.74E-13,3.59E-14,2.25E-15,2.50E-15
6.49107607428992E-13,6.65E-13,3.57E-14,2.23E-15,2.50E-15
6.30195588189173E-13,6.56E-13,3.63E-14,2.25E-15,2.50E-15
6.26908836147199E-13,6.55E-13,3.70E-14,2.23E-15,2.50E-15
6.29253426111563E-13,6.43E-13,3.57E-14,2.26E-15,2.50E-15
6.29575341050998E-13,6.32E-13,3.51E-14,2.24E-15,2.50E-15
6.24563795875443E-13,6.26E-13,3.51E-14,2.24E-15,2.50E-15
6.19439276367697E-13,6.28E-13,3.43E-14,2.24E-15,2.50E-15
6.13669111296559E-13,6.32E-13,3.45E-14,2.23E-15,2.50E-15
6.15749011785852E-13,6.42E-13,3.47E-14,2.24E-15,2.50E-15
6.18250035795955E-13,6.37E-13,3.45E-14,2.20E-15,2.50E-15
6.08003128184387E-13,6.28E-13,3.44E-14,2.24E-15,2.50E-15
6.11685669849479E-13,6.23E-13,3.46E-14,2.20E-15,2.50E-15
6.20069797441982E-13,6.12E-13,3.46E-14,2.23E-15,2.50E-15
6.24285926558587E-13,6.07E-13,3.46E-14,2.19E-15,2.50E-15
6.15340180177355E-13,6.04E-13,3.45E-14,2.23E-15,2.50E-15
6.14339294623380E-13,6.08E-13,3.38E-14,2.20E-15,2.50E-15
6.15235444015687E-13,6.05E-13,3.35E-14,2.20E-15,2.50E-15
6.24155456214941E-13,6.01E-13,3.30E-14,2.19E-15,2.50E-15
6.04498279672136E-13,6.22E-13,3.31E-14,2.20E-15,2.50E-15
5.91167203054507E-13,6.24E-13,3.32E-14,2.19E-15,2.50E-15
5.89648469889274E-13,6.08E-13,3.27E-14,2.20E-15,2.50E-15
5.97091121196671E-13,5.99E-13,3.28E-14,2.20E-15,2.50E-15
5.94602087893742E-13,6.00E-13,3.28E-14,2.19E-15,2.50E-15
5.99866667008416E-13,6.02E-13,3.32E-14,2.18E-15,2.50E-15
6.05927560754285E-13,6.18E-13,3.35E-14,2.16E-15,2.50E-15
5.86428687137726E-13,6.20E-13,3.28E-14,2.22E-15,2.50E-15
5.70266124889156E-13,6.04E-13,3.27E-14,2.14E-15,2.50E-15
5.63335201671220E-13,6.00E-13,3.23E-14,2.19E-15,2.50E-15
5.60136210486804E-13,5.83E-13,3.22E-14,2.15E-15,2.50E-15
5.66503722515970E-13,5.73E-13,3.19E-14,2.16E-15,2.50E-15
5.68417906172117E-13,5.67E-13,3.14E-14,2.16E-15,2.50E-15
5.65105614064116E-13,5.77E-13,3.14E-14,2.17E-15,2.50E-15
5.53216221396884E-13,5.92E-13,3.16E-14,2.18E-15,2.50E-15
5.63515234134771E-13,5.93E-13,3.15E-14,2.15E-15,2.50E-15
5.80841266540665E-13,5.75E-13,3.11E-14,2.17E-15,2.50E-15
5.64933497232550E-13,5.61E-13,3.06E-14,2.16E-15,2.50E-15
5.45844187591654E-13,5.61E-13,3.03E-14,2.15E-15,2.50E-15
5.51508536874438E-13,5.79E-13,3.08E-14,2.16E-15,2.50E-15
5.60908564168867E-13,5.86E-13,3.16E-14,2.15E-15,2.50E-15
5.51191486449834E-13,5.86E-13,3.17E-14,2.14E-15,2.50E-15
5.38088421471894E-13,5.66E-13,3.06E-14,2.17E-15,2.50E-15
5.44618295727145E-13,5.56E-13,2.96E-14,2.13E-15,2.50E-15
5.63611741849729E-13,5.56E-13,2.96E-14,2.15E-15,2.50E-15
5.53174065784270E-13,5.42E-13,3.00E-14,2.14E-15,2.50E-15
5.40571503186245E-13,5.34E-13,3.00E-14,2.14E-15,2.50E-15
5.31679305053568E-13,5.46E-13,2.96E-14,2.14E-15,2.50E-15
5.21303923367606E-13,5.57E-13,3.01E-14,2.13E-15,2.50E-15
5.12581377277512E-13,5.44E-13,3.10E-14,2.14E-15,2.50E-15
5.15080928246793E-13,5.34E-13,3.01E-14,2.13E-15,2.50E-15
5.30988480956962E-13,5.31E-13,2.96E-14,2.13E-15,2.50E-15
5.44060203262683E-13,5.34E-13,2.98E-14,2.11E-15,2.50E-15
5.48536558791009E-13,5.42E-13,2.96E-14,2.12E-15,2.50E-15
5.34998171795686E-13,5.25E-13,2.91E-14,2.13E-15,2.50E-15
5.16452264455101E-13,5.27E-13,2.92E-14,2.10E-15,2.50E-15
5.07467683852604E-13,5.52E-13,2.87E-14,2.14E-15,2.50E-15
5.12083393215606E-13,5.28E-13,2.83E-14,2.10E-15,2.50E-15
5.16581871757042E-13,5.07E-13,2.86E-14,2.13E-15,2.50E-15
5.17473239173282E-13,5.13E-13,2.87E-14,2.10E-15,2.50E-15
5.08565902363525E-13,5.20E-13,2.86E-14,2.11E-15,2.50E-15
5.00771045376979E-13,5.14E-13,2.82E-14,2.11E-15,2.50E-15
4.91195247428045E-13,5.11E-13,2.79E-14,2.12E-15,2.50E-15
4.93706857509569E-13,5.12E-13,2.80E-14,2.11E-15,2.50E-15
4.98400676142075E-13,5.07E-13,2.86E-14,2.12E-15,2.50E-15
4.95002495262119E-13,5.15E-13,2.81E-14,2.09E-15,2.50E-15
4.84330292825391E-13,5.07E-13,2.79E-14,2.12E-15,2.50E-15
4.80622716249851E-13,4.99E-13,2.79E-14,2.10E-15,2.50E-15
4.78375263766950E-13,4.94E-13,2.74E-14,2.13E-15,2.50E-15
4.84498015971727E-13,4.88E-13,2.76E-14,2.07E-15,2.50E-15
4.89046623325412E-13,4.85E-13,2.74E-14,2.13E-15,2.50E-15
4.92025471915081E-13,4.90E-13,2.74E-14,2.07E-15,2.50E-15
4.86683240077223E-13,4.91E-13,2.73E-14,2.12E-15,2.50E-15
4.70438271809078E-13,4.93E-13,2.66E-14,2.09E-15,2.50E-15
4.66122231634520E-13,5.00E-13,2.62E-14,2.09E-15,2.50E-15
4.68994985184044E-13,4.95E-13,2.67E-14,2.09E-15,2.50E-15
4.71763699524199E-13,4.90E-13,2.69E-14,2.10E-15,2.50E-15
4.67302069500049E-13,4.83E-13,2.69E-14,2.08E-15,2.50E-15
4.67447071366213E-13,4.73E-13,2.67E-14,2.09E-15,2.50E-15
4.81027863219728E-13,4.77E-13,2.66E-14,2.10E-15,2.50E-15
4.69117775027297E-13,4.83E-13,2.66E-14,2.09E-15,2.50E-15
4.63171085707401E-13,4.78E-13,2.61E-14,2.10E-15,2.50E-15
4.61536929947369E-13,4.66E-13,2.63E-14,2.08E-15,2.50E-15
4.61659653849294E-13,4.67E-13,2.60E-14,2.09E-15,2.50E-15
4.61825795738627E-13,4.68E-13,2.52E-14,2.08E-15,2.50E-15
4.59020192658467E-13,4.67E-13,2.51E-14,2.08E-15,2.50E-15
4.56962621435695E-13,4.68E-13,2.51E-14,2.09E-15,2.50E-15
4.53600576918496E-13,4.75E-13,2.55E-14,2.07E-15,2.50E-15
4.49844834142925E-13,4.69E-13,2.62E-14,2.08E-15,2.50E-15
4.49550865654208E-13,4.56E-13,2.59E-14,2.08E-15,2.50E-15
4.54223418040023E-13,4.56E-13,2.53E-14,2.07E-15,2.50E-15
4.58427228029772E-13,4.65E-13,2.51E-14,2.08E-15,2.50E-15
4.52211614740506E-13,4.58E-13,2.47E-14,2.07E-15,2.50E-15
4.47087412207783E-13,4.45E-13,2.48E-14,2.07E-15,2.50E-15
4.53350807384337E-13,4.37E-13,2.50E-14,2.08E-15,2.50E-15
4.42110636673215E-13,4.39E-13,2.49E-14,2.07E-15,2.50E-15
4.31578135027394E-13,4.43E-13,2.46E-14,2.07E-15,2.50E-15
4.24613924481323E-13,4.49E-13,2.42E-14,2.07E-15,2.50E-15
4.26257727818407E-13,4.46E-13,2.40E-14,2.08E-15,2.50E-15
4.26146399449394E-13,4.50E-13,2.42E-14,2.07E-15,2.50E-15
4.34031683550177E-13,4.63E-13,2.42E-14,2.08E-15,2.50E-15
4.37263287770927E-13,4.57E-13,2.39E-14,2.06E-15,2.50E-15
4.27713070161384E-13,4.39E-13,2.39E-14,2.08E-15,2.50E-15
4.27015304084598E-13,4.34E-13,2.48E-14,2.06E-15,2.50E-15
4.26712421128344E-13,4.37E-13,2.41E-14,2.07E-15,2.50E-15
4.17323249569335E-13,4.32E-13,2.31E-14,2.06E-15,2.50E-15
4.16349739606487E-13,4.27E-13,2.36E-14,2.08E-15,2.50E-15
4.19216723542427E-13,4.21E-13,2.50E-14,2.06E-15,2.50E-15
4.16982255717768E-13,4.24E-13,2.36E-14,2.07E-15,2.50E-15
4.28353955637968E-13,4.25E-13,2.29E-14,2.06E-15,2.50E-15
4.42191159650000E-13,4.24E-13,2.29E-14,2.06E-15,2.50E-15
4.28623184067943E-13,4.20E-13,2.29E-14,2.06E-15,2.50E-15
4.15242460487912E-13,4.27E-13,2.34E-14,2.06E-15,2.50E-15
4.03125093096681E-13,4.40E-13,2.28E-14,2.05E-15,2.50E-15
3.97784064026152E-13,4.25E-13,2.20E-14,2.05E-15,2.50E-15
4.06262429678731E-13,4.15E-13,2.19E-14,2.05E-15,2.50E-15
4.16049627630887E-13,4.13E-13,2.24E-14,2.06E-15,2.50E-15
4.10662312957301E-13,4.09E-13,2.26E-14,2.05E-15,2.50E-15
4.15313110118670E-13,4.09E-13,2.22E-14,2.05E-15,2.50E-15
4.15349532434332E-13,4.11E-13,2.15E-14,2.06E-15,2.50E-15
4.00425121663322E-13,4.07E-13,2.17E-14,2.04E-15,2.50E-15
4.04030558306278E-13,4.04E-13,2.20E-14,2.06E-15,2.50E-15
4.15564279710737E-13,4.06E-13,2.17E-14,2.04E-15,2.50E-15
4.00060360278647E-13,4.16E-13,2.14E-14,2.05E-15,2.50E-15
3.95627263961567E-13,4.17E-13,2.13E-14,2.04E-15,2.50E-15
3.94930960391420E-13,4.08E-13,2.16E-14,2.06E-15,2.50E-15
3.89527508867632E-13,4.04E-13,2.19E-14,2.04E-15,2.50E-15
3.93714519763575E-13,4.05E-13,2.14E-14,2.05E-15,2.50E-15
4.01163482285799E-13,4.01E-13,2.13E-14,2.05E-15,2.50E-15
4.01021791090887E-13,3.96E-13,2.12E-14,2.05E-15,2.50E-15
3.94823391560436E-13,3.96E-13,2.07E-14,2.05E-15,2.50E-15
3.81294641665621E-13,3.91E-13,2.07E-14,2.05E-15,2.50E-15
3.74946266238609E-13,3.87E-13,2.09E-14,2.04E-15,2.50E-15
3.78495760722187E-13,3.80E-13,2.07E-14,2.04E-15,2.50E-15
3.77008399733647E-13,3.76E-13,2.07E-14,2.04E-15,2.50E-15
3.74601184509239E-13,3.77E-13,2.09E-14,2.05E-15,2.50E-15
3.89995022338423E-13,3.87E-13,2.08E-14,2.04E-15,2.50E-15
3.88546256547325E-13,3.96E-13,2.03E-14,2.05E-15,2.50E-15
3.70269862067347E-13,3.87E-13,2.00E-14,2.04E-15,2.50E-15
3.68998875959592E-13,3.76E-13,2.00E-14,2.04E-15,2.50E-15
3.70444331840312E-13,3.70E-13,1.97E-14,2.04E-15,2.50E-15
3.67276118822749E-13,3.67E-13,1.98E-14,2.04E-15,2.50E-15
3.70922784894624E-13,3.66E-13,2.00E-14,2.03E-15,2.50E-15
3.71854490828513E-13,3.69E-13,2.01E-14,2.03E-15,2.50E-15
3.60660327631128E-13,3.69E-13,2.01E-14,2.04E-15,2.50E-15
3.58949355245377E-13,3.67E-13,1.93E-14,2.03E-15,2.50E-15
3.61025744177503E-13,3.69E-13,1.89E-14,2.04E-15,2.50E-15
3.56833384554940E-13,3.67E-13,1.90E-14,2.04E-15,2.50E-15
3.55934805004633E-13,3.74E-13,1.91E-14,2.03E-15,2.50E-15
3.62419618148025E-13,3.75E-13,1.89E-14,2.04E-15,2.50E-15
3.62124120281473E-13,3.63E-13,1.91E-14,2.04E-15,2.50E-15
3.59214977384986E-13,3.54E-13,1.89E-14,2.04E-15,2.50E-15
3.53948849598830E-13,3.54E-13,1.87E-14,2.02E-15,2.50E-15
3.49532081896458E-13,3.56E-13,1.88E-14,2.05E-15,2.50E-15
3.49930357500253E-13,3.55E-13,1.86E-14,2.02E-15,2.50E-15
3.46600947366719E-13,3.53E-13,1.90E-14,2.04E-15,2.50E-15
3.43819522296042E-13,3.55E-13,1.90E-14,2.03E-15,2.50E-15
3.47080780471301E-13,3.70E-13,1.90E-14,2.03E-15,2.50E-15
3.48449169123503E-13,3.72E-13,1.87E-14,2.04E-15,2.50E-15
3.41406736383524E-13,3.51E-13,1.85E-14,2.03E-15,2.50E-15
3.35532800176860E-13,3.45E-13,1.83E-14,2.03E-15,2.50E-15
3.33949946438955E-13,3.52E-13,1.77E-14,2.03E-15,2.50E-15
3.29892604223419E-13,3.41E-13,1.76E-14,2.03E-15,2.50E-15
3.26257877373239E-13,3.34E-13,1.78E-14,2.03E-15,2.50E-15
3.30955807295309E-13,3.37E-13,1.77E-14,2.02E-15,2.50E-15
3.32027541433765E-13,3.38E-13,1.76E-14,2.03E-15,2.50E-15
3.26027087397395E-13,3.31E-13,1.78E-14,2.02E-15,2.50E-15
3.24308940966684E-13,3.33E-13,1.76E-14,2.02E-15,2.50E-15
3.25985368517029E-13,3.33E-13,1.72E-14,2.03E-15,2.50E-15
3.23762319523998E-13,3.34E-13,1.73E-14,2.02E-15,2.50E-15
3.24410303576686E-13,3.37E-13,1.78E-14,2.02E-15,2.50E-15
3.32964322908366E-13,3.35E-13,1.72E-14,2.03E-15,2.50E-15
3.41041240132258E-13,3.29E-13,1.69E-14,2.02E-15,2.50E-15
3.23789018696824E-13,3.30E-13,1.73E-14,2.02E-15,2.50E-15
3.10550281190903E-13,3.21E-13,1.74E-14,2.02E-15,2.50E-15
3.14503978846824E-13,3.20E-13,1.70E-14,2.02E-15,2.50E-15
3.28730217707068E-13,3.30E-13,1.68E-14,2.01E-15,2.50E-15
3.14190336654738E-13,3.23E-13,1.72E-14,2.03E-15,2.50E-15
3.04692761459024E-13,3.18E-13,1.69E-14,2.01E-15,2.50E-15
3.06855159037202E-13,3.21E-13,1.69E-14,2.03E-15,2.50E-15
3.09913732770277E-13,3.13E-13,1.65E-14,2.02E-15,2.50E-15
3.12278609251739E-13,3.09E-13,1.61E-14,2.02E-15,2.50E-15
3.11937394249057E-13,3.10E-13,1.61E-14,2.02E-15,2.50E-15
3.10203764477414E-13,3.11E-13,1.61E-14,2.02E-15,2.50E-15
3.03619121668344E-13,3.18E-13,1.58E-14,2.02E-15,2.50E-15
2.95754817821218E-13,3.19E-13,1.56E-14,2.02E-15,2.50E-15
2.93669975159235E-13,3.08E-13,1.58E-14,2.02E-15,2.50E-15
2.94590285871190E-13,3.02E-13,1.58E-14,2.02E-15,2.50E-15
2.98751778524078E-13,2.99E-13,1.59E-14,2.02E-15,2.50E-15
2.95095045012408E-13,3.00E-13,1.61E-14,2.02E-15,2.50E-15
2.91061921062535E-13,3.06E-13,1.58E-14,2.02E-15,2.50E-15
2.90836493766287E-13,3.15E-13,1.57E-14,2.02E-15,2.50E-15
2.91003392535264E-13,3.01E-13,1.56E-14,2.02E-15,2.50E-15
2.91466660182433E-13,2.95E-13,1.55E-14,2.01E-15,2.50E-15
2.94314776826434E-13,2.96E-13,1.55E-14,2.02E-15,2.50E-15
2.84313850499155E-13,2.92E-13,1.54E-14,2.01E-15,2.50E-15
2.77860305668813E-13,2.92E-13,1.57E-14,2.03E-15,2.50E-15
2.78572298228576E-13,2.96E-13,1.56E-14,2.01E-15,2.50E-15
2.79922520284672E-13,2.89E-13,1.52E-14,2.02E-15,2.50E-15
2.76119216228986E-13,2.88E-13,1.53E-14,2.01E-15,2.50E-15
2.77146222519747E-13,2.90E-13,1.54E-14,2.02E-15,2.50E-15
2.83328074464436E-13,2.83E-13,1.55E-14,2.01E-15,2.50E-15
2.79793853354950E-13,2.84E-13,1.56E-14,2.01E-15,2.50E-15
2.70187574253122E-13,2.82E-13,1.52E-14,2.02E-15,2.50E-15
2.66561696500571E-13,2.75E-13,1.50E-14,2.01E-15,2.50E-15
2.65469304150829E-13,2.75E-13,1.47E-14,2.01E-15,2.50E-15
2.65944908973114E-13,2.79E-13,1.48E-14,2.01E-15,2.50E-15
2.69068415090668E-13,2.81E-13,1.51E-14,2.02E-15,2.50E-15
2.67865731953151E-13,2.77E-13,1.45E-14,2.01E-15,2.50E-15
2.62210562003248E-13,2.72E-13,1.42E-14,2.02E-15,2.50E-15
2.60649282104914E-13,2.71E-13,1.43E-14,2.00E-15,2.50E-15
2.62411850720860E-13,2.67E-13,1.44E-14,2.01E-15,2.50E-15
2.67156630425242E-13,2.65E-13,1.43E-14,2.00E-15,2.50E-15
2.72920834153656E-13,2.65E-13,1.41E-14,2.01E-15,2.50E-15
2.61690438237642E-13,2.70E-13,1.40E-14,2.01E-15,2.50E-15
2.54429257991165E-13,2.67E-13,1.40E-14,2.01E-15,2.50E-15
2.52735391861654E-13,2.58E-13,1.38E-14,2.01E-15,2.50E-15
2.54277827019967E-13,2.55E-13,1.37E-14,2.00E-15,2.50E-15
2.55681036527871E-13,2.61E-13,1.40E-14,2.01E-15,2.50E-15
2.53075729951157E-13,2.63E-13,1.42E-14,2.01E-15,2.50E-15
2.48889971947279E-13,2.57E-13,1.39E-14,2.01E-15,2.50E-15
2.44246544096839E-13,2.59E-13,1.37E-14,2.00E-15,2.50E-15
2.45310662240595E-13,2.64E-13,1.34E-14,2.01E-15,2.50E-15
2.49684017107878E-13,2.66E-13,1.33E-14,2.00E-15,2.50E-15
2.46515523321517E-13,2.61E-13,1.37E-14,2.01E-15,2.50E-15
2.45456975713312E-13,2.52E-13,1.41E-14,2.00E-15,2.50E-15
2.50483958896657E-13,2.48E-13,1.35E-14,2.00E-15,2.50E-15
2.46084036739200E-13,2.51E-13,1.36E-14,2.01E-15,2.50E-15
2.44303540449244E-13,2.49E-13,1.34E-14,2.00E-15,2.50E-15
2.44364352982613E-13,2.45E-13,1.33E-14,2.00E-15,2.50E-15
2.37375920314523E-13,2.41E-13,1.31E-14,2.01E-15,2.50E-15
2.35233448627265E-13,2.39E-13,1.31E-14,2.00E-15,2.50E-15
2.37712016255039E-13,2.44E-13,1.31E-14,2.00E-15,2.50E-15
2.40117467808440E-13,2.45E-13,1.31E-14,2.00E-15,2.50E-15
2.50489246152390E-13,2.42E-13,1.33E-14,2.01E-15,2.50E-15
2.40940066774597E-13,2.38E-13,1.32E-14,2.00E-15,2.50E-15
2.31317787044409E-13,2.38E-13,1.32E-14,2.01E-15,2.50E-15
2.27134585830820E-13,2.34E-13,1.30E-14,1.99E-15,2.50E-15
2.23082714026954E-13,2.34E-13,1.25E-14,2.02E-15,2.50E-15
2.19741259407409E-13,2.36E-13,1.25E-14,1.99E-15,2.50E-15
2.20121020814628E-13,2.33E-13,1.26E-14,2.01E-15,2.50E-15
2.22122883709376E-13,2.32E-13,1.28E-14,1.99E-15,2.50E-15
2.21883406315290E-13,2.29E-13,1.29E-14,2.00E-15,2.50E-15
2.22574594001405E-13,2.28E-13,1.23E-14,2.00E-15,2.50E-15
2.25686520243070E-13,2.31E-13,1.21E-14,2.00E-15,2.50E-15
2.27902042558436E-13,2.34E-13,1.21E-14,2.00E-15,2.50E-15
2.25083958000558E-13,2.28E-13,1.20E-14,2.00E-15,2.50E-15
2.25581271727063E-13,2.22E-13,1.20E-14,2.00E-15,2.50E-15
2.21877830866320E-13,2.25E-13,1.20E-14,2.00E-15,2.50E-15
2.16248043170243E-13,2.25E-13,1.20E-14,2.00E-15,2.50E-15
2.13741870072547E-13,2.20E-13,1.25E-14,2.00E-15,2.50E-15
2.11312133568046E-13,2.17E-13,1.24E-14,2.00E-15,2.50E-15
2.10205451222707E-13,2.22E-13,1.19E-14,2.00E-15,2.50E-15
2.10071934153640E-13,2.23E-13,1.17E-14,2.00E-15,2.50E-15
2.09007050724200E-13,2.19E-13,1.17E-14,2.00E-15,2.50E-15
2.09881861740784E-13,2.25E-13,1.17E-14,2.00E-15,2.50E-15
2.15662131454900E-13,2.21E-13,1.18E-14,2.00E-15,2.50E-15
2.12483656631074E-13,2.12E-13,1.16E-14,2.00E-15,2.50E-15
2.11356359361046E-13,2.11E-13,1.16E-14,2.00E-15,2.50E-15
2.19138578228957E-13,2.14E-13,1.15E-14,1.99E-15,2.50E-15
2.09571910040717E-13,2.17E-13,1.16E-14,2.00E-15,2.50E-15
2.05501688472396E-13,2.14E-13,1.16E-14,2.00E-15,2.50E-15
2.08263599875565E-13,2.11E-13,1.14E-14,2.00E-15,2.50E-15
2.04227522767182E-13,2.12E-13,1.15E-14,2.00E-15,2.50E-15
1.96923446118993E-13,2.08E-13,1.14E-14,2.00E-15,2.50E-15
1.95369355849971E-13,2.03E-13,1.13E-14,1.99E-15,2.50E-15
1.97564736838140E-13,2.03E-13,1.12E-14,2.00E-15,2.50E-15
2.02449660820161E-13,2.07E-13,1.10E-14,1.99E-15,2.50E-15
2.01316033018917E-13,2.05E-13,1.10E-14,2.00E-15,2.50E-15
2.01151287888252E-13,2.01E-13,1.11E-14,2.00E-15,2.50E-15
1.98418798045815E-13,2.02E-13,1.11E-14,1.99E-15,2.50E-15
1.97060025562059E-13,2.03E-13,1.11E-14,2.00E-15,2.50E-15
1.96362653603502E-13,2.04E-13,1.11E-14,1.99E-15,2.50E-15
1.96757373267042E-13,2.03E-13,1.07E-14,2.00E-15,2.50E-15
1.95427929851560E-13,2.06E-13,1.06E-14,1.99E-15,2.50E-15
1.94320884291798E-13,2.05E-13,1.10E-14,2.00E-15,2.50E-15
1.89567073592422E-13,1.99E-13,1.08E-14,1.99E-15,2.50E-15
1.89420707654450E-13,1.95E-13,1.07E-14,1.99E-15,2.50E-15
1.91556024499185E-13,1.93E-13,1.08E-14,2.00E-15,2.50E-15
1.91679732865201E-13,1.94E-13,1.05E-14,1.98E-15,2.50E-15
1.89299692313444E-13,1.95E-13,1.03E-14,2.01E-15,2.50E-15
1.89868063662356E-13,2.01E-13,1.02E-14,1.99E-15,2.50E-15
1.89349270802487E-13,2.03E-13,1.02E-14,1.99E-15,2.50E-15
1.86641610925236E-13,1.98E-13,1.03E-14,2.00E-15,2.50E-15
1.89658046179375E-13,1.96E-13,1.04E-14,1.99E-15,2.50E-15
1.89697726234535E-13,1.92E-13,1.02E-14,1.99E-15,2.50E-15
1.85803883467361E-13,1.89E-13,1.01E-14,1.99E-15,2.50E-15
1.91407970526829E-13,1.88E-13,9.90E-15,1.99E-15,2.50E-15
1.94607180049147E-13,1.86E-13,1.00E-14,2.00E-15,2.50E-15
1.87308903765488E-13,1.83E-13,1.01E-14,1.99E-15,2.50E-15
1.89120318088022E-13,1.83E-13,1.01E-14,1.99E-15,2.50E-15
1.84933611994319E-13,1.83E-13,1.01E-14,1.99E-15,2.50E-15
1.81798907020457E-13,1.84E-13,9.89E-15,1.99E-15,2.50E-15
1.83833877213532E-13,1.82E-13,9.78E-15,1.99E-15,2.50E-15
1.85003570444963E-13,1.83E-13,9.96E-15,1.99E-15,2.50E-15
1.84189398006418E-13,1.86E-13,9.88E-15,1.99E-15,2.50E-15
1.84990681791207E-13,1.83E-13,9.97E-15,1.99E-15,2.50E-15
1.80654081125226E-13,1.82E-13,1.02E-14,2.00E-15,2.50E-15
1.78724336968457E-13,1.84E-13,9.81E-15,1.99E-15,2.50E-15
1.78628732260758E-13,1.87E-13,9.46E-15,1.99E-15,2.50E-15
1.79118820789700E-13,1.84E-13,9.31E-15,1.99E-15,2.50E-15
1.77276771180881E-13,1.79E-13,9.29E-15,1.99E-15,2.50E-15
1.72125624019259E-13,1.77E-13,9.65E-15,1.99E-15,2.50E-15
1.70112777314170E-13,1.78E-13,9.57E-15,1.99E-15,2.50E-15
1.74180258732583E-13,1.75E-13,9.36E-15,1.99E-15,2.50E-15
1.77844189209859E-13,1.72E-13,9.14E-15,1.99E-15,2.50E-15
1.75121117084882E-13,1.74E-13,9.18E-15,2.00E-15,2.50E-15
1.74097170467370E-13,1.77E-13,9.27E-15,1.99E-15,2.50E-15
1.72272779654212E-13,1.77E-13,9.17E-15,1.99E-15,2.50E-15
1.68580805948618E-13,1.76E-13,9.18E-15,1.99E-15,2.50E-15
1.68124356337059E-13,1.76E-13,9.07E-15,1.99E-15,2.50E-15
1.66635498252572E-13,1.74E-13,8.94E-15,1.99E-15,2.50E-15
1.64728069445419E-13,1.71E-13,9.22E-15,1.99E-15,2.50E-15
1.65501838281077E-13,1.71E-13,9.21E-15,1.99E-15,2.50E-15
1.68439113110939E-13,1.67E-13,9.19E-15,1.99E-15,2.50E-15
1.66646866852329E-13,1.67E-13,9.27E-15,1.99E-15,2.50E-15
1.62966977739388E-13,1.68E-13,8.96E-15,1.99E-15,2.50E-15
1.63813766537548E-13,1.67E-13,8.82E-15,1.99E-15,2.50E-15
1.64961557993981E-13,1.67E-13,8.80E-15,1.99E-15,2.50E-15
1.65383346009829E-13,1.67E-13,8.90E-15,1.99E-15,2.50E-15
1.65355524032490E-13,1.65E-13,8.84E-15,1.99E-15,2.50E-15
1.62193192237894E-13,1.66E-13,8.71E-15,1.99E-15,2.50E-15
1.60926199275283E-13,1.71E-13,8.73E-15,1.99E-15,2.50E-15
1.61400105118003E-13,1.67E-13,8.77E-15,1.99E-15,2.50E-15
1.60258978384392E-13,1.62E-13,8.60E-15,1.99E-15,2.50E-15
1.60994173796560E-13,1.62E-13,8.89E-15,1.99E-15,2.50E-15
1.57892250641602E-13,1.60E-13,8.50E-15,1.99E-15,2.50E-15
1.54261625449094E-13,1.61E-13,8.28E-15,1.99E-15,2.50E-15
1.55074212399310E-13,1.67E-13,8.31E-15,1.99E-15,2.50E-15
1.59444766529496E-13,1.60E-13,8.31E-15,1.99E-15,2.50E-15
1.56058561057194E-13,1.57E-13,8.22E-15,1.99E-15,2.50E-15
1.51510612712867E-13,1.59E-13,8.30E-15,1.99E-15,2.50E-15
1.53882961975102E-13,1.61E-13,8.26E-15,1.99E-15,2.50E-15
1.55043457322643E-13,1.60E-13,8.27E-15,1.99E-15,2.50E-15
1.52593234773739E-13,1.58E-13,8.40E-15,1.98E-15,2.50E-15
1.52020038064469E-13,1.53E-13,8.34E-15,1.99E-15,2.50E-15
1.52516244291022E-13,1.53E-13,7.97E-15,1.99E-15,2.50E-15
1.52613950174308E-13,1.56E-13,7.97E-15,1.99E-15,2.50E-15
1.52932750770223E-13,1.56E-13,7.90E-15,1.99E-15,2.50E-15
1.49986974265861E-13,1.53E-13,7.85E-15,1.99E-15,2.50E-15
1.49142500628666E-13,1.57E-13,7.70E-15,1.98E-15,2.50E-15
1.48107182362802E-13,1.58E-13,7.88E-15,1.99E-15,2.50E-15
1.45151237194696E-13,1.56E-13,7.89E-15,1.98E-15,2.50E-15
1.45611459827776E-13,1.55E-13,7.67E-15,1.99E-15,2.50E-15
1.47891784039498E-13,1.51E-13,7.64E-15,1.99E-15,2.50E-15
1.46352286886946E-13,1.46E-13,7.89E-15,1.98E-15,2.50E-15
1.45865327865828E-13,1.44E-13,7.63E-15,1.99E-15,2.50E-15
1.50719562047799E-13,1.43E-13,7.43E-15,1.98E-15,2.50E-15
1.46217365964762E-13,1.46E-13,7.58E-15,2.00E-15,2.50E-15
1.43481845668183E-13,1.50E-13,7.61E-15,1.98E-15,2.50E-15
1.46952331227135E-13,1.51E-13,7.62E-15,1.99E-15,2.50E-15
1.50232318180414E-13,1.48E-13,7.43E-15,1.98E-15,2.50E-15
1.48723992811035E-13,1.45E-13,7.50E-15,1.99E-15,2.50E-15
1.44906523665416E-13,1.41E-13,7.54E-15,1.98E-15,2.50E-15
1.42867035098188E-13,1.41E-13,7.62E-15,1.99E-15,2.50E-15
1.43069047533349E-13,1.42E-13,7.64E-15,1.98E-15,2.50E-15
1.42650313003280E-13,1.44E-13,7.43E-15,1.98E-15,2.50E-15
1.41990297062336E-13,1.50E-13,7.26E-15,1.99E-15,2.50E-15
1.44351027973004E-13,1.48E-13,7.27E-15,1.99E-15,2.50E-15
1.40519230760316E-13,1.41E-13,7.19E-15,1.98E-15,2.50E-15
1.36925206432235E-13,1.40E-13,7.21E-15,1.99E-15,2.50E-15
1.36727442865978E-13,1.41E-13,7.25E-15,1.98E-15,2.50E-15
1.40960083440092E-13,1.41E-13,7.13E-15,1.99E-15,2.50E-15
1.40896568385707E-13,1.38E-13,7.24E-15,1.98E-15,2.50E-15
1.35887980635230E-13,1.36E-13,7.34E-15,1.99E-15,2.50E-15
1.34460198052958E-13,1.34E-13,6.98E-15,1.99E-15,2.50E-15
1.36782705758777E-13,1.38E-13,7.04E-15,1.98E-15,2.50E-15
1.36280670241217E-13,1.41E-13,7.01E-15,1.99E-15,2.50E-15
1.32034491227237E-13,1.38E-13,7.03E-15,1.98E-15,2.50E-15
1.30611094361400E-13,1.36E-13,7.01E-15,1.99E-15,2.50E-15
1.33466980877747E-13,1.38E-13,6.82E-15,1.98E-15,2.50E-15
1.35527800858814E-13,1.35E-13,6.86E-15,1.99E-15,2.50E-15
1.35349490109539E-13,1.34E-13,6.91E-15,1.98E-15,2.50E-15
1.32133046806625E-13,1.36E-13,6.81E-15,1.98E-15,2.50E-15
1.27679480171469E-13,1.35E-13,6.78E-15,1.99E-15,2.50E-15
1.27490977382291E-13,1.32E-13,6.60E-15,1.98E-15,2.50E-15
1.30714724868576E-13,1.30E-13,6.79E-15,1.98E-15,2.50E-15
1.32133473437198E-13,1.28E-13,6.91E-15,1.99E-15,2.50E-15
1.28706178458427E-13,1.31E-13,6.69E-15,1.98E-15,2.50E-15
1.24330283320995E-13,1.34E-13,6.52E-15,1.98E-15,2.50E-15
1.22387120334482E-13,1.32E-13,6.69E-15,1.98E-15,2.50E-15
1.22364331610994E-13,1.31E-13,6.71E-15,1.98E-15,2.50E-15
1.22895931600214E-13,1.28E-13,6.66E-15,1.98E-15,2.50E-15
1.23428210671428E-13,1.26E-13,6.61E-15,1.98E-15,2.50E-15
1.23869408316689E-13,1.26E-13,6.46E-15,1.98E-15,2.50E-15
1.26439942383954E-13,1.27E-13,6.89E-15,1.99E-15,2.50E-15
1.29232372544515E-13,1.23E-13,6.55E-15,1.98E-15,2.50E-15
1.25740452716451E-13,1.22E-13,6.46E-15,1.98E-15,2.50E-15
1.22164638216228E-13,1.25E-13,6.43E-15,1.99E-15,2.50E-15
1.21820264431383E-13,1.24E-13,6.49E-15,1.98E-15,2.50E-15
1.22882345087814E-13,1.24E-13,6.46E-15,1.99E-15,2.50E-15
1.22710850928582E-13,1.24E-13,6.48E-15,1.98E-15,2.50E-15
1.20597750893536E-13,1.20E-13,6.82E-15,1.98E-15,2.50E-15
1.18440261099848E-13,1.20E-13,6.56E-15,1.98E-15,2.50E-15
1.18410930172648E-13,1.26E-13,6.35E-15,1.98E-15,2.50E-15
1.18532104916453E-13,1.26E-13,6.47E-15,1.98E-15,2.50E-15
1.19311142927577E-13,1.21E-13,6.34E-15,1.98E-15,2.50E-15
1.19177769628220E-13,1.20E-13,6.33E-15,1.98E-15,2.50E-15
1.18239401686774E-13,1.21E-13,6.50E-15,1.98E-15,2.50E-15
1.18786773554761E-13,1.27E-13,6.21E-15,1.98E-15,2.50E-15
1.20683283359140E-13,1.25E-13,6.15E-15,1.98E-15,2.50E-15
1.19363426637234E-13,1.18E-13,6.19E-15,1.98E-15,2.50E-15
1.17898518422816E-13,1.17E-13,6.25E-15,1.98E-15,2.50E-15
1.15102295478735E-13,1.19E-13,6.22E-15,1.98E-15,2.50E-15
1.13254080557301E-13,1.18E-13,6.26E-15,1.98E-15,2.50E-15
1.13281800032818E-13,1.18E-13,6.07E-15,1.98E-15,2.50E-15
1.13543913635277E-13,1.19E-13,6.16E-15,1.99E-15,2.50E-15
1.12851847632255E-13,1.16E-13,6.22E-15,1.98E-15,2.50E-15
1.13218454016928E-13,1.16E-13,6.24E-15,1.98E-15,2.50E-15
1.13233373205904E-13,1.16E-13,6.02E-15,1.98E-15,2.50E-15
1.13423707695541E-13,1.17E-13,5.96E-15,1.98E-15,2.50E-15
1.15693052771598E-13,1.14E-13,5.95E-15,1.98E-15,2.50E-15
1.18089123408262E-13,1.13E-13,5.94E-15,1.98E-15,2.50E-15
1.17522564393014E-13,1.13E-13,5.90E-15,1.98E-15,2.50E-15
1.15442338591752E-13,1.12E-13,6.04E-15,1.98E-15,2.50E-15
1.13148860830162E-13,1.13E-13,5.91E-15,1.99E-15,2.50E-15
1.13729755308815E-13,1.13E-13,5.75E-15,1.98E-15,2.50E-15
1.11618971388306E-13,1.15E-13,5.99E-15,1.98E-15,2.50E-15
1.07726013240986E-13,1.17E-13,6.15E-15,1.98E-15,2.50E-15
1.06664981021765E-13,1.12E-13,5.99E-15,1.98E-15,2.50E-15
1.08202778361657E-13,1.12E-13,5.78E-15,1.98E-15,2.50E-15
1.08575357216579E-13,1.15E-13,5.67E-15,1.98E-15,2.50E-15
1.06896752854516E-13,1.13E-13,5.76E-15,1.98E-15,2.50E-15
1.06033744445383E-13,1.09E-13,5.79E-15,1.98E-15,2.50E-15
1.06269553072052E-13,1.07E-13,5.67E-15,1.98E-15,2.50E-15
1.05343708576152E-13,1.07E-13,5.67E-15,1.98E-15,2.50E-15
1.04405607115436E-13,1.07E-13,5.64E-15,1.98E-15,2.50E-15
1.03708188108935E-13,1.09E-13,5.81E-15,1.98E-15,2.50E-15
1.03383911797452E-13,1.10E-13,5.67E-15,1.98E-15,2.50E-15
1.03658868356796E-13,1.07E-13,5.71E-15,1.98E-15,2.50E-15
1.03599832098863E-13,1.06E-13,5.71E-15,1.98E-15,2.50E-15
1.01807591673241E-13,1.06E-13,5.58E-15,1.98E-15,2.50E-15
1.00564505415358E-13,1.04E-13,5.46E-15,1.98E-15,2.50E-15
1.01541647851871E-13,1.05E-13,5.61E-15,1.98E-15,2.50E-15
1.01395213342870E-13,1.08E-13,5.50E-15,1.98E-15,2.50E-15
9.95004962154233E-14,1.09E-13,5.32E-15,1.98E-15,2.50E-15
9.94769075573743E-14,1.03E-13,5.35E-15,1.98E-15,2.50E-15
9.98528279043035E-14,9.99E-14,5.66E-15,1.98E-15,2.50E-15
9.91558203908761E-14,1.01E-13,5.53E-15,1.98E-15,2.50E-15
9.98301455346516E-14,1.02E-13,5.38E-15,1.98E-15,2.50E-15
9.84348073924443E-14,1.02E-13,5.33E-15,1.98E-15,2.50E-15
9.58492054269038E-14,1.03E-13,5.41E-15,1.98E-15,2.50E-15
9.46034364510533E-14,1.02E-13,5.44E-15,1.98E-15,2.50E-15
9.57040821362970E-14,9.81E-14,5.30E-15,1.98E-15,2.50E-15
9.86368186703654E-14,9.65E-14,5.37E-15,1.98E-15,2.50E-15
1.01364242122934E-13,9.73E-14,5.24E-15,1.98E-15,2.50E-15
9.72295167108870E-14,9.78E-14,5.24E-15,1.98E-15,2.50E-15
9.45173461285544E-14,9.75E-14,5.06E-15,1.98E-15,2.50E-15
9.39825874527532E-14,9.82E-14,4.97E-15,1.98E-15,2.50E-15
9.57827528574235E-14,9.70E-14,4.99E-15,1.98E-15,2.50E-15
9.64974500265512E-14,9.65E-14,5.14E-15,1.98E-15,2.50E-15
9.49517898569556E-14,9.72E-14,5.05E-15,1.98E-15,2.50E-15
9.49688909596144E-14,9.74E-14,4.98E-15,1.98E-15,2.50E-15
9.66279141873547E-14,9.73E-14,5.09E-15,1.98E-15,2.50E-15
9.41752792146413E-14,9.90E-14,5.11E-15,1.98E-15,2.50E-15
9.30887823693453E-14,9.68E-14,5.08E-15,1.98E-15,2.50E-15
9.32832670699461E-14,9.45E-14,4.97E-15,1.98E-15,2.50E-15
9.41718962303178E-14,9.40E-14,4.90E-15,1.98E-15,2.50E-15
9.56162753238951E-14,9.67E-14,4.92E-15,1.98E-15,2.50E-15
9.37643084292425E-14,1.00E-13,4.85E-15,1.98E-15,2.50E-15
9.32949717906583E-14,9.53E-14,4.93E-15,1.98E-15,2.50E-15
9.62103355812428E-14,9.32E-14,4.77E-15,1.98E-15,2.50E-15
9.15383470008836E-14,9.34E-14,4.96E-15,1.98E-15,2.50E-15
8.94452960341914E-14,9.39E-14,4.88E-15,1.98E-15,2.50E-15
9.14002494706968E-14,9.48E-14,4.80E-15,1.98E-15,2.50E-15
9.21769457251005E-14,9.37E-14,4.68E-15,1.98E-15,2.50E-15
9.22022919696913E-14,9.16E-14,4.74E-15,1.98E-15,2.50E-15
9.20380349345119E-14,9.25E-14,4.75E-15,1.98E-15,2.50E-15
9.05937513403934E-14,9.42E-14,4.79E-15,1.98E-15,2.50E-15
9.27053045039537E-14,9.08E-14,4.84E-15,1.98E-15,2.50E-15
9.39400349820749E-14,9.03E-14,4.72E-15,1.98E-15,2.50E-15
9.00138921296813E-14,8.99E-14,4.60E-15,1.98E-15,2.50E-15
8.75015686945613E-14,8.98E-14,4.74E-15,1.98E-15,2.50E-15
8.78318038471089E-14,8.92E-14,4.73E-15,1.98E-15,2.50E-15
9.11620317383050E-14,8.91E-14,4.70E-15,1.98E-15,2.50E-15
9.03544319295712E-14,8.91E-14,4.78E-15,1.98E-15,2.50E-15
8.71685343116380E-14,9.01E-14,4.78E-15,1.98E-15,2.50E-15
8.81869936421169E-14,8.97E-14,4.64E-15,1.98E-15,2.50E-15
8.91832883787432E-14,8.96E-14,4.61E-15,1.98E-15,2.50E-15
8.70910282337210E-14,8.80E-14,4.66E-15,1.98E-15,2.50E-15
8.59868879883074E-14,8.77E-14,4.60E-15,1.98E-15,2.50E-15
8.51743156917128E-14,8.85E-14,4.52E-15,1.98E-15,2.50E-15
8.45965041065099E-14,8.80E-14,4.56E-15,1.98E-15,2.50E-15
8.46401338470176E-14,8.61E-14,4.51E-15,1.98E-15,2.50E-15
8.47477476556639E-14,8.45E-14,4.45E-15,1.98E-15,2.50E-15
8.60467591557604E-14,8.43E-14,4.54E-15,1.98E-15,2.50E-15
8.81149941064593E-14,8.40E-14,4.47E-15,1.98E-15,2.50E-15
8.62964933066034E-14,8.37E-14,4.49E-15,1.98E-15,2.50E-15
8.40787645562265E-14,8.40E-14,4.62E-15,1.98E-15,2.50E-15
8.33315387794033E-14,8.65E-14,4.31E-15,1.98E-15,2.50E-15
8.22525887732304E-14,8.77E-14,4.37E-15,1.98E-15,2.50E-15
8.18030971630658E-14,8.54E-14,4.39E-15,1.98E-15,2.50E-15
8.25645504770517E-14,8.55E-14,4.45E-15,1.98E-15,2.50E-15
8.44580928485460E-14,8.47E-14,4.40E-15,1.98E-15,2.50E-15
8.50959858011898E-14,8.30E-14,4.34E-15,1.98E-15,2.50E-15
8.33285390185215E-14,8.34E-14,4.37E-15,1.98E-15,2.50E-15
8.18954758636476E-14,8.33E-14,4.39E-15,1.98E-15,2.50E-15
8.20727917111496E-14,8.22E-14,4.35E-15,1.98E-15,2.50E-15
8.18068718272129E-14,8.13E-14,4.29E-15,1.98E-15,2.50E-15
7.92879241419070E-14,8.13E-14,4.27E-15,1.98E-15,2.50E-15
7.84653121891162E-14,8.21E-14,4.20E-15,1.98E-15,2.50E-15
8.03074644815682E-14,8.32E-14,4.08E-15,1.98E-15,2.50E-15
8.19539859085709E-14,8.35E-14,4.07E-15,1.98E-15,2.50E-15
8.10863028582665E-14,8.27E-14,4.11E-15,1.98E-15,2.50E-15
7.87230349979815E-14,8.29E-14,4.16E-15,1.98E-15,2.50E-15
7.79451100171610E-14,8.05E-14,4.04E-15,1.98E-15,2.50E-15
8.04094782277574E-14,7.87E-14,4.16E-15,1.98E-15,2.50E-15
8.04201387054689E-14,7.92E-14,4.05E-15,1.98E-15,2.50E-15
7.73644618688155E-14,8.00E-14,4.02E-15,1.98E-15,2.50E-15
7.59730683866097E-14,7.88E-14,4.06E-15,1.98E-15,2.50E-15
7.56142328354299E-14,7.93E-14,4.05E-15,1.98E-15,2.50E-15
7.76289881971509E-14,7.96E-14,3.98E-15,1.98E-15,2.50E-15
7.90224900417159E-14,7.69E-14,4.08E-15,1.98E-15,2.50E-15
7.66358692571360E-14,7.70E-14,3.97E-15,1.98E-15,2.50E-15
7.47811814954748E-14,8.22E-14,4.02E-15,1.98E-15,2.50E-15
7.52985085347313E-14,7.96E-14,3.96E-15,1.98E-15,2.50E-15
7.53084880228805E-14,7.78E-14,3.92E-15,1.98E-15,2.50E-15
7.37235986656148E-14,7.78E-14,3.90E-15,1.98E-15,2.50E-15
7.34928327955349E-14,7.75E-14,3.89E-15,1.98E-15,2.50E-15
7.45516184046740E-14,7.93E-14,3.92E-15,1.98E-15,2.50E-15
7.47937197936709E-14,7.85E-14,3.93E-15,1.98E-15,2.50E-15
7.31028477157647E-14,7.67E-14,3.88E-15,1.98E-15,2.50E-15
7.27322900167882E-14,7.69E-14,3.96E-15,1.98E-15,2.50E-15
7.57745032333911E-14,7.62E-14,3.87E-15,1.98E-15,2.50E-15
7.42906418264918E-14,7.47E-14,3.97E-15,1.98E-15,2.50E-15
7.20870529734642E-14,7.46E-14,3.86E-15,1.98E-15,2.50E-15
7.15476551824448E-14,7.39E-14,3.83E-15,1.98E-15,2.50E-15
7.11480780352255E-14,7.30E-14,3.79E-15,1.98E-15,2.50E-15
7.10635203741981E-14,7.35E-14,3.90E-15,1.98E-15,2.50E-15
7.39325496359573E-14,7.36E-14,3.73E-15,1.98E-15,2.50E-15
7.35324003039600E-14,7.21E-14,3.75E-15,1.98E-15,2.50E-15
7.11051429846045E-14,7.03E-14,3.84E-15,1.98E-15,2.50E-15
7.28506838367680E-14,6.90E-14,3.69E-15,1.98E-15,2.50E-15
7.19669160443459E-14,6.88E-14,3.70E-15,1.98E-15,2.50E-15
6.80642894352861E-14,6.94E-14,3.65E-15,1.98E-15,2.50E-15
6.66618719548477E-14,7.00E-14,3.68E-15,1.98E-15,2.50E-15
6.76151642632288E-14,6.95E-14,3.64E-15,1.98E-15,2.50E-15
6.93185727148099E-14,6.99E-14,3.72E-15,1.98E-15,2.50E-15
6.89411960248491E-14,7.04E-14,3.76E-15,1.98E-15,2.50E-15
6.72569369925741E-14,7.06E-14,3.73E-15,1.98E-15,2.50E-15
6.73866161344956E-14,7.04E-14,3.65E-15,1.98E-15,2.50E-15
6.65348552132305E-14,6.96E-14,3.67E-15,1.98E-15,2.50E-15
6.52930578497904E-14,6.90E-14,3.61E-15,1.98E-15,2.50E-15
6.47535360348393E-14,6.72E-14,3.67E-15,1.98E-15,2.50E-15
6.50202473777937E-14,6.62E-14,3.59E-15,1.98E-15,2.50E-15
6.54542574272492E-14,6.57E-14,3.59E-15,1.98E-15,2.50E-15
6.57302181971892E-14,6.62E-14,3.56E-15,1.98E-15,2.50E-15
6.42082445245019E-14,6.68E-14,3.58E-15,1.98E-15,2.50E-15
6.29462494298319E-14,6.66E-14,3.58E-15,1.98E-15,2.50E-15
6.27317958611177E-14,6.57E-14,3.66E-15,1.98E-15,2.50E-15
6.23891754357838E-14,6.57E-14,3.51E-15,1.98E-15,2.50E-15
6.21613640451334E-14,6.43E-14,3.46E-15,1.98E-15,2.50E-15
6.29354836364699E-14,6.33E-14,3.45E-15,1.98E-15,2.50E-15
6.49631518829281E-14,6.31E-14,3.47E-15,1.98E-15,2.50E-15
6.44554776951336E-14,6.43E-14,3.41E-15,1.98E-15,2.50E-15
6.24114098208074E-14,6.45E-14,3.52E-15,1.98E-15,2.50E-15
6.14404014084965E-14,6.28E-14,3.35E-15,1.98E-15,2.50E-15
6.20105716838417E-14,6.20E-14,3.37E-15,1.98E-15,2.50E-15
6.18224108972499E-14,6.26E-14,3.35E-15,1.98E-15,2.50E-15
6.09129611757253E-14,6.31E-14,3.39E-15,1.98E-15,2.50E-15
6.11660859605271E-14,6.21E-14,3.33E-15,1.98E-15,2.50E-15
6.04082045605436E-14,6.18E-14,3.39E-15,1.98E-15,2.50E-15
5.89030539493321E-14,6.18E-14,3.32E-15,1.98E-15,2.50E-15
5.96560286610600E-14,6.14E-14,3.34E-15,1.98E-15,2.50E-15
6.12018277718199E-14,5.99E-14,3.36E-15,1.98E-15,2.50E-15
5.98781006934474E-14,5.93E-14,3.36E-15,1.98E-15,2.50E-15
5.88294490193569E-14,5.92E-14,3.30E-15,1.98E-15,2.50E-15
5.91101604169453E-14,6.06E-14,3.30E-15,1.98E-15,2.50E-15
5.90367058699873E-14,6.14E-14,3.34E-15,1.98E-15,2.50E-15
5.78188071852149E-14,5.96E-14,3.28E-15,1.98E-15,2.50E-15
5.73844985950573E-14,5.88E-14,3.23E-15,1.98E-15,2.50E-15
5.68459267913311E-14,5.86E-14,3.23E-15,1.98E-15,2.50E-15
5.69155360952913E-14,5.88E-14,3.26E-15,1.98E-15,2.50E-15
5.75402448134219E-14,5.88E-14,3.25E-15,1.98E-15,2.50E-15
5.71676585972237E-14,5.96E-14,3.21E-15,1.98E-15,2.50E-15
5.64567761871722E-14,6.20E-14,3.13E-15,1.98E-15,2.50E-15
5.63862322813670E-14,6.13E-14,3.21E-15,1.98E-15,2.50E-15
5.75172246914634E-14,5.89E-14,3.20E-15,1.98E-15,2.50E-15
5.63426850608820E-14,5.74E-14,3.17E-15,1.98E-15,2.50E-15
5.55242930512991E-14,5.65E-14,3.18E-15,1.98E-15,2.50E-15
5.59339882681478E-14,5.70E-14,3.15E-15,1.98E-15,2.50E-15
5.63635941484928E-14,5.83E-14,3.08E-15,1.98E-15,2.50E-15
5.59660847273505E-14,5.99E-14,3.15E-15,1.98E-15,2.50E-15
5.72425691780967E-14,5.74E-14,3.14E-15,1.98E-15,2.50E-15
5.67787042115509E-14,5.64E-14,3.06E-15,1.98E-15,2.50E-15
5.49779279767108E-14,5.65E-14,3.06E-15,1.98E-15,2.50E-15
5.49861338065038E-14,5.58E-14,3.07E-15,1.98E-15,2.50E-15
5.62547018611363E-14,5.57E-14,3.03E-15,1.98E-15,2.50E-15
5.76062624226830E-14,5.46E-14,2.96E-15,1.98E-15,2.50E-15
5.50292974933392E-14,5.41E-14,2.92E-15,1.98E-15,2.50E-15
5.33088800511970E-14,5.46E-14,2.99E-15,1.98E-15,2.50E-15
5.32223602085256E-14,5.54E-14,3.10E-15,1.98E-15,2.50E-15
5.30746446642340E-14,5.62E-14,3.06E-15,1.98E-15,2.50E-15
5.24440490416879E-14,5.45E-14,3.02E-15,1.98E-15,2.50E-15
5.33380527479958E-14,5.35E-14,2.96E-15,1.98E-15,2.50E-15
5.35940923169947E-14,5.45E-14,2.96E-15,1.98E-15,2.50E-15
5.29997711888985E-14,5.66E-14,2.98E-15,1.98E-15,2.50E-15
5.30663240197143E-14,5.42E-14,3.05E-15,1.98E-15,2.50E-15
5.23263878586479E-14,5.29E-14,2.99E-15,1.98E-15,2.50E-15
5.10321699523763E-14,5.37E-14,2.93E-15,1.98E-15,2.50E-15
5.13896512080800E-14,5.35E-14,2.88E-15,1.98E-15,2.50E-15
5.09205461800860E-14,5.33E-14,2.94E-15,1.98E-15,2.50E-15
5.05911932498782E-14,5.37E-14,2.90E-15,1.98E-15,2.50E-15
5.06211889807232E-14,5.20E-14,2.89E-15,1.98E-15,2.50E-15
5.00227487233526E-14,5.07E-14,2.85E-15,1.98E-15,2.50E-15
4.91596990044734E-14,5.06E-14,2.85E-15,1.98E-15,2.50E-15
4.91728564474211E-14,5.08E-14,2.83E-15,1.98E-15,2.50E-15
5.02435520749071E-14,5.07E-14,2.78E-15,1.98E-15,2.50E-15
5.02650947734019E-14,5.06E-14,2.76E-15,1.98E-15,2.50E-15
5.07682969603278E-14,5.02E-14,2.78E-15,1.98E-15,2.50E-15
5.08309827610404E-14,5.00E-14,2.75E-15,1.98E-15,2.50E-15
4.93658035594176E-14,4.94E-14,2.73E-15,1.98E-15,2.50E-15
4.89912849246891E-14,4.87E-14,2.76E-15,1.98E-15,2.50E-15
4.92484513280470E-14,4.91E-14,2.80E-15,1.98E-15,2.50E-15
4.85889171705232E-14,4.97E-14,2.78E-15,1.98E-15,2.50E-15
4.90102610790434E-14,4.96E-14,2.81E-15,1.98E-15,2.50E-15
4.89690500534706E-14,4.90E-14,2.71E-15,1.98E-15,2.50E-15
4.79249464209493E-14,4.91E-14,2.76E-15,1.98E-15,2.50E-15
4.83248609346785E-14,4.92E-14,2.66E-15,1.98E-15,2.50E-15
4.86503096932532E-14,4.92E-14,2.68E-15,1.98E-15,2.50E-15
4.77433382163515E-14,4.91E-14,2.62E-15,1.98E-15,2.50E-15
4.78190906464034E-14,4.96E-14,2.64E-15,1.98E-15,2.50E-15
4.84494877687029E-14,4.89E-14,2.58E-15,1.98E-15,2.50E-15
4.74831314150721E-14,4.75E-14,2.63E-15,1.98E-15,2.50E-15
4.64700057138778E-14,4.76E-14,2.66E-15,1.98E-15,2.50E-15
4.58917064571373E-14,4.86E-14,2.64E-15,1.98E-15,2.50E-15
4.53776048636497E-14,4.85E-14,2.62E-15,1.98E-15,2.50E-15
4.54756801745174E-14,4.77E-14,2.59E-15,1.98E-15,2.50E-15
4.51277336287115E-14,4.77E-14,2.61E-15,1.98E-15,2.50E-15
4.46160776306569E-14,4.68E-14,2.57E-15,1.98E-15,2.50E-15
4.54857722208546E-14,4.69E-14,2.57E-15,1.98E-15,2.50E-15
4.78050786748494E-14,4.72E-14,2.52E-15,1.98E-15,2.50E-15
4.71840059228888E-14,4.75E-14,2.56E-15,1.98E-15,2.50E-15
4.55407563602561E-14,4.75E-14,2.57E-15,1.98E-15,2.50E-15
4.51191651796099E-14,4.63E-14,2.54E-15,1.98E-15,2.50E-15
4.44159342765247E-14,4.62E-14,2.51E-15,1.98E-15,2.50E-15
4.43237825332048E-14,4.63E-14,2.50E-15,1.98E-15,2.50E-15
4.43466597537647E-14,4.68E-14,2.47E-15,1.98E-15,2.50E-15
4.45751376062364E-14,4.84E-14,2.53E-15,1.98E-15,2.50E-15
4.51620422201245E-14,4.61E-14,2.49E-15,1.98E-15,2.50E-15
4.57946661498438E-14,4.51E-14,2.50E-15,1.98E-15,2.50E-15
4.45077855009797E-14,4.49E-14,2.53E-15,1.98E-15,2.50E-15
4.34306012333807E-14,4.42E-14,2.54E-15,1.98E-15,2.50E-15
4.36176501483716E-14,4.46E-14,2.48E-15,1.98E-15,2.50E-15
4.40293868360166E-14,4.59E-14,2.49E-15,1.98E-15,2.50E-15
4.40514624179027E-14,4.48E-14,2.48E-15,1.98E-15,2.50E-15
4.45328685416841E-14,4.47E-14,2.47E-15,1.98E-15,2.50E-15
4.54677577513249E-14,4.50E-14,2.49E-15,1.98E-15,2.50E-15
4.39142590283406E-14,4.38E-14,2.42E-15,1.98E-15,2.50E-15
4.27383163854262E-14,4.37E-14,2.42E-15,1.98E-15,2.50E-15
4.30050491173984E-14,4.41E-14,2.42E-15,1.98E-15,2.50E-15
4.31898989563812E-14,4.33E-14,2.38E-15,1.98E-15,2.50E-15
4.27640243703175E-14,4.24E-14,2.38E-15,1.98E-15,2.50E-15
4.23001098601978E-14,4.28E-14,2.39E-15,1.98E-15,2.50E-15
4.19672112733285E-14,4.38E-14,2.40E-15,1.98E-15,2.50E-15
4.13938684203740E-14,4.26E-14,2.38E-15,1.98E-15,2.50E-15
4.19159372093737E-14,4.16E-14,2.38E-15,1.98E-15,2.50E-15
4.20510937160219E-14,4.18E-14,2.40E-15,1.98E-15,2.50E-15
4.05050228536742E-14,4.18E-14,2.44E-15,1.98E-15,2.50E-15
3.98929356658246E-14,4.16E-14,2.32E-15,1.98E-15,2.50E-15
4.10582241599883E-14,4.17E-14,2.37E-15,1.98E-15,2.50E-15
4.14312540626316E-14,4.11E-14,2.34E-15,1.98E-15,2.50E-15
3.99710434010744E-14,4.11E-14,2.30E-15,1.98E-15,2.50E-15
3.93715818477369E-14,4.18E-14,2.35E-15,1.98E-15,2.50E-15
3.92848817408169E-14,4.20E-14,2.36E-15,1.98E-15,2.50E-15
3.94723236658169E-14,4.15E-14,2.33E-15,1.98E-15,2.50E-15
4.08032575290551E-14,4.02E-14,2.37E-15,1.98E-15,2.50E-15
4.01331194581404E-14,4.01E-14,2.29E-15,1.98E-15,2.50E-15
3.88261157647785E-14,4.01E-14,2.35E-15,1.98E-15,2.50E-15
3.90482254351616E-14,3.97E-14,2.28E-15,1.98E-15,2.50E-15
4.00941840047882E-14,3.95E-14,2.32E-15,1.98E-15,2.50E-15
3.91262876116224E-14,3.94E-14,2.26E-15,1.98E-15,2.50E-15
3.81388977337032E-14,3.92E-14,2.28E-15,1.98E-15,2.50E-15
3.78898289540195E-14,3.86E-14,2.23E-15,1.98E-15,2.50E-15
3.82568913435578E-14,3.95E-14,2.27E-15,1.98E-15,2.50E-15
3.81871288412225E-14,3.95E-14,2.30E-15,1.98E-15,2.50E-15
3.73445397138965E-14,3.83E-14,2.22E-15,1.98E-15,2.50E-15
3.71942885217275E-14,3.80E-14,2.21E-15,1.98E-15,2.50E-15
3.72420071244636E-14,3.85E-14,2.18E-15,1.98E-15,2.50E-15
3.76665306085312E-14,3.96E-14,2.25E-15,1.98E-15,2.50E-15
3.72109685854953E-14,3.92E-14,2.15E-15,1.98E-15,2.50E-15
3.69561720973613E-14,3.88E-14,2.22E-15,1.98E-15,2.50E-15
3.67882132124270E-14,3.87E-14,2.16E-15,1.98E-15,2.50E-15
3.64266306875808E-14,3.77E-14,2.22E-15,1.98E-15,2.50E-15
3.59620480352646E-14,3.66E-14,2.17E-15,1.98E-15,2.50E-15
3.59544390000837E-14,3.67E-14,2.19E-15,1.98E-15,2.50E-15
3.67272028500325E-14,3.69E-14,2.15E-15,1.98E-15,2.50E-15
3.61564899805050E-14,3.64E-14,2.18E-15,1.98E-15,2.50E-15
3.51940874348293E-14,3.59E-14,2.15E-15,1.98E-15,2.50E-15
3.49906532057698E-14,3.65E-14,2.16E-15,1.98E-15,2.50E-15
3.50804061886361E-14,3.62E-14,2.12E-15,1.98E-15,2.50E-15
3.47977505686108E-14,3.53E-14,2.24E-15,1.98E-15,2.50E-15
3.47506662265637E-14,3.51E-14,2.11E-15,1.98E-15,2.50E-15
3.50432419531381E-14,3.61E-14,2.13E-15,1.98E-15,2.50E-15
3.52154830670040E-14,3.72E-14,2.10E-15,1.98E-15,2.50E-15
3.49322089361250E-14,3.74E-14,2.10E-15,1.98E-15,2.50E-15
3.49914585057277E-14,3.66E-14,2.13E-15,1.98E-15,2.50E-15
3.48576768758250E-14,3.59E-14,2.09E-15,1.98E-15,2.50E-15
3.48871793923521E-14,3.54E-14,2.11E-15,1.98E-15,2.50E-15
3.52657530378993E-14,3.48E-14,2.06E-15,1.98E-15,2.50E-15
3.44987061356904E-14,3.48E-14,2.08E-15,1.98E-15,2.50E-15
3.43733285706794E-14,3.52E-14,2.09E-15,1.98E-15,2.50E-15
3.43988662984967E-14,3.56E-14,2.08E-15,1.98E-15,2.50E-15
3.46537382995538E-14,3.51E-14,2.02E-15,1.98E-15,2.50E-15
3.52505611182037E-14,3.45E-14,2.08E-15,1.98E-15,2.50E-15
3.42266210336840E-14,3.45E-14,2.02E-15,1.98E-15,2.50E-15
3.37369556895293E-14,3.40E-14,2.07E-15,1.98E-15,2.50E-15
3.50966948561511E-14,3.42E-14,2.05E-15,1.98E-15,2.50E-15
3.47420915873981E-14,3.43E-14,2.10E-15,1.98E-15,2.50E-15
3.34175560802247E-14,3.45E-14,2.02E-15,1.98E-15,2.50E-15
3.28053360333766E-14,3.37E-14,2.04E-15,1.98E-15,2.50E-15
3.25963906957890E-14,3.32E-14,2.02E-15,1.98E-15,2.50E-15
3.24526917956937E-14,3.34E-14,2.03E-15,1.98E-15,2.50E-15
3.23520006154901E-14,3.42E-14,2.01E-15,1.98E-15,2.50E-15
3.23573207802455E-14,3.37E-14,2.02E-15,1.98E-15,2.50E-15
3.22474756925156E-14,3.30E-14,2.00E-15,1.98E-15,2.50E-15
3.29863328616220E-14,3.37E-14,1.96E-15,1.98E-15,2.50E-15
3.28678315914605E-14,3.33E-14,2.02E-15,1.98E-15,2.50E-15
3.21372631906628E-14,3.33E-14,1.96E-15,1.98E-15,2.50E-15
3.23165159468922E-14,3.30E-14,2.00E-15,1.98E-15,2.50E-15
3.25873645460682E-14,3.29E-14,1.95E-15,1.98E-15,2.50E-15
3.26320709786986E-14,3.27E-14,1.97E-15,1.98E-15,2.50E-15
3.23949454670262E-14,3.24E-14,1.95E-15,1.98E-15,2.50E-15
3.20300757092098E-14,3.18E-14,1.95E-15,1.98E-15,2.50E-15
3.17740250491219E-14,3.15E-14,1.95E-15,1.98E-15,2.50E-15
3.09090440419936E-14,3.13E-14,1.95E-15,1.98E-15,2.50E-15
3.05553267542005E-14,3.11E-14,1.93E-15,1.98E-15,2.50E-15
3.06551642288385E-14,3.13E-14,1.99E-15,1.98E-15,2.50E-15
3.11496824483285E-14,3.15E-14,1.94E-15,1.98E-15,2.50E-15
3.10591852262074E-14,3.19E-14,1.93E-15,1.98E-15,2.50E-15
3.06243584534519E-14,3.17E-14,1.94E-15,1.98E-15,2.50E-15
3.13422534431207E-14,3.15E-14,1.92E-15,1.98E-15,2.50E-15
3.12528691858120E-14,3.15E-14,1.90E-15,1.98E-15,2.50E-15
3.09570875917324E-14,3.13E-14,1.89E-15,1.98E-15,2.50E-15
3.11780812898666E-14,3.14E-14,1.88E-15,1.98E-15,2.50E-15
3.03335964635280E-14,3.21E-14,1.91E-15,1.98E-15,2.50E-15
2.97971829955719E-14,3.12E-14,1.88E-15,1.98E-15,2.50E-15
3.09560272235437E-14,3.06E-14,1.92E-15,1.98E-15,2.50E-15
3.13016677873061E-14,3.03E-14,1.90E-15,1.98E-15,2.50E-15
2.99479026511959E-14,3.01E-14,1.93E-15,1.98E-15,2.50E-15
2.98714455258936E-14,3.03E-14,1.89E-15,1.98E-15,2.50E-15
2.96080896872303E-14,3.04E-14,1.93E-15,1.98E-15,2.50E-15
2.94077427086086E-14,2.99E-14,1.93E-15,1.98E-15,2.50E-15
3.02110255993655E-14,3.03E-14,1.94E-15,1.98E-15,2.50E-15
3.02044342952868E-14,3.08E-14,1.90E-15,1.98E-15,2.50E-15
2.97612324987831E-14,3.04E-14,1.91E-15,1.98E-15,2.50E-15
2.98566123310339E-14,2.98E-14,1.89E-15,1.98E-15,2.50E-15
2.96882054044971E-14,2.99E-14,1.91E-15,1.98E-15,2.50E-15
2.93997293086869E-14,2.96E-14,1.89E-15,1.98E-15,2.50E-15
2.94889158811776E-14,2.96E-14,1.90E-15,1.98E-15,2.50E-15
2.92872907501554E-14,2.96E-14,1.87E-15,1.98E-15,2.50E-15
2.90344592554081E-14,2.91E-14,1.89E-15,1.98E-15,2.50E-15
2.87768767341078E-14,2.97E-14,1.90E-15,1.98E-15,2.50E-15
2.86403279505642E-14,3.08E-14,1.90E-15,1.98E-15,2.50E-15
2.87101827960385E-14,3.05E-14,1.89E-15,1.98E-15,2.50E-15
2.83867820035842E-14,2.93E-14,1.88E-15,1.98E-15,2.50E-15
2.76501162347534E-14,2.91E-14,1.88E-15,1.98E-15,2.50E-15
2.75638115431841E-14,2.91E-14,1.87E-15,1.98E-15,2.50E-15
2.79688062846710E-14,2.90E-14,1.90E-15,1.98E-15,2.50E-15
2.79252568560737E-14,3.01E-14,1.87E-15,1.98E-15,2.50E-15
2.76466354350820E-14,2.90E-14,1.90E-15,1.98E-15,2.50E-15
2.78757543974900E-14,2.80E-14,1.88E-15,1.98E-15,2.50E-15
2.80209150976595E-14,2.80E-14,1.89E-15,1.98E-15,2.50E-15
2.80137538947928E-14,2.88E-14,1.87E-15,1.98E-15,2.50E-15
2.76902230430075E-14,2.92E-14,1.86E-15,1.98E-15,2.50E-15
2.76908535860204E-14,2.90E-14,1.85E-15,1.98E-15,2.50E-15
2.82887948043361E-14,2.79E-14,1.83E-15,1.98E-15,2.50E-15
2.88246879467283E-14,2.76E-14,1.86E-15,1.98E-15,2.50E-15
2.84226111176431E-14,2.76E-14,1.84E-15,1.98E-15,2.50E-15
2.80579822425499E-14,2.78E-14,1.85E-15,1.98E-15,2.50E-15
2.72164952551978E-14,2.74E-14,1.84E-15,1.98E-15,2.50E-15
2.66541072773143E-14,2.72E-14,1.86E-15,1.98E-15,2.50E-15
2.66007593352984E-14,2.74E-14,1.84E-15,1.98E-15,2.50E-15
2.67866795510291E-14,2.72E-14,1.83E-15,1.98E-15,2.50E-15
2.69570907810981E-14,2.72E-14,1.84E-15,1.98E-15,2.50E-15
2.65443866869239E-14,2.72E-14,1.82E-15,1.98E-15,2.50E-15
2.60828493938411E-14,2.69E-14,1.86E-15,1.98E-15,2.50E-15
2.60214488570356E-14,2.69E-14,1.82E-15,1.98E-15,2.50E-15
2.64538411703776E-14,2.73E-14,1.86E-15,1.98E-15,2.50E-15
2.67039201827088E-14,2.72E-14,1.81E-15,1.98E-15,2.50E-15
2.64322532920715E-14,2.71E-14,1.83E-15,1.98E-15,2.50E-15
2.63452600717739E-14,2.68E-14,1.81E-15,1.98E-15,2.50E-15
2.63128193121349E-14,2.62E-14,1.85E-15,1.98E-15,2.50E-15
2.58321385239522E-14,2.68E-14,1.81E-15,1.98E-15,2.50E-15
2.57782170127744E-14,2.67E-14,1.82E-15,1.98E-15,2.50E-15
2.56388669284404E-14,2.61E-14,1.80E-15,1.98E-15,2.50E-15
2.56147472700354E-14,2.64E-14,1.81E-15,1.98E-15,2.50E-15
2.59861238405609E-14,2.62E-14,1.79E-15,1.98E-15,2.50E-15
2.60581599775369E-14,2.57E-14,1.81E-15,1.98E-15,2.50E-15
2.52099561096135E-14,2.65E-14,1.78E-15,1.98E-15,2.50E-15
2.46466355320906E-14,2.63E-14,1.84E-15,1.98E-15,2.50E-15
2.45949314649940E-14,2.51E-14,1.79E-15,1.98E-15,2.50E-15
2.45029254387030E-14,2.48E-14,1.80E-15,1.98E-15,2.50E-15
2.44577881754802E-14,2.50E-14,1.79E-15,1.98E-15,2.50E-15
2.46686505813064E-14,2.53E-14,1.79E-15,1.98E-15,2.50E-15
2.45827708561327E-14,2.58E-14,1.80E-15,1.98E-15,2.50E-15
2.42217166773269E-14,2.58E-14,1.77E-15,1.98E-15,2.50E-15
2.41545949034974E-14,2.53E-14,1.79E-15,1.98E-15,2.50E-15
2.47174263251315E-14,2.50E-14,1.77E-15,1.98E-15,2.50E-15
2.44654718136506E-14,2.49E-14,1.78E-15,1.98E-15,2.50E-15
2.44699441558767E-14,2.50E-14,1.75E-15,1.98E-15,2.50E-15
2.48317584171642E-14,2.51E-14,1.77E-15,1.98E-15,2.50E-15
2.45396066973702E-14,2.51E-14,1.76E-15,1.98E-15,2.50E-15
2.42614215209608E-14,2.49E-14,1.76E-15,1.98E-15,2.50E-15
2.45205631064230E-14,2.46E-14,1.76E-15,1.98E-15,2.50E-15
2.43480332525816E-14,2.39E-14,1.75E-15,1.98E-15,2.50E-15
2.42818347475606E-14,2.39E-14,1.76E-15,1.98E-15,2.50E-15
2.41118094168765E-14,2.42E-14,1.75E-15,1.98E-15,2.50E-15
2.40207592684794E-14,2.41E-14,1.76E-15,1.98E-15,2.50E-15
2.39157792628416E-14,2.38E-14,1.76E-15,1.98E-15,2.50E-15
2.33308962920180E-14,2.42E-14,1.74E-15,1.98E-15,2.50E-15
2.30743183392300E-14,2.38E-14,1.77E-15,1.98E-15,2.50E-15
2.30635101518815E-14,2.32E-14,1.75E-15,1.98E-15,2.50E-15
2.29565424671460E-14,2.32E-14,1.75E-15,1.98E-15,2.50E-15
2.30003165975520E-14,2.38E-14,1.74E-15,1.98E-15,2.50E-15
2.29547973078664E-14,2.48E-14,1.74E-15,1.98E-15,2.50E-15
2.26902716970793E-14,2.44E-14,1.74E-15,1.98E-15,2.50E-15
2.25843025053902E-14,2.33E-14,1.73E-15,1.98E-15,2.50E-15
2.27726368257636E-14,2.28E-14,1.75E-15,1.98E-15,2.50E-15
2.29164849546955E-14,2.29E-14,1.72E-15,1.98E-15,2.50E-15
2.31135848374058E-14,2.31E-14,1.74E-15,1.98E-15,2.50E-15
2.31205820993782E-14,2.29E-14,1.73E-15,1.98E-15,2.50E-15
2.23552361424237E-14,2.29E-14,1.73E-15,1.98E-15,2.50E-15
2.19894094376849E-14,2.26E-14,1.72E-15,1.98E-15,2.50E-15
2.20747520758046E-14,2.27E-14,1.69E-15,1.98E-15,2.50E-15
2.21343025956338E-14,2.32E-14,1.72E-15,1.98E-15,2.50E-15
2.24545599304386E-14,2.27E-14,1.68E-15,1.98E-15,2.50E-15
2.34228418794467E-14,2.20E-14,1.75E-15,1.98E-15,2.50E-15
2.33629579647653E-14,2.24E-14,1.69E-15,1.98E-15,2.50E-15
2.28265990597189E-14,2.29E-14,1.73E-15,1.98E-15,2.50E-15
2.29689257714522E-14,2.25E-14,1.70E-15,1.98E-15,2.50E-15
2.26023024503096E-14,2.24E-14,1.77E-15,1.98E-15,2.50E-15
2.27247974190232E-14,2.26E-14,1.70E-15,1.98E-15,2.50E-15
2.28811987134835E-14,2.24E-14,1.72E-15,1.98E-15,2.50E-15
2.27091500714302E-14,2.18E-14,1.72E-15,1.98E-15,2.50E-15
2.25097476292350E-14,2.21E-14,1.71E-15,1.98E-15,2.50E-15
2.19575781445186E-14,2.22E-14,1.74E-15,1.98E-15,2.50E-15
2.16419123861481E-14,2.25E-14,1.69E-15,1.98E-15,2.50E-15
2.18670684327842E-14,2.28E-14,1.72E-15,1.98E-15,2.50E-15
2.18683140173997E-14,2.28E-14,1.69E-15,1.98E-15,2.50E-15
2.17263764807883E-14,2.34E-14,1.71E-15,1.98E-15,2.50E-15
2.16702468714838E-14,2.22E-14,1.70E-15,1.98E-15,2.50E-15
2.19778931239189E-14,2.19E-14,1.69E-15,1.98E-15,2.50E-15
2.17755409097052E-14,2.22E-14,1.70E-15,1.98E-15,2.50E-15
2.14490074260217E-14,2.25E-14,1.68E-15,1.98E-15,2.50E-15
2.17445922497112E-14,2.20E-14,1.72E-15,1.98E-15,2.50E-15
2.16475447742388E-14,2.24E-14,1.67E-15,1.98E-15,2.50E-15
2.13287724558954E-14,2.25E-14,1.72E-15,1.98E-15,2.50E-15
2.12889946393691E-14,2.24E-14,1.67E-15,1.98E-15,2.50E-15
2.12471443109259E-14,2.21E-14,1.71E-15,1.98E-15,2.50E-15
2.17905824730331E-14,2.19E-14,1.66E-15,1.98E-15,2.50E-15
2.19158981805571E-14,2.12E-14,1.69E-15,1.98E-15,2.50E-15
2.09436588089580E-14,2.10E-14,1.64E-15,1.98E-15,2.50E-15
2.06133754449176E-14,2.10E-14,1.66E-15,1.98E-15,2.50E-15
2.07100226398786E-14,2.13E-14,1.64E-15,1.98E-15,2.50E-15
2.08436962477054E-14,2.13E-14,1.65E-15,1.98E-15,2.50E-15
2.04942221307852E-14,2.13E-14,1.65E-15,1.98E-15,2.50E-15
2.05183830155435E-14,2.09E-14,1.65E-15,1.98E-15,2.50E-15
2.08015288436191E-14,2.09E-14,1.66E-15,1.98E-15,2.50E-15
2.05994196754746E-14,2.10E-14,1.65E-15,1.98E-15,2.50E-15
2.04626700761950E-14,2.17E-14,1.67E-15,1.98E-15,2.50E-15
2.04571642735451E-14,2.12E-14,1.65E-15,1.98E-15,2.50E-15
2.01505013168940E-14,2.11E-14,1.68E-15,1.98E-15,2.50E-15
2.01011131011889E-14,2.08E-14,1.65E-15,1.98E-15,2.50E-15
2.08956290884426E-14,2.09E-14,1.67E-15,1.98E-15,2.50E-15
2.09132812916097E-14,2.10E-14,1.64E-15,1.98E-15,2.50E-15
2.00536125097830E-14,2.06E-14,1.65E-15,1.98E-15,2.50E-15
1.97880296221738E-14,2.03E-14,1.66E-15,1.98E-15,2.50E-15
1.97209029997214E-14,2.07E-14,1.65E-15,1.98E-15,2.50E-15
1.97949066627341E-14,2.04E-14,1.67E-15,1.98E-15,2.50E-15
1.97895972466718E-14,2.02E-14,1.65E-15,1.98E-15,2.50E-15
1.95019525081828E-14,2.07E-14,1.67E-15,1.98E-15,2.50E-15
1.97753939613929E-14,2.06E-14,1.65E-15,1.98E-15,2.50E-15
1.97533616166843E-14,1.98E-14,1.66E-15,1.98E-15,2.50E-15
1.95603838994807E-14,2.02E-14,1.65E-15,1.98E-15,2.50E-15
1.99010391761407E-14,2.08E-14,1.65E-15,1.98E-15,2.50E-15
1.93357900374440E-14,2.04E-14,1.65E-15,1.98E-15,2.50E-15
1.88015858301100E-14,2.02E-14,1.65E-15,1.98E-15,2.50E-15
1.90397589874629E-14,1.95E-14,1.65E-15,1.98E-15,2.50E-15
1.88042350141348E-14,1.93E-14,1.64E-15,1.98E-15,2.50E-15
1.82658724574249E-14,1.96E-14,1.65E-15,1.98E-15,2.50E-15
1.86147667075149E-14,1.97E-14,1.65E-15,1.98E-15,2.50E-15
1.93322019356212E-14,1.94E-14,1.66E-15,1.98E-15,2.50E-15
1.90383764592287E-14,1.90E-14,1.63E-15,1.98E-15,2.50E-15
1.89815683763773E-14,1.88E-14,1.65E-15,1.98E-15,2.50E-15
1.90572836684504E-14,1.86E-14,1.64E-15,1.98E-15,2.50E-15
1.90409188008928E-14,1.88E-14,1.65E-15,1.98E-15,2.50E-15
1.93540655200535E-14,1.88E-14,1.64E-15,1.98E-15,2.50E-15
1.86582131637488E-14,1.89E-14,1.64E-15,1.98E-15,2.50E-15
1.81778296137827E-14,1.90E-14,1.63E-15,1.98E-15,2.50E-15
1.81241166465005E-14,1.88E-14,1.63E-15,1.98E-15,2.50E-15
1.85205964776399E-14,1.89E-14,1.65E-15,1.98E-15,2.50E-15
1.91274998016131E-14,1.91E-14,1.63E-15,1.98E-15,2.50E-15
1.80586527425446E-14,1.86E-14,1.65E-15,1.98E-15,2.50E-15
1.74635883566205E-14,1.83E-14,1.63E-15,1.98E-15,2.50E-15
1.74990085046337E-14,1.83E-14,1.64E-15,1.98E-15,2.50E-15
1.75795524301362E-14,1.78E-14,1.62E-15,1.98E-15,2.50E-15
1.73633982840084E-14,1.76E-14,1.64E-15,1.98E-15,2.50E-15
1.70014758825429E-14,1.78E-14,1.62E-15,1.98E-15,2.50E-15
1.71857462799485E-14,1.79E-14,1.63E-15,1.98E-15,2.50E-15
1.72151852674801E-14,1.75E-14,1.63E-15,1.98E-15,2.50E-15
1.69176869719286E-14,1.79E-14,1.62E-15,1.98E-15,2.50E-15
1.69282220701297E-14,1.84E-14,1.64E-15,1.98E-15,2.50E-15
1.71312711794652E-14,1.80E-14,1.62E-15,1.98E-15,2.50E-15
1.67966398744297E-14,1.74E-14,1.65E-15,1.98E-15,2.50E-15
1.68519469623027E-14,1.73E-14,1.62E-15,1.98E-15,2.50E-15
1.72470823283123E-14,1.75E-14,1.63E-15,1.98E-15,2.50E-15
1.68349316496896E-14,1.75E-14,1.64E-15,1.98E-15,2.50E-15
1.65566560174694E-14,1.70E-14,1.62E-15,1.98E-15,2.50E-15
1.70599309638073E-14,1.69E-14,1.62E-15,1.98E-15,2.50E-15
1.68977323975252E-14,1.74E-14,1.62E-15,1.98E-15,2.50E-15
1.63557766565117E-14,1.71E-14,1.61E-15,1.98E-15,2.50E-15
1.61837559882507E-14,1.67E-14,1.62E-15,1.98E-15,2.50E-15
1.63302892323249E-14,1.65E-14,1.61E-15,1.98E-15,2.50E-15
1.63858547011086E-14,1.62E-14,1.62E-15,1.98E-15,2.50E-15
1.60824109924067E-14,1.60E-14,1.62E-15,1.98E-15,2.50E-15
1.59284540999562E-14,1.61E-14,1.62E-15,1.98E-15,2.50E-15
1.58889699051276E-14,1.65E-14,1.62E-15,1.98E-15,2.50E-15
1.57118245926151E-14,1.62E-14,1.62E-15,1.98E-15,2.50E-15
1.54338482773218E-14,1.60E-14,1.61E-15,1.98E-15,2.50E-15
1.55520640447140E-14,1.61E-14,1.61E-15,1.98E-15,2.50E-15
1.58463569934770E-14,1.67E-14,1.61E-15,1.98E-15,2.50E-15
1.55815270603858E-14,1.64E-14,1.61E-15,1.98E-15,2.50E-15
1.53233289961269E-14,1.62E-14,1.60E-15,1.98E-15,2.50E-15
1.54294945631100E-14,1.57E-14,1.62E-15,1.98E-15,2.50E-15
1.51978250030578E-14,1.61E-14,1.61E-15,1.98E-15,2.50E-15
1.49426926134683E-14,1.57E-14,1.62E-15,1.98E-15,2.50E-15
1.51895374478318E-14,1.52E-14,1.61E-15,1.98E-15,2.50E-15
1.56045017466019E-14,1.54E-14,1.61E-15,1.98E-15,2.50E-15
1.54124803341636E-14,1.56E-14,1.62E-15,1.98E-15,2.50E-15
1.49372343160712E-14,1.56E-14,1.61E-15,1.98E-15,2.50E-15
1.49541475246121E-14,1.61E-14,1.62E-15,1.98E-15,2.50E-15
1.50588943896179E-14,1.55E-14,1.61E-15,1.98E-15,2.50E-15
1.50096924681338E-14,1.49E-14,1.61E-15,1.98E-15,2.50E-15
1.49746936025318E-14,1.52E-14,1.60E-15,1.98E-15,2.50E-15
1.51140291244782E-14,1.61E-14,1.61E-15,1.98E-15,2.50E-15
1.49744768395980E-14,1.58E-14,1.59E-15,1.98E-15,2.50E-15
1.45310695115363E-14,1.54E-14,1.61E-15,1.98E-15,2.50E-15
1.43361467708101E-14,1.51E-14,1.59E-15,1.98E-15,2.50E-15
1.45134605120087E-14,1.49E-14,1.60E-15,1.98E-15,2.50E-15
1.45665967788453E-14,1.52E-14,1.60E-15,1.98E-15,2.50E-15
1.47581074525441E-14,1.50E-14,1.60E-15,1.98E-15,2.50E-15
1.45350911389159E-14,1.51E-14,1.61E-15,1.98E-15,2.50E-15
1.41299988803519E-14,1.46E-14,1.60E-15,1.98E-15,2.50E-15
1.42557469963449E-14,1.45E-14,1.61E-15,1.98E-15,2.50E-15
1.43648964993438E-14,1.43E-14,1.60E-15,1.98E-15,2.50E-15
1.40987693298399E-14,1.42E-14,1.60E-15,1.98E-15,2.50E-15
1.41361286051511E-14,1.40E-14,1.60E-15,1.98E-15,2.50E-15
1.43476329801942E-14,1.40E-14,1.60E-15,1.98E-15,2.50E-15
1.42660700873592E-14,1.43E-14,1.60E-15,1.98E-15,2.50E-15
1.40075159030185E-14,1.43E-14,1.60E-15,1.98E-15,2.50E-15
1.36425849181615E-14,1.43E-14,1.60E-15,1.98E-15,2.50E-15
1.33527729339965E-14,1.42E-14,1.61E-15,1.98E-15,2.50E-15
1.33877429380924E-14,1.38E-14,1.60E-15,1.98E-15,2.50E-15
1.33977435059696E-14,1.36E-14,1.60E-15,1.98E-15,2.50E-15
1.33016503873578E-14,1.41E-14,1.60E-15,1.98E-15,2.50E-15
1.32617807071288E-14,1.38E-14,1.60E-15,1.98E-15,2.50E-15
1.35011693085606E-14,1.34E-14,1.60E-15,1.98E-15,2.50E-15
1.32436251311645E-14,1.33E-14,1.59E-15,1.98E-15,2.50E-15
1.28942645568523E-14,1.34E-14,1.60E-15,1.98E-15,2.50E-15
1.29266993990525E-14,1.32E-14,1.60E-15,1.98E-15,2.50E-15
1.30678648897751E-14,1.32E-14,1.59E-15,1.98E-15,2.50E-15
1.29147561173558E-14,1.31E-14,1.61E-15,1.98E-15,2.50E-15
1.28847280054210E-14,1.29E-14,1.59E-15,1.98E-15,2.50E-15
1.30837288408001E-14,1.29E-14,1.60E-15,1.98E-15,2.50E-15
1.30820068035351E-14,1.33E-14,1.59E-15,1.98E-15,2.50E-15
1.27359529158034E-14,1.33E-14,1.59E-15,1.98E-15,2.50E-15
1.27467025226980E-14,1.30E-14,1.59E-15,1.98E-15,2.50E-15
1.27384090565938E-14,1.28E-14,1.58E-15,1.98E-15,2.50E-15
1.26148497694364E-14,1.29E-14,1.58E-15,1.98E-15,2.50E-15
1.24180046679803E-14,1.29E-14,1.57E-15,1.98E-15,2.50E-15
1.23701182303819E-14,1.33E-14,1.58E-15,1.98E-15,2.50E-15
1.23350283259886E-14,1.30E-14,1.58E-15,1.98E-15,2.50E-15
1.21999930953894E-14,1.29E-14,1.59E-15,1.98E-15,2.50E-15
1.22881723225768E-14,1.26E-14,1.59E-15,1.98E-15,2.50E-15
1.26608532464555E-14,1.26E-14,1.60E-15,1.98E-15,2.50E-15
1.28017126132081E-14,1.24E-14,1.59E-15,1.98E-15,2.50E-15
1.24166421030020E-14,1.25E-14,1.60E-15,1.98E-15,2.50E-15
1.24133172833426E-14,1.26E-14,1.60E-15,1.98E-15,2.50E-15
1.22964971977451E-14,1.26E-14,1.60E-15,1.98E-15,2.50E-15
1.24610841283384E-14,1.26E-14,1.60E-15,1.98E-15,2.50E-15
1.27632386498655E-14,1.25E-14,1.60E-15,1.98E-15,2.50E-15
1.23751260475229E-14,1.24E-14,1.59E-15,1.98E-15,2.50E-15
1.18523120157292E-14,1.24E-14,1.59E-15,1.98E-15,2.50E-15
1.18198792279996E-14,1.24E-14,1.59E-15,1.98E-15,2.50E-15
1.18606113969045E-14,1.20E-14,1.59E-15,1.98E-15,2.50E-15
1.18919716121397E-14,1.20E-14,1.59E-15,1.98E-15,2.50E-15
1.19061652349094E-14,1.20E-14,1.58E-15,1.98E-15,2.50E-15
1.19307835943373E-14,1.21E-14,1.59E-15,1.98E-15,2.50E-15
1.17181162549980E-14,1.24E-14,1.58E-15,1.98E-15,2.50E-15
1.14990614399582E-14,1.29E-14,1.60E-15,1.98E-15,2.50E-15
1.14168159178167E-14,1.23E-14,1.58E-15,1.98E-15,2.50E-15
1.13884725000141E-14,1.19E-14,1.60E-15,1.98E-15,2.50E-15
1.15064612328634E-14,1.18E-14,1.59E-15,1.98E-15,2.50E-15
1.17215502083796E-14,1.18E-14,1.59E-15,1.98E-15,2.50E-15
1.15246110053269E-14,1.20E-14,1.59E-15,1.98E-15,2.50E-15
1.13697495778281E-14,1.19E-14,1.58E-15,1.98E-15,2.50E-15
1.15532982130048E-14,1.20E-14,1.59E-15,1.98E-15,2.50E-15
1.16046841845983E-14,1.18E-14,1.58E-15,1.98E-15,2.50E-15
1.13863905245010E-14,1.21E-14,1.60E-15,1.98E-15,2.50E-15
1.13275949682834E-14,1.16E-14,1.58E-15,1.98E-15,2.50E-15
1.15021097276689E-14,1.19E-14,1.60E-15,1.98E-15,2.50E-15
1.16224016569516E-14,1.17E-14,1.58E-15,1.98E-15,2.50E-15
1.13899469568783E-14,1.18E-14,1.59E-15,1.98E-15,2.50E-15
1.10619878059918E-14,1.18E-14,1.58E-15,1.98E-15,2.50E-15
1.09802380676738E-14,1.16E-14,1.58E-15,1.98E-15,2.50E-15
1.10063019396537E-14,1.14E-14,1.59E-15,1.98E-15,2.50E-15
1.10560050089805E-14,1.13E-14,1.58E-15,1.98E-15,2.50E-15
1.14535315685000E-14,1.12E-14,1.59E-15,1.98E-15,2.50E-15
1.16182695283893E-14,1.15E-14,1.58E-15,1.98E-15,2.50E-15
1.08879041204762E-14,1.13E-14,1.59E-15,1.98E-15,2.50E-15
1.07294884963019E-14,1.11E-14,1.58E-15,1.98E-15,2.50E-15
1.07077297424052E-14,1.11E-14,1.58E-15,1.98E-15,2.50E-15
1.05392743739162E-14,1.12E-14,1.58E-15,1.98E-15,2.50E-15
1.06428270857074E-14,1.12E-14,1.58E-15,1.98E-15,2.50E-15
1.08026958390873E-14,1.12E-14,1.59E-15,1.98E-15,2.50E-15
1.07028230156036E-14,1.11E-14,1.58E-15,1.98E-15,2.50E-15
1.06777524956352E-14,1.10E-14,1.59E-15,1.98E-15,2.50E-15
1.06979831419341E-14,1.11E-14,1.58E-15,1.98E-15,2.50E-15
1.05778173896356E-14,1.10E-14,1.59E-15,1.98E-15,2.50E-15
1.05847570733792E-14,1.06E-14,1.58E-15,1.98E-15,2.50E-15
1.03979548769226E-14,1.06E-14,1.59E-15,1.98E-15,2.50E-15
1.02212008338244E-14,1.09E-14,1.58E-15,1.98E-15,2.50E-15
1.01276319399285E-14,1.07E-14,1.59E-15,1.98E-15,2.50E-15
1.00676514883043E-14,1.06E-14,1.57E-15,1.98E-15,2.50E-15
1.00537077841176E-14,1.04E-14,1.59E-15,1.98E-15,2.50E-15
1.00824184141772E-14,1.05E-14,1.57E-15,1.98E-15,2.50E-15
9.96313823996146E-15,1.07E-14,1.59E-15,1.98E-15,2.50E-15
9.83112084764511E-15,1.06E-14,1.58E-15,1.98E-15,2.50E-15
9.88759781464851E-15,1.06E-14,1.58E-15,1.98E-15,2.50E-15
1.01128938162105E-14,1.07E-14,1.58E-15,1.98E-15,2.50E-15
9.94651642925561E-15,1.03E-14,1.58E-15,1.98E-15,2.50E-15
9.87104756202473E-15,1.00E-14,1.58E-15,1.98E-15,2.50E-15
1.02508998061003E-14,1.02E-14,1.58E-15,1.98E-15,2.50E-15
1.00380254824020E-14,1.03E-14,1.57E-15,1.98E-15,2.50E-15
9.59996457025389E-15,1.03E-14,1.58E-15,1.98E-15,2.50E-15
9.67269783991766E-15,1.05E-14,1.58E-15,1.98E-15,2.50E-15
9.92249588281060E-15,1.01E-14,1.57E-15,1.98E-15,2.50E-15
9.92171390102032E-15,9.95E-15,1.58E-15,1.98E-15,2.50E-15
9.82390867953436E-15,1.01E-14,1.58E-15,1.98E-15,2.50E-15
9.84946655882833E-15,1.01E-14,1.58E-15,1.98E-15,2.50E-15
9.91257277584401E-15,9.94E-15,1.58E-15,1.98E-15,2.50E-15
9.85355464069625E-15,9.85E-15,1.58E-15,1.98E-15,2.50E-15
9.54483469455342E-15,9.88E-15,1.58E-15,1.98E-15,2.50E-15
9.44652316961544E-15,9.68E-15,1.58E-15,1.98E-15,2.50E-15
9.34502657240984E-15,9.71E-15,1.58E-15,1.98E-15,2.50E-15
9.41036752842215E-15,9.61E-15,1.58E-15,1.98E-15,2.50E-15
9.58984591989400E-15,9.55E-15,1.58E-15,1.98E-15,2.50E-15
9.57171455253631E-15,9.70E-15,1.58E-15,1.98E-15,2.50E-15
9.32834070934668E-15,9.66E-15,1.58E-15,1.98E-15,2.50E-15
9.25604099333054E-15,9.62E-15,1.57E-15,1.98E-15,2.50E-15
9.24460685098340E-15,9.62E-15,1.57E-15,1.98E-15,2.50E-15
9.35094432001558E-15,9.90E-15,1.57E-15,1.98E-15,2.50E-15
9.27520844119903E-15,9.83E-15,1.58E-15,1.98E-15,2.50E-15
9.19842117647415E-15,1.01E-14,1.57E-15,1.98E-15,2.50E-15
9.52566032283546E-15,9.97E-15,1.59E-15,1.98E-15,2.50E-15
9.56527942032083E-15,9.44E-15,1.57E-15,1.98E-15,2.50E-15
9.24761863652898E-15,9.43E-15,1.58E-15,1.98E-15,2.50E-15
9.13600783561111E-15,9.35E-15,1.58E-15,1.98E-15,2.50E-15
8.99469342959381E-15,9.33E-15,1.57E-15,1.98E-15,2.50E-15
8.92992533980139E-15,9.38E-15,1.58E-15,1.98E-15,2.50E-15
9.26799236834477E-15,9.31E-15,1.57E-15,1.98E-15,2.50E-15
9.46927440326488E-15,9.19E-15,1.58E-15,1.98E-15,2.50E-15
9.07643858529615E-15,9.19E-15,1.58E-15,1.98E-15,2.50E-15
9.04685055851267E-15,9.36E-15,1.58E-15,1.98E-15,2.50E-15
9.14004608667522E-15,9.13E-15,1.58E-15,1.98E-15,2.50E-15
9.03459962045019E-15,9.05E-15,1.58E-15,1.98E-15,2.50E-15
8.92918635855046E-15,8.94E-15,1.58E-15,1.98E-15,2.50E-15
8.95369660119602E-15,8.96E-15,1.58E-15,1.98E-15,2.50E-15
9.13452232412935E-15,9.25E-15,1.56E-15,1.98E-15,2.50E-15
9.14725156059264E-15,9.51E-15,1.59E-15,1.98E-15,2.50E-15
8.88471082727696E-15,8.95E-15,1.56E-15,1.98E-15,2.50E-15
8.80076730082562E-15,8.88E-15,1.58E-15,1.98E-15,2.50E-15
8.72782049847778E-15,8.89E-15,1.57E-15,1.98E-15,2.50E-15
8.72003322951354E-15,8.84E-15,1.57E-15,1.98E-15,2.50E-15
8.67623617566569E-15,8.79E-15,1.58E-15,1.98E-15,2.50E-15
8.47077305603528E-15,8.86E-15,1.57E-15,1.98E-15,2.50E-15
8.31932842882928E-15,8.79E-15,1.58E-15,1.98E-15,2.50E-15
8.32107454569956E-15,8.71E-15,1.58E-15,1.98E-15,2.50E-15
8.19950585518583E-15,8.74E-15,1.57E-15,1.98E-15,2.50E-15
8.10426591821206E-15,9.12E-15,1.58E-15,1.98E-15,2.50E-15
8.18231544509105E-15,8.73E-15,1.57E-15,1.98E-15,2.50E-15
8.40325012024304E-15,8.98E-15,1.57E-15,1.98E-15,2.50E-15
8.36860278947289E-15,8.62E-15,1.58E-15,1.98E-15,2.50E-15
8.25442160766397E-15,8.57E-15,1.57E-15,1.98E-15,2.50E-15
8.18699404267015E-15,8.58E-15,1.57E-15,1.98E-15,2.50E-15
8.10453470654892E-15,8.74E-15,1.57E-15,1.98E-15,2.50E-15
8.22013318495661E-15,8.61E-15,1.57E-15,1.98E-15,2.50E-15
8.31232634868573E-15,8.36E-15,1.57E-15,1.98E-15,2.50E-15
8.25601104802478E-15,8.40E-15,1.57E-15,1.98E-15,2.50E-15
8.23110707191257E-15,8.37E-15,1.58E-15,1.98E-15,2.50E-15
8.04660351908953E-15,8.24E-15,1.57E-15,1.98E-15,2.50E-15
7.87876112431900E-15,8.20E-15,1.57E-15,1.98E-15,2.50E-15
7.99221169461911E-15,8.32E-15,1.56E-15,1.98E-15,2.50E-15
8.01507947100632E-15,8.26E-15,1.57E-15,1.98E-15,2.50E-15
7.78430457320123E-15,8.46E-15,1.57E-15,1.98E-15,2.50E-15
7.87441104697737E-15,8.25E-15,1.57E-15,1.98E-15,2.50E-15
7.94031786864016E-15,8.26E-15,1.57E-15,1.98E-15,2.50E-15
7.68550339259776E-15,7.97E-15,1.57E-15,1.98E-15,2.50E-15
7.58177151955891E-15,8.21E-15,1.57E-15,1.98E-15,2.50E-15
7.62551004293372E-15,8.22E-15,1.58E-15,1.98E-15,2.50E-15
7.59532758012502E-15,8.28E-15,1.57E-15,1.98E-15,2.50E-15
7.58582736509139E-15,7.94E-15,1.58E-15,1.98E-15,2.50E-15
7.60678107699911E-15,7.95E-15,1.57E-15,1.98E-15,2.50E-15
7.57654022797782E-15,7.88E-15,1.58E-15,1.98E-15,2.50E-15
7.45003832705180E-15,7.99E-15,1.57E-15,1.98E-15,2.50E-15
7.58696012053357E-15,7.91E-15,1.58E-15,1.98E-15,2.50E-15
7.60490662472806E-15,7.96E-15,1.57E-15,1.98E-15,2.50E-15
7.31543215065984E-15,7.75E-15,1.58E-15,1.98E-15,2.50E-15
7.21660604368111E-15,7.72E-15,1.57E-15,1.98E-15,2.50E-15
7.16170213249546E-15,7.66E-15,1.57E-15,1.98E-15,2.50E-15
7.26008880982262E-15,7.59E-15,1.57E-15,1.98E-15,2.50E-15
7.37431242078447E-15,7.48E-15,1.57E-15,1.98E-15,2.50E-15
7.16143645767961E-15,7.83E-15,1.57E-15,1.98E-15,2.50E-15
7.12674777737076E-15,7.96E-15,1.57E-15,1.98E-15,2.50E-15
7.21650115517361E-15,7.55E-15,1.57E-15,1.98E-15,2.50E-15
7.02499461501528E-15,7.41E-15,1.57E-15,1.98E-15,2.50E-15
6.87977455847641E-15,7.20E-15,1.57E-15,1.98E-15,2.50E-15
6.93937758467371E-15,7.14E-15,1.57E-15,1.98E-15,2.50E-15
6.91766729660892E-15,7.17E-15,1.57E-15,1.98E-15,2.50E-15
6.80272917238955E-15,7.23E-15,1.57E-15,1.98E-15,2.50E-15
7.05788437926792E-15,7.26E-15,1.57E-15,1.98E-15,2.50E-15
7.12416891905961E-15,7.16E-15,1.57E-15,1.98E-15,2.50E-15
6.75058662853393E-15,7.17E-15,1.57E-15,1.98E-15,2.50E-15
6.86326686089982E-15,7.19E-15,1.57E-15,1.98E-15,2.50E-15
6.90608254312263E-15,7.20E-15,1.57E-15,1.98E-15,2.50E-15
6.84218928708297E-15,6.89E-15,1.57E-15,1.98E-15,2.50E-15
7.08559203881884E-15,6.79E-15,1.57E-15,1.98E-15,2.50E-15
6.91053899726001E-15,6.88E-15,1.57E-15,1.98E-15,2.50E-15
6.62586086107695E-15,7.29E-15,1.57E-15,1.98E-15,2.50E-15
6.55357684175932E-15,7.11E-15,1.57E-15,1.98E-15,2.50E-15
6.66087178243493E-15,6.89E-15,1.57E-15,1.98E-15,2.50E-15
6.84762701236931E-15,6.86E-15,1.57E-15,1.98E-15,2.50E-15
6.53603806627834E-15,6.81E-15,1.57E-15,1.98E-15,2.50E-15
6.29035679532686E-15,7.19E-15,1.57E-15,1.98E-15,2.50E-15
6.32896321299381E-15,6.76E-15,1.57E-15,1.98E-15,2.50E-15
6.37640790654509E-15,6.70E-15,1.57E-15,1.98E-15,2.50E-15
6.32447784089160E-15,6.69E-15,1.57E-15,1.98E-15,2.50E-15
6.42551059792974E-15,6.71E-15,1.57E-15,1.98E-15,2.50E-15
6.40010827741188E-15,6.67E-15,1.57E-15,1.98E-15,2.50E-15
6.33030783961589E-15,6.58E-15,1.57E-15,1.98E-15,2.50E-15
6.37044197029368E-15,6.61E-15,1.57E-15,1.98E-15,2.50E-15
6.28117988888576E-15,6.56E-15,1.57E-15,1.98E-15,2.50E-15
6.12006299512062E-15,6.81E-15,1.57E-15,1.98E-15,2.50E-15
6.12014583047319E-15,6.59E-15,1.57E-15,1.98E-15,2.50E-15
6.17561567248600E-15,6.49E-15,1.57E-15,1.98E-15,2.50E-15
6.08153746919932E-15,6.44E-15,1.57E-15,1.98E-15,2.50E-15
6.04375113840161E-15,6.57E-15,1.57E-15,1.98E-15,2.50E-15
6.15269713469709E-15,6.44E-15,1.56E-15,1.98E-15,2.50E-15
6.20773696965861E-15,6.37E-15,1.57E-15,1.98E-15,2.50E-15
6.21073898026552E-15,6.39E-15,1.56E-15,1.98E-15,2.50E-15
6.26131890234960E-15,6.34E-15,1.57E-15,1.98E-15,2.50E-15
6.01478126595460E-15,6.53E-15,1.56E-15,1.98E-15,2.50E-15
5.92895197293082E-15,6.44E-15,1.57E-15,1.98E-15,2.50E-15
6.17867007620334E-15,6.29E-15,1.56E-15,1.98E-15,2.50E-15
6.14800460760636E-15,6.34E-15,1.57E-15,1.98E-15,2.50E-15
5.89047396602459E-15,6.33E-15,1.57E-15,1.98E-15,2.50E-15
5.83450503380781E-15,6.10E-15,1.57E-15,1.98E-15,2.50E-15
5.97203520574125E-15,6.06E-15,1.57E-15,1.98E-15,2.50E-15
6.05627660680872E-15,6.11E-15,1.57E-15,1.98E-15,2.50E-15
5.80649011511514E-15,6.09E-15,1.57E-15,1.98E-15,2.50E-15
5.73264794067909E-15,6.13E-15,1.57E-15,1.98E-15,2.50E-15
5.79701173121722E-15,6.02E-15,1.57E-15,1.98E-15,2.50E-15
5.78052090222403E-15,6.00E-15,1.57E-15,1.98E-15,2.50E-15
5.70574986418868E-15,5.92E-15,1.57E-15,1.98E-15,2.50E-15
5.66566852772296E-15,6.47E-15,1.57E-15,1.98E-15,2.50E-15
5.63137416486378E-15,6.08E-15,1.57E-15,1.98E-15,2.50E-15
5.52514939394716E-15,6.08E-15,1.57E-15,1.98E-15,2.50E-15
5.42842905525150E-15,5.93E-15,1.57E-15,1.98E-15,2.50E-15
5.43710194407825E-15,5.84E-15,1.57E-15,1.98E-15,2.50E-15
5.51269710369450E-15,5.89E-15,1.57E-15,1.98E-15,2.50E-15
5.69719508086095E-15,6.04E-15,1.57E-15,1.98E-15,2.50E-15
5.72997304048448E-15,5.89E-15,1.57E-15,1.98E-15,2.50E-15
5.51734012131495E-15,5.84E-15,1.57E-15,1.98E-15,2.50E-15
5.34611133749328E-15,6.03E-15,1.57E-15,1.98E-15,2.50E-15
5.40947454154832E-15,6.06E-15,1.57E-15,1.98E-15,2.50E-15
5.45309665061494E-15,5.82E-15,1.57E-15,1.98E-15,2.50E-15
5.36287443592202E-15,5.73E-15,1.56E-15,1.98E-15,2.50E-15
5.33795397025746E-15,5.81E-15,1.57E-15,1.98E-15,2.50E-15
5.37373783565790E-15,5.78E-15,1.57E-15,1.98E-15,2.50E-15
5.39436050017334E-15,5.61E-15,1.57E-15,1.98E-15,2.50E-15
5.46966229538128E-15,5.62E-15,1.57E-15,1.98E-15,2.50E-15
5.46800588892272E-15,5.65E-15,1.57E-15,1.98E-15,2.50E-15
5.34190344500009E-15,5.55E-15,1.57E-15,1.98E-15,2.50E-15
5.29713680575405E-15,5.47E-15,1.57E-15,1.98E-15,2.50E-15
5.21027259525252E-15,5.61E-15,1.56E-15,1.98E-15,2.50E-15
5.16525376724081E-15,5.67E-15,1.57E-15,1.98E-15,2.50E-15
5.29459864642537E-15,5.64E-15,1.56E-15,1.98E-15,2.50E-15
5.31386411326376E-15,5.56E-15,1.57E-15,1.98E-15,2.50E-15
5.19362154952768E-15,5.54E-15,1.56E-15,1.98E-15,2.50E-15
5.28360921848023E-15,5.33E-15,1.57E-15,1.98E-15,2.50E-15
5.35185809657664E-15,5.51E-15,1.57E-15,1.98E-15,2.50E-15
5.36686645526297E-15,5.46E-15,1.57E-15,1.98E-15,2.50E-15
5.22680478392790E-15,5.48E-15,1.57E-15,1.98E-15,2.50E-15
5.01570916924244E-15,5.30E-15,1.57E-15,1.98E-15,2.50E-15
5.02189805236015E-15,5.40E-15,1.56E-15,1.98E-15,2.50E-15
5.02805022420131E-15,5.25E-15,1.57E-15,1.98E-15,2.50E-15
4.96841422378424E-15,5.26E-15,1.56E-15,1.98E-15,2.50E-15
5.01009164285415E-15,5.26E-15,1.57E-15,1.98E-15,2.50E-15
5.03088614506413E-15,5.29E-15,1.57E-15,1.98E-15,2.50E-15
4.87678216841539E-15,5.30E-15,1.56E-15,1.98E-15,2.50E-15
4.82863033245959E-15,5.39E-15,1.57E-15,1.98E-15,2.50E-15
4.92187979756699E-15,5.30E-15,1.56E-15,1.98E-15,2.50E-15
4.97114422276548E-15,5.28E-15,1.57E-15,1.98E-15,2.50E-15
4.94009895200285E-15,5.28E-15,1.57E-15,1.98E-15,2.50E-15
4.95758028863080E-15,5.17E-15,1.57E-15,1.98E-15,2.50E-15
4.84926506245252E-15,5.18E-15,1.56E-15,1.98E-15,2.50E-15
4.79706772421646E-15,5.23E-15,1.56E-15,1.98E-15,2.50E-15
4.83551834461954E-15,5.15E-15,1.56E-15,1.98E-15,2.50E-15
4.89178114823975E-15,5.03E-15,1.57E-15,1.98E-15,2.50E-15
4.84488183865685E-15,5.06E-15,1.57E-15,1.98E-15,2.50E-15
4.80162853528544E-15,5.30E-15,1.56E-15,1.98E-15,2.50E-15
4.72198923010350E-15,5.11E-15,1.57E-15,1.98E-15,2.50E-15
4.71690123672781E-15,5.04E-15,1.56E-15,1.98E-15,2.50E-15
4.78979562358805E-15,5.10E-15,1.57E-15,1.98E-15,2.50E-15
4.79661867854074E-15,5.11E-15,1.57E-15,1.98E-15,2.50E-15
4.73617028257702E-15,5.19E-15,1.57E-15,1.98E-15,2.50E-15
4.76093608323207E-15,5.13E-15,1.57E-15,1.98E-15,2.50E-15
4.70041944353516E-15,5.03E-15,1.57E-15,1.98E-15,2.50E-15
4.58432160149106E-15,5.02E-15,1.57E-15,1.98E-15,2.50E-15
4.58523555649238E-15,4.96E-15,1.57E-15,1.98E-15,2.50E-15
4.64980041579134E-15,5.05E-15,1.57E-15,1.98E-15,2.50E-15
4.62951341246900E-15,4.95E-15,1.57E-15,1.98E-15,2.50E-15
4.56240024146500E-15,4.92E-15,1.56E-15,1.98E-15,2.50E-15
4.54695853721955E-15,4.80E-15,1.57E-15,1.98E-15,2.50E-15
4.47699172189762E-15,4.80E-15,1.56E-15,1.98E-15,2.50E-15
4.44945057957819E-15,5.00E-15,1.57E-15,1.98E-15,2.50E-15
4.50510711260661E-15,4.87E-15,1.56E-15,1.98E-15,2.50E-15
4.53625470174989E-15,5.14E-15,1.56E-15,1.98E-15,2.50E-15
4.42774380286162E-15,4.82E-15,1.57E-15,1.98E-15,2.50E-15
4.39623160332689E-15,4.87E-15,1.57E-15,1.98E-15,2.50E-15
4.43616408986204E-15,5.02E-15,1.56E-15,1.98E-15,2.50E-15
4.44700591531688E-15,4.91E-15,1.57E-15,1.98E-15,2.50E-15
4.37285083208559E-15,4.95E-15,1.56E-15,1.98E-15,2.50E-15
4.39685894437785E-15,4.77E-15,1.57E-15,1.98E-15,2.50E-15
4.44398789779322E-15,4.71E-15,1.56E-15,1.98E-15,2.50E-15
4.44877654523023E-15,4.67E-15,1.57E-15,1.98E-15,2.50E-15
4.33400662503947E-15,4.70E-15,1.57E-15,1.98E-15,2.50E-15
4.36292458176466E-15,4.59E-15,1.56E-15,1.98E-15,2.50E-15
4.43485804296715E-15,4.58E-15,1.56E-15,1.98E-15,2.50E-15
4.30228717881577E-15,4.56E-15,1.56E-15,1.98E-15,2.50E-15
4.31513746255267E-15,4.68E-15,1.56E-15,1.98E-15,2.50E-15
4.34981566141789E-15,4.63E-15,1.57E-15,1.98E-15,2.50E-15
4.25348566607597E-15,4.66E-15,1.56E-15,1.98E-15,2.50E-15
4.18654703073795E-15,4.45E-15,1.57E-15,1.98E-15,2.50E-15
4.11632597172907E-15,4.79E-15,1.56E-15,1.98E-15,2.50E-15
4.04703452517322E-15,4.58E-15,1.56E-15,1.98E-15,2.50E-15
4.09492682590609E-15,4.66E-15,1.56E-15,1.98E-15,2.50E-15
4.32554729972270E-15,4.47E-15,1.56E-15,1.98E-15,2.50E-15
4.25370829672049E-15,4.50E-15,1.56E-15,1.98E-15,2.50E-15
4.13843665332718E-15,4.37E-15,1.57E-15,1.98E-15,2.50E-15
4.24800944137859E-15,4.39E-15,1.56E-15,1.98E-15,2.50E-15
4.18011024386919E-15,4.50E-15,1.57E-15,1.98E-15,2.50E-15
4.04435875196147E-15,4.40E-15,1.56E-15,1.98E-15,2.50E-15
4.03097500012925E-15,4.44E-15,1.57E-15,1.98E-15,2.50E-15
4.02077440596010E-15,4.48E-15,1.56E-15,1.98E-15,2.50E-15
3.98021950539976E-15,4.37E-15,1.56E-15,1.98E-15,2.50E-15
3.98387844205866E-15,4.47E-15,1.56E-15,1.98E-15,2.50E-15
4.01500491886828E-15,4.33E-15,1.57E-15,1.98E-15,2.50E-15
4.03901646370158E-15,4.36E-15,1.56E-15,1.98E-15,2.50E-15
4.05157626593592E-15,4.29E-15,1.57E-15,1.98E-15,2.50E-15
4.05271896661999E-15,4.30E-15,1.56E-15,1.98E-15,2.50E-15
4.01839033804516E-15,4.34E-15,1.56E-15,1.98E-15,2.50E-15
3.98345491728304E-15,4.26E-15,1.56E-15,1.98E-15,2.50E-15
3.94204647124446E-15,4.44E-15,1.56E-15,1.98E-15,2.50E-15
3.89230003565510E-15,4.32E-15,1.57E-15,1.98E-15,2.50E-15
3.83528768372621E-15,4.29E-15,1.56E-15,1.98E-15,2.50E-15
3.87763052757846E-15,4.19E-15,1.57E-15,1.98E-15,2.50E-15
3.97446920006835E-15,4.15E-15,1.56E-15,1.98E-15,2.50E-15
3.89842745176443E-15,4.22E-15,1.56E-15,1.98E-15,2.50E-15
3.80344501381750E-15,4.21E-15,1.56E-15,1.98E-15,2.50E-15
3.84103387259998E-15,4.17E-15,1.56E-15,1.98E-15,2.50E-15
3.77852226734521E-15,4.13E-15,1.56E-15,1.98E-15,2.50E-15
3.70351406560979E-15,4.12E-15,1.57E-15,1.98E-15,2.50E-15
3.76404491869413E-15,4.11E-15,1.56E-15,1.98E-15,2.50E-15
3.81315748853818E-15,4.12E-15,1.56E-15,1.98E-15,2.50E-15
3.75054074419855E-15,4.25E-15,1.56E-15,1.98E-15,2.50E-15
3.74753934913097E-15,4.13E-15,1.56E-15,1.98E-15,2.50E-15
3.75531949759596E-15,4.17E-15,1.56E-15,1.98E-15,2.50E-15
3.78000089720172E-15,4.14E-15,1.57E-15,1.98E-15,2.50E-15
3.78111741451916E-15,4.05E-15,1.56E-15,1.98E-15,2.50E-15
3.67827267748870E-15,4.02E-15,1.57E-15,1.98E-15,2.50E-15
3.61440804399253E-15,4.08E-15,1.56E-15,1.98E-15,2.50E-15
3.61627410343496E-15,4.09E-15,1.57E-15,1.98E-15,2.50E-15
3.56825203235452E-15,3.99E-15,1.56E-15,1.98E-15,2.50E-15
3.57542511818062E-15,4.03E-15,1.57E-15,1.98E-15,2.50E-15
3.71912119673738E-15,4.07E-15,1.56E-15,1.98E-15,2.50E-15
3.69205024458522E-15,4.10E-15,1.57E-15,1.98E-15,2.50E-15
3.64670157121331E-15,3.95E-15,1.56E-15,1.98E-15,2.50E-15
3.65127773998322E-15,3.97E-15,1.56E-15,1.98E-15,2.50E-15
3.59639357073151E-15,3.90E-15,1.56E-15,1.98E-15,2.50E-15
3.62924037018656E-15,4.03E-15,1.56E-15,1.98E-15,2.50E-15
3.64191153898048E-15,3.98E-15,1.56E-15,1.98E-15,2.50E-15
3.51540431410591E-15,4.03E-15,1.56E-15,1.98E-15,2.50E-15
3.51524427493181E-15,3.90E-15,1.57E-15,1.98E-15,2.50E-15
3.62454825184392E-15,4.01E-15,1.56E-15,1.98E-15,2.50E-15
3.64274624132642E-15,4.12E-15,1.57E-15,1.98E-15,2.50E-15
3.60081396667182E-15,3.94E-15,1.56E-15,1.98E-15,2.50E-15
3.56707726168247E-15,3.94E-15,1.57E-15,1.98E-15,2.50E-15
3.47198462585347E-15,3.92E-15,1.56E-15,1.98E-15,2.50E-15
3.44985695600738E-15,3.85E-15,1.56E-15,1.98E-15,2.50E-15
3.54056991353466E-15,3.78E-15,1.56E-15,1.98E-15,2.50E-15
3.51087202551481E-15,3.91E-15,1.56E-15,1.98E-15,2.50E-15
3.48158296014772E-15,3.84E-15,1.57E-15,1.98E-15,2.50E-15
3.51264039893189E-15,3.81E-15,1.56E-15,1.98E-15,2.50E-15
3.44728911503969E-15,3.74E-15,1.57E-15,1.98E-15,2.50E-15
3.39811220476416E-15,3.78E-15,1.56E-15,1.98E-15,2.50E-15
3.40943446310725E-15,3.81E-15,1.56E-15,1.98E-15,2.50E-15
3.43275216165364E-15,3.80E-15,1.56E-15,1.98E-15,2.50E-15
3.46505280733852E-15,3.84E-15,1.57E-15,1.98E-15,2.50E-15
3.53874827930462E-15,3.75E-15,1.56E-15,1.98E-15,2.50E-15
3.53208749463267E-15,3.80E-15,1.57E-15,1.98E-15,2.50E-15
3.50660101335493E-15,3.77E-15,1.56E-15,1.98E-15,2.50E-15
3.53238950774676E-15,3.91E-15,1.56E-15,1.98E-15,2.50E-15
3.46475091227990E-15,3.79E-15,1.57E-15,1.98E-15,2.50E-15
3.53942398181757E-15,3.85E-15,1.56E-15,1.98E-15,2.50E-15
3.57919595642394E-15,3.71E-15,1.57E-15,1.98E-15,2.50E-15
3.40040280766678E-15,3.76E-15,1.56E-15,1.98E-15,2.50E-15
3.43721337673800E-15,3.78E-15,1.56E-15,1.98E-15,2.50E-15
3.48288865673971E-15,3.76E-15,1.56E-15,1.98E-15,2.50E-15
3.41698121448030E-15,3.70E-15,1.57E-15,1.98E-15,2.50E-15
3.40743557648497E-15,3.78E-15,1.56E-15,1.98E-15,2.50E-15
3.30493556980735E-15,3.70E-15,1.56E-15,1.98E-15,2.50E-15
3.23265186553389E-15,3.68E-15,1.56E-15,1.98E-15,2.50E-15
3.23558304778215E-15,3.80E-15,1.56E-15,1.98E-15,2.50E-15
3.24722165092616E-15,3.76E-15,1.56E-15,1.98E-15,2.50E-15
3.22630539253401E-15,3.80E-15,1.56E-15,1.98E-15,2.50E-15
3.24932856245455E-15,3.66E-15,1.56E-15,1.98E-15,2.50E-15
3.23013717453660E-15,3.82E-15,1.56E-15,1.98E-15,2.50E-15
3.19538565252699E-15,3.58E-15,1.56E-15,1.98E-15,2.50E-15
3.18693568612368E-15,3.87E-15,1.56E-15,1.98E-15,2.50E-15
3.21263047907941E-15,3.54E-15,1.56E-15,1.98E-15,2.50E-15
3.25276738126027E-15,3.64E-15,1.56E-15,1.98E-15,2.50E-15
3.22134301026861E-15,3.59E-15,1.56E-15,1.98E-15,2.50E-15
3.24204679897089E-15,3.61E-15,1.56E-15,1.98E-15,2.50E-15
3.27163922659179E-15,3.61E-15,1.56E-15,1.98E-15,2.50E-15
3.30302791828305E-15,3.57E-15,1.56E-15,1.98E-15,2.50E-15
3.27403407428538E-15,3.60E-15,1.56E-15,1.98E-15,2.50E-15
3.15769689732803E-15,3.59E-15,1.56E-15,1.98E-15,2.50E-15
3.14938958662579E-15,3.66E-15,1.56E-15,1.98E-15,2.50E-15
3.17308711064477E-15,3.48E-15,1.56E-15,1.98E-15,2.50E-15
3.08009919013736E-15,3.58E-15,1.56E-15,1.98E-15,2.50E-15
3.08169752053746E-15,3.58E-15,1.56E-15,1.98E-15,2.50E-15
3.21492613101559E-15,3.56E-15,1.56E-15,1.98E-15,2.50E-15
3.07362520606673E-15,3.53E-15,1.56E-15,1.98E-15,2.50E-15
2.97761005272883E-15,3.60E-15,1.56E-15,1.98E-15,2.50E-15
3.05294968943533E-15,3.42E-15,1.56E-15,1.98E-15,2.50E-15
3.04115329581524E-15,3.40E-15,1.56E-15,1.98E-15,2.50E-15
2.96420433142897E-15,3.42E-15,1.56E-15,1.98E-15,2.50E-15
2.98276811485314E-15,3.44E-15,1.56E-15,1.98E-15,2.50E-15
3.00334781794391E-15,3.40E-15,1.56E-15,1.98E-15,2.50E-15
2.98153472503540E-15,3.51E-15,1.56E-15,1.98E-15,2.50E-15
2.96104836418326E-15,3.60E-15,1.56E-15,1.98E-15,2.50E-15
2.98875567440371E-15,3.48E-15,1.56E-15,1.98E-15,2.50E-15
2.96281982301741E-15,3.41E-15,1.56E-15,1.98E-15,2.50E-15
2.98450150670197E-15,3.31E-15,1.56E-15,1.98E-15,2.50E-15
2.95127068840798E-15,3.32E-15,1.56E-15,1.98E-15,2.50E-15
2.85925892739955E-15,3.36E-15,1.56E-15,1.98E-15,2.50E-15
2.85757859515025E-15,3.33E-15,1.56E-15,1.98E-15,2.50E-15
2.90565566101998E-15,3.49E-15,1.56E-15,1.98E-15,2.50E-15
2.85704967475842E-15,3.33E-15,1.56E-15,1.98E-15,2.50E-15
2.79018412062633E-15,3.46E-15,1.56E-15,1.98E-15,2.50E-15
2.82422918480330E-15,3.25E-15,1.56E-15,1.98E-15,2.50E-15
2.87083218036554E-15,3.38E-15,1.56E-15,1.98E-15,2.50E-15
2.81317743888193E-15,3.21E-15,1.56E-15,1.98E-15,2.50E-15
2.82873457362469E-15,3.30E-15,1.56E-15,1.98E-15,2.50E-15
2.82513229900994E-15,3.34E-15,1.56E-15,1.98E-15,2.50E-15
2.77084467324594E-15,3.30E-15,1.56E-15,1.98E-15,2.50E-15
2.83203168173958E-15,3.27E-15,1.56E-15,1.98E-15,2.50E-15
2.93210978523973E-15,3.28E-15,1.56E-15,1.98E-15,2.50E-15
2.88905872297685E-15,3.22E-15,1.56E-15,1.98E-15,2.50E-15
2.86394824163367E-15,3.22E-15,1.56E-15,1.98E-15,2.50E-15
2.81081929230739E-15,3.31E-15,1.56E-15,1.98E-15,2.50E-15
2.78703994634742E-15,3.22E-15,1.56E-15,1.98E-15,2.50E-15
2.78183672753960E-15,3.21E-15,1.56E-15,1.98E-15,2.50E-15
2.72495105561370E-15,3.23E-15,1.56E-15,1.98E-15,2.50E-15
2.68724523245724E-15,3.15E-15,1.56E-15,1.98E-15,2.50E-15
2.69223230536298E-15,3.19E-15,1.56E-15,1.98E-15,2.50E-15
2.64589809906963E-15,3.24E-15,1.56E-15,1.98E-15,2.50E-15
2.64499431823784E-15,3.15E-15,1.56E-15,1.98E-15,2.50E-15
2.72648738489827E-15,3.24E-15,1.56E-15,1.98E-15,2.50E-15
2.69301798061714E-15,3.17E-15,1.56E-15,1.98E-15,2.50E-15
2.69166822685819E-15,3.10E-15,1.56E-15,1.98E-15,2.50E-15
2.72826808362964E-15,3.13E-15,1.56E-15,1.98E-15,2.50E-15
2.67117167134743E-15,3.05E-15,1.56E-15,1.98E-15,2.50E-15
2.69492709691131E-15,3.10E-15,1.56E-15,1.98E-15,2.50E-15
2.69060232567997E-15,3.08E-15,1.56E-15,1.98E-15,2.50E-15
2.60973361046060E-15,3.05E-15,1.56E-15,1.98E-15,2.50E-15
2.60042316448447E-15,3.00E-15,1.56E-15,1.98E-15,2.50E-15
2.62688913799914E-15,3.03E-15,1.56E-15,1.98E-15,2.50E-15
2.58439234571031E-15,3.05E-15,1.56E-15,1.98E-15,2.50E-15
2.60426801176854E-15,3.02E-15,1.57E-15,1.98E-15,2.50E-15
2.65314541290094E-15,3.04E-15,1.56E-15,1.98E-15,2.50E-15
2.65997605950945E-15,3.07E-15,1.56E-15,1.98E-15,2.50E-15
2.62784248028677E-15,3.07E-15,1.56E-15,1.98E-15,2.50E-15
2.52553249405222E-15,3.00E-15,1.56E-15,1.98E-15,2.50E-15
2.50716890053701E-15,3.06E-15,1.56E-15,1.98E-15,2.50E-15
2.62617235085562E-15,3.06E-15,1.56E-15,1.98E-15,2.50E-15
2.68293355949289E-15,3.00E-15,1.56E-15,1.98E-15,2.50E-15
2.54958001755342E-15,3.10E-15,1.56E-15,1.98E-15,2.50E-15
2.52257919622168E-15,3.02E-15,1.56E-15,1.98E-15,2.50E-15
2.56442154691624E-15,3.01E-15,1.56E-15,1.98E-15,2.50E-15
2.53741076142595E-15,3.02E-15,1.56E-15,1.98E-15,2.50E-15
2.58076365957641E-15,3.04E-15,1.56E-15,1.98E-15,2.50E-15
2.58663511406077E-15,3.05E-15,1.56E-15,1.98E-15,2.50E-15
2.50942707946512E-15,3.00E-15,1.56E-15,1.98E-15,2.50E-15
2.50687876635664E-15,2.94E-15,1.56E-15,1.98E-15,2.50E-15
2.50270245416330E-15,3.00E-15,1.56E-15,1.98E-15,2.50E-15
2.43353807070248E-15,2.90E-15,1.56E-15,1.98E-15,2.50E-15
2.45604781284652E-15,3.14E-15,1.56E-15,1.98E-15,2.50E-15
2.55126317730794E-15,2.90E-15,1.56E-15,1.98E-15,2.50E-15
2.50559111147235E-15,3.10E-15,1.56E-15,1.98E-15,2.50E-15
2.45387155442472E-15,2.94E-15,1.56E-15,1.98E-15,2.50E-15
2.46740600853482E-15,2.93E-15,1.56E-15,1.98E-15,2.50E-15
2.47461286175003E-15,2.93E-15,1.56E-15,1.98E-15,2.50E-15
2.48690630474621E-15,2.94E-15,1.56E-15,1.98E-15,2.50E-15
2.41867220669289E-15,3.07E-15,1.56E-15,1.98E-15,2.50E-15
2.37420058761522E-15,2.97E-15,1.56E-15,1.98E-15,2.50E-15
2.39348554839514E-15,2.88E-15,1.56E-15,1.98E-15,2.50E-15
2.42454552485109E-15,2.84E-15,1.56E-15,1.98E-15,2.50E-15
2.43530731488692E-15,2.96E-15,1.56E-15,1.98E-15,2.50E-15
2.45365888877600E-15,2.91E-15,1.56E-15,1.98E-15,2.50E-15
2.41133035769375E-15,2.95E-15,1.56E-15,1.98E-15,2.50E-15
2.39375544840720E-15,2.90E-15,1.56E-15,1.98E-15,2.50E-15
2.38371149205697E-15,2.83E-15,1.56E-15,1.98E-15,2.50E-15
2.37032079682397E-15,2.86E-15,1.56E-15,1.98E-15,2.50E-15
2.40631528555236E-15,2.79E-15,1.56E-15,1.98E-15,2.50E-15
2.49768963161044E-15,2.88E-15,1.56E-15,1.98E-15,2.50E-15
2.38055706376700E-15,2.84E-15,1.56E-15,1.98E-15,2.50E-15
2.30850963920913E-15,2.97E-15,1.56E-15,1.98E-15,2.50E-15
2.31232436071814E-15,2.78E-15,1.56E-15,1.98E-15,2.50E-15
2.34310561549842E-15,2.87E-15,1.56E-15,1.98E-15,2.50E-15
2.33073985922157E-15,2.81E-15,1.56E-15,1.98E-15,2.50E-15
2.32392285798155E-15,2.79E-15,1.56E-15,1.98E-15,2.50E-15
2.30622509004201E-15,2.84E-15,1.56E-15,1.98E-15,2.50E-15
2.29710468048538E-15,2.80E-15,1.56E-15,1.98E-15,2.50E-15
2.33124251599216E-15,2.81E-15,1.56E-15,1.98E-15,2.50E-15
2.30467228963031E-15,2.74E-15,1.56E-15,1.98E-15,2.50E-15
2.26853684905432E-15,2.79E-15,1.56E-15,1.98E-15,2.50E-15
2.27375807583695E-15,2.75E-15,1.56E-15,1.98E-15,2.50E-15
2.32264428935932E-15,2.73E-15,1.56E-15,1.98E-15,2.50E-15
2.39278647035747E-15,2.73E-15,1.56E-15,1.98E-15,2.50E-15
2.24814299946305E-15,2.72E-15,1.56E-15,1.98E-15,2.50E-15
2.20254515094700E-15,2.69E-15,1.56E-15,1.98E-15,2.50E-15
2.23119952177203E-15,2.73E-15,1.56E-15,1.98E-15,2.50E-15
2.22911332792536E-15,2.73E-15,1.56E-15,1.98E-15,2.50E-15
2.19581388952493E-15,2.71E-15,1.56E-15,1.98E-15,2.50E-15
2.19256700692139E-15,2.75E-15,1.56E-15,1.98E-15,2.50E-15
2.20816571195016E-15,2.72E-15,1.56E-15,1.98E-15,2.50E-15
2.18492038674044E-15,2.66E-15,1.56E-15,1.98E-15,2.50E-15
2.17239270835635E-15,2.67E-15,1.56E-15,1.98E-15,2.50E-15
2.19636556978366E-15,2.63E-15,1.56E-15,1.98E-15,2.50E-15
2.17080289001874E-15,2.64E-15,1.56E-15,1.98E-15,2.50E-15
2.09138101377787E-15,2.63E-15,1.56E-15,1.98E-15,2.50E-15
2.06320738822748E-15,2.71E-15,1.56E-15,1.98E-15,2.50E-15
2.06626825046304E-15,2.65E-15,1.56E-15,1.98E-15,2.50E-15
2.12178290167091E-15,2.63E-15,1.56E-15,1.98E-15,2.50E-15
2.12873335410968E-15,2.61E-15,1.56E-15,1.98E-15,2.50E-15
2.07799611208805E-15,2.63E-15,1.56E-15,1.98E-15,2.50E-15
2.09199625922352E-15,2.57E-15,1.56E-15,1.98E-15,2.50E-15
2.10509590972700E-15,2.67E-15,1.56E-15,1.98E-15,2.50E-15
2.03185478154821E-15,2.58E-15,1.56E-15,1.98E-15,2.50E-15
2.02483638401577E-15,2.63E-15,1.56E-15,1.98E-15,2.50E-15
2.01736178988446E-15,2.55E-15,1.56E-15,1.98E-15,2.50E-15
1.97505621108655E-15,2.59E-15,1.56E-15,1.98E-15,2.50E-15
1.95360387526514E-15,2.58E-15,1.56E-15,1.98E-15,2.50E-15
1.96759473835161E-15,2.62E-15,1.56E-15,1.98E-15,2.50E-15
1.98278837594494E-15,2.59E-15,1.56E-15,1.98E-15,2.50E-15
1.96772332118560E-15,2.53E-15,1.56E-15,1.98E-15,2.50E-15
1.98494981530113E-15,2.56E-15,1.56E-15,1.98E-15,2.50E-15
1.97796347849411E-15,2.62E-15,1.56E-15,1.98E-15,2.50E-15
1.94059146127898E-15,2.62E-15,1.56E-15,1.98E-15,2.50E-15
1.96428570398374E-15,2.57E-15,1.56E-15,1.98E-15,2.50E-15
1.94831917691674E-15,2.49E-15,1.56E-15,1.98E-15,2.50E-15
1.90985292886235E-15,2.50E-15,1.56E-15,1.98E-15,2.50E-15
1.91173606485190E-15,2.51E-15,1.56E-15,1.98E-15,2.50E-15
1.93117632769340E-15,2.47E-15,1.56E-15,1.98E-15,2.50E-15
1.89464248199915E-15,2.52E-15,1.56E-15,1.98E-15,2.50E-15
1.86437151947634E-15,2.50E-15,1.56E-15,1.98E-15,2.50E-15
1.84664855941781E-15,2.52E-15,1.56E-15,1.98E-15,2.50E-15
1.87306413285813E-15,2.46E-15,1.56E-15,1.98E-15,2.50E-15
1.86768769973230E-15,2.50E-15,1.56E-15,1.98E-15,2.50E-15
1.86309174311373E-15,2.50E-15,1.56E-15,1.98E-15,2.50E-15
1.82115329911515E-15,2.46E-15,1.56E-15,1.98E-15,2.50E-15
1.81721944539146E-15,2.44E-15,1.56E-15,1.98E-15,2.50E-15
1.84163534030038E-15,2.45E-15,1.56E-15,1.98E-15,2.50E-15
1.85990718534584E-15,2.35E-15,1.56E-15,1.98E-15,2.50E-15
1.81024181922550E-15,2.59E-15,1.56E-15,1.98E-15,2.50E-15
1.80829799191059E-15,2.36E-15,1.56E-15,1.98E-15,2.50E-15
1.81539453166525E-15,2.52E-15,1.56E-15,1.98E-15,2.50E-15
1.78141778077369E-15,2.38E-15,1.56E-15,1.98E-15,2.50E-15
1.79274153028598E-15,2.43E-15,1.56E-15,1.98E-15,2.50E-15
1.85479318122901E-15,2.43E-15,1.56E-15,1.98E-15,2.50E-15
1.80442981183426E-15,2.42E-15,1.56E-15,1.98E-15,2.50E-15
1.79258795996405E-15,2.34E-15,1.56E-15,1.98E-15,2.50E-15
1.85701218419868E-15,2.50E-15,1.56E-15,1.98E-15,2.50E-15
1.81606631898202E-15,2.35E-15,1.56E-15,1.98E-15,2.50E-15
1.81060574384655E-15,2.37E-15,1.56E-15,1.98E-15,2.50E-15
1.76110320295421E-15,2.37E-15,1.56E-15,1.98E-15,2.50E-15
1.70163576815000E-15,2.33E-15,1.56E-15,1.98E-15,2.50E-15
1.70863939640696E-15,2.38E-15,1.56E-15,1.98E-15,2.50E-15
1.69577619861376E-15,2.29E-15,1.56E-15,1.98E-15,2.50E-15
1.68857078477479E-15,2.47E-15,1.56E-15,1.98E-15,2.50E-15
1.74467571633658E-15,2.27E-15,1.56E-15,1.98E-15,2.50E-15
1.78486469707093E-15,2.43E-15,1.56E-15,1.98E-15,2.50E-15
1.73891320478874E-15,2.27E-15,1.56E-15,1.98E-15,2.50E-15
1.68852277303593E-15,2.30E-15,1.56E-15,1.98E-15,2.50E-15
1.65492099300649E-15,2.33E-15,1.56E-15,1.98E-15,2.50E-15
1.65523274744173E-15,2.28E-15,1.56E-15,1.98E-15,2.50E-15
1.72610904315257E-15,2.31E-15,1.56E-15,1.98E-15,2.50E-15
1.73054497453425E-15,2.30E-15,1.56E-15,1.98E-15,2.50E-15
1.65269983596007E-15,2.29E-15,1.56E-15,1.98E-15,2.50E-15
1.62536378735809E-15,2.33E-15,1.56E-15,1.98E-15,2.50E-15
1.59927814351151E-15,2.28E-15,1.56E-15,1.98E-15,2.50E-15
1.57740647982521E-15,2.32E-15,1.56E-15,1.98E-15,2.50E-15
1.59264942253765E-15,2.20E-15,1.56E-15,1.98E-15,2.50E-15
1.61528726370881E-15,2.36E-15,1.56E-15,1.98E-15,2.50E-15
1.58976739258848E-15,2.20E-15,1.56E-15,1.98E-15,2.50E-15
1.56123015554797E-15,2.29E-15,1.56E-15,1.98E-15,2.50E-15
1.57835403322111E-15,2.26E-15,1.56E-15,1.98E-15,2.50E-15
1.58598183258665E-15,2.24E-15,1.56E-15,1.98E-15,2.50E-15
1.57987067668938E-15,2.32E-15,1.56E-15,1.98E-15,2.50E-15
1.61163717978745E-15,2.19E-15,1.56E-15,1.98E-15,2.50E-15
1.59241457904993E-15,2.25E-15,1.56E-15,1.98E-15,2.50E-15
1.57563135138819E-15,2.16E-15,1.56E-15,1.98E-15,2.50E-15
1.56591905185394E-15,2.30E-15,1.56E-15,1.98E-15,2.50E-15
1.55592160670337E-15,2.18E-15,1.56E-15,1.98E-15,2.50E-15
1.60777532699241E-15,2.27E-15,1.56E-15,1.98E-15,2.50E-15
1.59109636102954E-15,2.18E-15,1.56E-15,1.98E-15,2.50E-15
1.52713660363555E-15,2.22E-15,1.56E-15,1.98E-15,2.50E-15
1.52142421043638E-15,2.18E-15,1.56E-15,1.98E-15,2.50E-15
1.51420261362384E-15,2.22E-15,1.56E-15,1.98E-15,2.50E-15
1.50894829378658E-15,2.20E-15,1.56E-15,1.98E-15,2.50E-15
1.53935687546308E-15,2.23E-15,1.56E-15,1.98E-15,2.50E-15
1.52903742610625E-15,2.21E-15,1.56E-15,1.98E-15,2.50E-15
1.48573552769350E-15,2.18E-15,1.56E-15,1.98E-15,2.50E-15
1.50878450042831E-15,2.22E-15,1.56E-15,1.98E-15,2.50E-15
1.52202733178752E-15,2.18E-15,1.56E-15,1.98E-15,2.50E-15
1.49870628019285E-15,2.20E-15,1.56E-15,1.98E-15,2.50E-15
1.50497706751481E-15,2.22E-15,1.56E-15,1.98E-15,2.50E-15
1.50611279633221E-15,2.21E-15,1.56E-15,1.98E-15,2.50E-15
1.50208703873624E-15,2.22E-15,1.56E-15,1.98E-15,2.50E-15
1.52896012589161E-15,2.13E-15,1.56E-15,1.98E-15,2.50E-15
1.46603827807688E-15,2.13E-15,1.56E-15,1.98E-15,2.50E-15
1.41642951206806E-15,2.14E-15,1.56E-15,1.98E-15,2.50E-15
1.42634944903907E-15,2.16E-15,1.56E-15,1.98E-15,2.50E-15
1.45147711050484E-15,2.12E-15,1.56E-15,1.98E-15,2.50E-15
1.46535774469359E-15,2.15E-15,1.56E-15,1.98E-15,2.50E-15
1.47261429305280E-15,2.12E-15,1.56E-15,1.98E-15,2.50E-15
1.45155612752881E-15,2.16E-15,1.56E-15,1.98E-15,2.50E-15
1.43402800961272E-15,2.10E-15,1.56E-15,1.98E-15,2.50E-15
1.49294611524567E-15,2.18E-15,1.56E-15,1.98E-15,2.50E-15
1.48693054355325E-15,2.09E-15,1.56E-15,1.98E-15,2.50E-15
1.44722899416819E-15,2.15E-15,1.56E-15,1.98E-15,2.50E-15
1.46727528257473E-15,2.09E-15,1.56E-15,1.98E-15,2.50E-15
1.46222271173648E-15,2.14E-15,1.56E-15,1.98E-15,2.50E-15
1.50107567441123E-15,2.10E-15,1.56E-15,1.98E-15,2.50E-15
1.49637420473658E-15,2.20E-15,1.56E-15,1.98E-15,2.50E-15
1.40164775424981E-15,2.11E-15,1.56E-15,1.98E-15,2.50E-15
1.39352505339074E-15,2.14E-15,1.56E-15,1.98E-15,2.50E-15
1.41047848849915E-15,2.10E-15,1.56E-15,1.98E-15,2.50E-15
1.38678165041753E-15,2.08E-15,1.56E-15,1.98E-15,2.50E-15
1.40109647699671E-15,2.09E-15,1.56E-15,1.98E-15,2.50E-15
1.41559952887475E-15,2.11E-15,1.56E-15,1.98E-15,2.50E-15
1.38620235394530E-15,2.09E-15,1.56E-15,1.98E-15,2.50E-15
1.40017501890153E-15,2.11E-15,1.56E-15,1.98E-15,2.50E-15
1.37719483335797E-15,2.10E-15,1.56E-15,1.98E-15,2.50E-15
1.34501259165846E-15,2.09E-15,1.56E-15,1.98E-15,2.50E-15
1.35791715863605E-15,2.08E-15,1.56E-15,1.98E-15,2.50E-15
1.37548788670308E-15,2.02E-15,1.56E-15,1.98E-15,2.50E-15
1.37456282149774E-15,2.14E-15,1.56E-15,1.98E-15,2.50E-15
1.33567934615753E-15,2.00E-15,1.56E-15,1.98E-15,2.50E-15
1.31726173532889E-15,2.17E-15,1.56E-15,1.98E-15,2.50E-15
1.35197567433619E-15,2.00E-15,1.56E-15,1.98E-15,2.50E-15
1.35709357764050E-15,2.15E-15,1.56E-15,1.98E-15,2.50E-15
1.29250087655200E-15,2.01E-15,1.56E-15,1.98E-15,2.50E-15
1.28734147621053E-15,2.03E-15,1.56E-15,1.98E-15,2.50E-15
1.28475330775081E-15,2.03E-15,1.56E-15,1.98E-15,2.50E-15
1.25345411492471E-15,2.02E-15,1.56E-15,1.98E-15,2.50E-15
1.25783863349610E-15,2.08E-15,1.56E-15,1.98E-15,2.50E-15
1.32365092495374E-15,2.02E-15,1.56E-15,1.98E-15,2.50E-15
1.31628428626585E-15,2.07E-15,1.56E-15,1.98E-15,2.50E-15
1.26986199831819E-15,2.01E-15,1.56E-15,1.98E-15,2.50E-15
1.29718921846244E-15,2.03E-15,1.56E-15,1.98E-15,2.50E-15
1.27434525773745E-15,2.01E-15,1.56E-15,1.98E-15,2.50E-15
1.23444474572177E-15,1.98E-15,1.56E-15,1.98E-15,2.50E-15
1.25589566611299E-15,2.00E-15,1.56E-15,1.98E-15,2.50E-15
1.27675600477003E-15,1.98E-15,1.56E-15,1.98E-15,2.50E-15
1.23684110840586E-15,2.04E-15,1.56E-15,1.98E-15,2.50E-15
1.22366087372892E-15,1.98E-15,1.56E-15,1.98E-15,2.50E-15
1.23556634050844E-15,1.99E-15,1.56E-15,1.98E-15,2.50E-15
1.26336306749160E-15,2.00E-15,1.56E-15,1.98E-15,2.50E-15
1.24745168619359E-15,2.01E-15,1.56E-15,1.98E-15,2.50E-15
1.21980118845777E-15,2.01E-15,1.56E-15,1.98E-15,2.50E-15
1.23625010156730E-15,1.98E-15,1.56E-15,1.98E-15,2.50E-15
1.24676711669760E-15,1.97E-15,1.56E-15,1.98E-15,2.50E-15
1.22290685152760E-15,1.98E-15,1.56E-15,1.98E-15,2.50E-15
1.22313179885244E-15,1.99E-15,1.56E-15,1.98E-15,2.50E-15
1.19417231639013E-15,2.00E-15,1.56E-15,1.98E-15,2.50E-15
1.17804725210646E-15,2.00E-15,1.56E-15,1.98E-15,2.50E-15
1.20688741084766E-15,1.99E-15,1.56E-15,1.98E-15,2.50E-15
1.19700260035177E-15,1.98E-15,1.56E-15,1.98E-15,2.50E-15
1.15981302781768E-15,1.94E-15,1.56E-15,1.98E-15,2.50E-15
1.17089972974012E-15,1.94E-15,1.56E-15,1.98E-15,2.50E-15
1.19074599958302E-15,1.94E-15,1.56E-15,1.98E-15,2.50E-15
1.17305972867682E-15,1.94E-15,1.56E-15,1.98E-15,2.50E-15
1.17920028925626E-15,1.99E-15,1.56E-15,1.98E-15,2.50E-15
1.17862987231058E-15,1.95E-15,1.56E-15,1.98E-15,2.50E-15
1.13826895119183E-15,1.97E-15,1.56E-15,1.98E-15,2.50E-15
1.12539021534170E-15,1.96E-15,1.56E-15,1.98E-15,2.50E-15
1.13516586378205E-15,1.93E-15,1.56E-15,1.98E-15,2.50E-15
1.13570937993883E-15,1.98E-15,1.56E-15,1.98E-15,2.50E-15
1.12179600512335E-15,1.91E-15,1.56E-15,1.98E-15,2.50E-15
1.11698069123031E-15,1.94E-15,1.56E-15,1.98E-15,2.50E-15
1.11172717577795E-15,1.93E-15,1.56E-15,1.98E-15,2.50E-15
1.11803678049757E-15,1.93E-15,1.56E-15,1.98E-15,2.50E-15
1.15725775949961E-15,1.91E-15,1.56E-15,1.98E-15,2.50E-15
1.16725736962334E-15,1.90E-15,1.56E-15,1.98E-15,2.50E-15
1.12995742901757E-15,1.92E-15,1.56E-15,1.98E-15,2.50E-15
1.11625587372928E-15,1.92E-15,1.56E-15,1.98E-15,2.50E-15
1.09397707211248E-15,1.92E-15,1.56E-15,1.98E-15,2.50E-15
1.07140296123940E-15,1.90E-15,1.56E-15,1.98E-15,2.50E-15
1.06387177555177E-15,1.90E-15,1.56E-15,1.98E-15,2.50E-15
1.05923220854838E-15,1.91E-15,1.56E-15,1.98E-15,2.50E-15
1.05903104620097E-15,1.86E-15,1.56E-15,1.98E-15,2.50E-15
1.10191079589260E-15,1.92E-15,1.56E-15,1.98E-15,2.50E-15
1.08029716534459E-15,1.83E-15,1.56E-15,1.98E-15,2.50E-15
1.05536049026978E-15,1.99E-15,1.56E-15,1.98E-15,2.50E-15
1.08342152163073E-15,1.84E-15,1.56E-15,1.98E-15,2.50E-15
1.05139258360015E-15,1.92E-15,1.56E-15,1.98E-15,2.50E-15
1.03076024560313E-15,1.86E-15,1.56E-15,1.98E-15,2.50E-15
1.03421423850828E-15,1.88E-15,1.56E-15,1.98E-15,2.50E-15
1.02236669926056E-15,1.87E-15,1.56E-15,1.98E-15,2.50E-15
1.02959873773516E-15,1.86E-15,1.56E-15,1.98E-15,2.50E-15
1.04041473552482E-15,1.88E-15,1.56E-15,1.98E-15,2.50E-15
1.01378691536053E-15,1.86E-15,1.56E-15,1.98E-15,2.50E-15
1.02543547850640E-15,1.87E-15,1.56E-15,1.98E-15,2.50E-15
1.02545407915861E-15,1.87E-15,1.56E-15,1.98E-15,2.50E-15
1.00078946515350E-15,1.84E-15,1.56E-15,1.98E-15,2.50E-15
9.90451893219952E-16,1.87E-15,1.56E-15,1.98E-15,2.50E-15
9.84106990527230E-16,1.81E-15,1.56E-15,1.98E-15,2.50E-15
9.88112625035484E-16,1.93E-15,1.56E-15,1.98E-15,2.50E-15
9.89758323585926E-16,1.82E-15,1.56E-15,1.98E-15,2.50E-15
9.78908067474650E-16,1.86E-15,1.56E-15,1.98E-15,2.50E-15
9.62493734189320E-16,1.84E-15,1.56E-15,1.98E-15,2.50E-15
9.66837828499850E-16,1.85E-15,1.56E-15,1.98E-15,2.50E-15
9.64374555252349E-16,1.84E-15,1.56E-15,1.98E-15,2.50E-15
9.44780777400931E-16,1.89E-15,1.56E-15,1.98E-15,2.50E-15
9.45299967381781E-16,1.79E-15,1.56E-15,1.98E-15,2.50E-15
9.59301985264323E-16,1.92E-15,1.56E-15,1.98E-15,2.50E-15
9.50857598164544E-16,1.78E-15,1.56E-15,1.98E-15,2.50E-15
9.56235991273955E-16,1.87E-15,1.56E-15,1.98E-15,2.50E-15
9.39572912953876E-16,1.78E-15,1.56E-15,1.98E-15,2.50E-15
9.18157385110542E-16,1.87E-15,1.56E-15,1.98E-15,2.50E-15
9.29583828580424E-16,1.80E-15,1.56E-15,1.98E-15,2.50E-15
9.43564594235866E-16,1.86E-15,1.56E-15,1.98E-15,2.50E-15
9.35859285197532E-16,1.80E-15,1.56E-15,1.98E-15,2.50E-15
9.43048621285174E-16,1.81E-15,1.56E-15,1.98E-15,2.50E-15
9.33394375190212E-16,1.82E-15,1.56E-15,1.98E-15,2.50E-15
9.37074062315989E-16,1.81E-15,1.56E-15,1.98E-15,2.50E-15
9.32571647039870E-16,1.84E-15,1.56E-15,1.98E-15,2.50E-15
8.98446499632303E-16,1.81E-15,1.56E-15,1.98E-15,2.50E-15
8.95212275620559E-16,1.82E-15,1.56E-15,1.98E-15,2.50E-15
9.17465418230103E-16,1.83E-15,1.56E-15,1.98E-15,2.50E-15
9.08450662845430E-16,1.80E-15,1.56E-15,1.98E-15,2.50E-15
8.90109921996158E-16,1.83E-15,1.56E-15,1.98E-15,2.50E-15
8.77760405978827E-16,1.79E-15,1.56E-15,1.98E-15,2.50E-15
8.71312041463786E-16,1.79E-15,1.56E-15,1.98E-15,2.50E-15
8.80540105102437E-16,1.81E-15,1.56E-15,1.98E-15,2.50E-15
8.80676626077084E-16,1.79E-15,1.56E-15,1.98E-15,2.50E-15
8.67547359238206E-16,1.80E-15,1.56E-15,1.98E-15,2.50E-15
8.99343322395852E-16,1.79E-15,1.56E-15,1.98E-15,2.50E-15
9.00851974899579E-16,1.79E-15,1.56E-15,1.98E-15,2.50E-15
8.60172226182834E-16,1.79E-15,1.56E-15,1.98E-15,2.50E-15
8.65557930389819E-16,1.76E-15,1.56E-15,1.98E-15,2.50E-15
8.66779976450380E-16,1.79E-15,1.56E-15,1.98E-15,2.50E-15
8.71271777932392E-16,1.76E-15,1.56E-15,1.98E-15,2.50E-15
8.85446146271957E-16,1.78E-15,1.56E-15,1.98E-15,2.50E-15
8.58554004322167E-16,1.78E-15,1.56E-15,1.98E-15,2.50E-15
8.50683256125157E-16,1.76E-15,1.56E-15,1.98E-15,2.50E-15
8.38951373166039E-16,1.77E-15,1.56E-15,1.98E-15,2.50E-15
8.25628209548433E-16,1.76E-15,1.56E-15,1.98E-15,2.50E-15
8.41280945828154E-16,1.79E-15,1.56E-15,1.98E-15,2.50E-15
8.33988792490485E-16,1.73E-15,1.56E-15,1.98E-15,2.50E-15
8.25625371493274E-16,1.78E-15,1.56E-15,1.98E-15,2.50E-15
8.35554087071922E-16,1.74E-15,1.56E-15,1.98E-15,2.50E-15
8.11921343964684E-16,1.78E-15,1.56E-15,1.98E-15,2.50E-15
8.00468676179708E-16,1.75E-15,1.56E-15,1.98E-15,2.50E-15
8.12936285683565E-16,1.76E-15,1.56E-15,1.98E-15,2.50E-15
8.11322273177197E-16,1.74E-15,1.56E-15,1.98E-15,2.50E-15
8.11193872094004E-16,1.78E-15,1.56E-15,1.98E-15,2.50E-15
8.03559856777712E-16,1.74E-15,1.56E-15,1.98E-15,2.50E-15
7.84087610536077E-16,1.77E-15,1.56E-15,1.98E-15,2.50E-15
7.88034487077070E-16,1.74E-15,1.56E-15,1.98E-15,2.50E-15
7.93728006012851E-16,1.76E-15,1.56E-15,1.98E-15,2.50E-15
7.83363457460798E-16,1.73E-15,1.56E-15,1.98E-15,2.50E-15
7.89324692175207E-16,1.75E-15,1.56E-15,1.98E-15,2.50E-15
7.86871232254630E-16,1.73E-15,1.56E-15,1.98E-15,2.50E-15
7.79695015324634E-16,1.75E-15,1.56E-15,1.98E-15,2.50E-15
7.84082039585326E-16,1.73E-15,1.56E-15,1.98E-15,2.50E-15
7.77504502429328E-16,1.74E-15,1.56E-15,1.98E-15,2.50E-15
7.65479057616209E-16,1.70E-15,1.56E-15,1.98E-15,2.50E-15
7.54172054976120E-16,1.78E-15,1.56E-15,1.98E-15,2.50E-15
7.39204005353603E-16,1.69E-15,1.56E-15,1.98E-15,2.50E-15
7.42266999666315E-16,1.77E-15,1.56E-15,1.98E-15,2.50E-15
7.53767777556115E-16,1.70E-15,1.56E-15,1.98E-15,2.50E-15
7.35185537011353E-16,1.74E-15,1.56E-15,1.98E-15,2.50E-15
7.20523896429561E-16,1.71E-15,1.56E-15,1.98E-15,2.50E-15
7.14791555558183E-16,1.74E-15,1.56E-15,1.98E-15,2.50E-15
7.13006183257842E-16,1.71E-15,1.56E-15,1.98E-15,2.50E-15
7.21758334105808E-16,1.70E-15,1.56E-15,1.98E-15,2.50E-15
7.28710447388821E-16,1.72E-15,1.56E-15,1.98E-15,2.50E-15
7.14529232890296E-16,1.70E-15,1.56E-15,1.98E-15,2.50E-15
7.14313390659180E-16,1.72E-15,1.56E-15,1.98E-15,2.50E-15
7.30497180759836E-16,1.71E-15,1.56E-15,1.98E-15,2.50E-15
7.06943553787805E-16,1.72E-15,1.56E-15,1.98E-15,2.50E-15
6.95723777912785E-16,1.69E-15,1.56E-15,1.98E-15,2.50E-15
6.96244321593966E-16,1.73E-15,1.56E-15,1.98E-15,2.50E-15
6.81346216800203E-16,1.70E-15,1.56E-15,1.98E-15,2.50E-15
6.85255031731945E-16,1.71E-15,1.56E-15,1.98E-15,2.50E-15
6.91882409406774E-16,1.73E-15,1.56E-15,1.98E-15,2.50E-15
6.76381670505340E-16,1.70E-15,1.56E-15,1.98E-15,2.50E-15
6.54296250283927E-16,1.72E-15,1.56E-15,1.98E-15,2.50E-15
6.63923907450762E-16,1.70E-15,1.56E-15,1.98E-15,2.50E-15
6.86361638165176E-16,1.69E-15,1.56E-15,1.98E-15,2.50E-15
6.93233311418640E-16,1.72E-15,1.56E-15,1.98E-15,2.50E-15
6.81119909799198E-16,1.68E-15,1.56E-15,1.98E-15,2.50E-15
6.68151333414990E-16,1.72E-15,1.56E-15,1.98E-15,2.50E-15
6.67111537216556E-16,1.68E-15,1.56E-15,1.98E-15,2.50E-15
6.64082162960781E-16,1.69E-15,1.56E-15,1.98E-15,2.50E-15
6.62309738200527E-16,1.70E-15,1.56E-15,1.98E-15,2.50E-15
6.63126352389050E-16,1.69E-15,1.56E-15,1.98E-15,2.50E-15
6.64230361266256E-16,1.69E-15,1.56E-15,1.98E-15,2.50E-15
6.65328786268790E-16,1.70E-15,1.56E-15,1.98E-15,2.50E-15
6.61332495168447E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
6.72469601367283E-16,1.72E-15,1.56E-15,1.98E-15,2.50E-15
6.88931271956847E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
6.64961296866485E-16,1.72E-15,1.56E-15,1.98E-15,2.50E-15
6.53202894397529E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
6.49760220672434E-16,1.74E-15,1.56E-15,1.98E-15,2.50E-15
6.42522683213477E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
6.42252744833941E-16,1.71E-15,1.56E-15,1.98E-15,2.50E-15
6.39836608164720E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
6.43060907677307E-16,1.68E-15,1.56E-15,1.98E-15,2.50E-15
6.39527262530669E-16,1.67E-15,1.56E-15,1.98E-15,2.50E-15
6.33067172161535E-16,1.68E-15,1.56E-15,1.98E-15,2.50E-15
6.26310622547327E-16,1.67E-15,1.56E-15,1.98E-15,2.50E-15
6.29759093539116E-16,1.67E-15,1.56E-15,1.98E-15,2.50E-15
6.21695523319581E-16,1.68E-15,1.56E-15,1.98E-15,2.50E-15
6.29047755370929E-16,1.67E-15,1.56E-15,1.98E-15,2.50E-15
6.31064273540730E-16,1.68E-15,1.56E-15,1.98E-15,2.50E-15
6.16878504484944E-16,1.68E-15,1.56E-15,1.98E-15,2.50E-15
6.18213049427188E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
6.15433311351866E-16,1.67E-15,1.56E-15,1.98E-15,2.50E-15
6.07782952589124E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
6.14182145578996E-16,1.68E-15,1.56E-15,1.98E-15,2.50E-15
6.14945238375785E-16,1.65E-15,1.56E-15,1.98E-15,2.50E-15
5.99218666935425E-16,1.69E-15,1.56E-15,1.98E-15,2.50E-15
5.93074249619063E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
5.96305948200276E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
5.90775188288692E-16,1.69E-15,1.56E-15,1.98E-15,2.50E-15
5.82167694357376E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.76300814298716E-16,1.67E-15,1.56E-15,1.98E-15,2.50E-15
5.80273118657218E-16,1.65E-15,1.56E-15,1.98E-15,2.50E-15
5.89290588695107E-16,1.67E-15,1.56E-15,1.98E-15,2.50E-15
5.98344155556241E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
6.01138142131966E-16,1.67E-15,1.56E-15,1.98E-15,2.50E-15
5.85611400858997E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
5.70164081303275E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.67813698122888E-16,1.69E-15,1.56E-15,1.98E-15,2.50E-15
5.67405219545110E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
5.56211687983154E-16,1.68E-15,1.56E-15,1.98E-15,2.50E-15
5.45037744053880E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.40355637968027E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
5.41192153290926E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.41428896874702E-16,1.65E-15,1.56E-15,1.98E-15,2.50E-15
5.43930938754144E-16,1.65E-15,1.56E-15,1.98E-15,2.50E-15
5.55384985207004E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.63089432239991E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
5.54332093830372E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
5.35006518204843E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
5.30083250205166E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
5.33650253688863E-16,1.68E-15,1.56E-15,1.98E-15,2.50E-15
5.37729427227109E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
5.28256310531827E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
5.24251586111725E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.26982444405326E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.23657910704104E-16,1.67E-15,1.56E-15,1.98E-15,2.50E-15
5.23194764139118E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
5.27284203831498E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
5.20623036230956E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
5.19358653816984E-16,1.65E-15,1.56E-15,1.98E-15,2.50E-15
5.25211497830668E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
5.43989252462870E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.46439253774039E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.16293392660839E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.02646302156174E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
5.11410044465196E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.22868208765207E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
5.17776400869465E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.04757648842718E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.83607119277482E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
4.84398551769257E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
5.00319024766738E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.00281078973565E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.94970350463083E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.04915162460623E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.92357818087017E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.85262787104778E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.85722032997449E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.75766513131078E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.74985893928642E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.90354334745070E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
5.02242586822166E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.91768177796000E-16,1.67E-15,1.56E-15,1.98E-15,2.50E-15
4.83326758562397E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
4.74792983690717E-16,1.66E-15,1.56E-15,1.98E-15,2.50E-15
4.83991833427964E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.92441885052505E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.82753682073580E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.82767451183137E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.76769015549511E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.69361859872487E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.81287169847573E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.76162428675552E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.73311424510758E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.79377696546149E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.72867028454629E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.72274167096220E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.71839175256852E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
4.51508328268558E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.45541168276699E-16,1.64E-15,1.56E-15,1.98E-15,2.50E-15
4.55335591260953E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.52773806068082E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.48711866274464E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
4.55709067453542E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.52643933245990E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.42276397392464E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.43624678092077E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.44619289202105E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.46117016636222E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.57964950783820E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.58574966769675E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.48611314392712E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.50941892945057E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.45069718456309E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.41606661075672E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.37394492391908E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.26115229992114E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.37296119524099E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.40319238081795E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.29415846055665E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.36164405690526E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.53306380566266E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.31281736629952E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.22219633021281E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.38255908058660E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.58588729755068E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.25604817535899E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.11596376807256E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.14050767469865E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.26686352817710E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.41637656680732E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.33139909265195E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.19248467575715E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.10386853022056E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.07639701329903E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.10948579039865E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.15143120112830E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.17397616244539E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.21891869033482E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.17924334967074E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
4.09354584772022E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
4.12500639161849E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
4.17113786416806E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.13849250391982E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
4.09992256508734E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.09495181577745E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
4.00420441847387E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.00398656115826E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.10006015921499E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.11253891468249E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
4.05967004844345E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
4.03661881597095E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.07542092893956E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
4.02974386654230E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
4.03281265587767E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
4.06874696300506E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
3.96256831593599E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.87007076526502E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
3.83469653612256E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
3.83903081422090E-16,1.63E-15,1.56E-15,1.98E-15,2.50E-15
3.86361220086073E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.85835651106173E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
3.90805839618293E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
4.01912070376393E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.88024271358602E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.83845050770248E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.90080271361881E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.82394887127888E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
3.80836700171069E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.88303844549485E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
3.81019582755734E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.72745727790871E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.71777694918526E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.74577627016371E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.76588896053204E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.68434320061300E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.59727699684840E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.62157012901441E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
3.70647510352829E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.76675885492157E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.84772020763353E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
3.71944715730949E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.58489748398409E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.55388585895512E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.49782356725058E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.48554503452187E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
3.49820555812542E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
3.51847002747277E-16,1.62E-15,1.56E-15,1.98E-15,2.50E-15
3.50999271068413E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
3.54527006283471E-16,1.61E-15,1.56E-15,1.98E-15,2.50E-15
3.66943283701732E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.66465670491817E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.54937976905790E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.46540704017403E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.52949027583462E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.61875863408277E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.49672244353485E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.45080299829184E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.50977660604309E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.46071343191993E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.54445534074980E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
3.51855452035317E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.37989115980996E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.36647951699435E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.37596703276387E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.34812335942439E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.41055941715292E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.40263260427846E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.31738437830223E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.33699716339515E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.38129085022885E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.26970494485947E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.27609980440442E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.35281966003826E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.42405474915323E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.39095188126268E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.25084881461000E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.20662774906501E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.24405905692520E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.26567534491944E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.23599548171243E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.23832805725034E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.23008327655165E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.21472775940065E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.25365641526244E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.22546983647914E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.22355192820214E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.20082127950852E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.16620483818024E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
3.20301561342904E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.16592033349237E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.07256449277790E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.20465537834279E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.20041743009697E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.99952040384317E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
2.99629718711976E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.05981656674008E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.09553363765869E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.13959763626033E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.10788667919743E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.09882761580528E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.16522164420986E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
3.08634365287479E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
3.03889474426088E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
3.03598693284353E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
3.06871129761234E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
3.04900089146991E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.93692883966824E-16,1.60E-15,1.56E-15,1.98E-15,2.50E-15
2.91645910968761E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.98463094331334E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
2.91071546065277E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.84364189513281E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
2.86835885969537E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.87800397826695E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
2.86792751668733E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.91575661485035E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.87863367992454E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.77953082859222E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
2.79266660976869E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.80295226887139E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.79545581944677E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.80088092835635E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.77326077350930E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.70706862289146E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.71170739717662E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
2.76746799791506E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.75923188765706E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.75957743482705E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.79482695082132E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.73263845221602E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.72379953458438E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.65776656078442E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
2.61996107152409E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.66298306883641E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.69110309220104E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.72842506266722E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.69957898108730E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.60117828838628E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.57555665849875E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.67880462181548E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.74724863523780E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.67457262208991E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.60919522629383E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.63213789191235E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.64351496924477E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.57813394924053E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.56263785825399E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.60696877325450E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.57821447558367E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.53146009785050E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.58517886430182E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.58159102889127E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.53457258423580E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.49250836977091E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.45636679788349E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.41956081152497E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.43885129533273E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.51429290964602E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.56980840448854E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.62130950715529E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.51337671414611E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.43395948296295E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.44160647587725E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.44551178413556E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.47822827997648E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.46831492820593E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.41549872521589E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.43132994276804E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.39166233886337E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.31370351244019E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.34004160456878E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.33502577090887E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.28542691821327E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
2.28878811761224E-16,1.55E-15,1.56E-15,1.98E-15,2.50E-15
2.34875675151118E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.32901952638888E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.35925272434308E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.35575636095181E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.26434347905246E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.26841187641918E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.31565844899634E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.27163935055915E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.25214110513341E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.23542015927698E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.21447106357786E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.22928077651856E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.28755746849926E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.25558485689301E-16,1.55E-15,1.56E-15,1.98E-15,2.50E-15
2.30411045482270E-16,1.59E-15,1.56E-15,1.98E-15,2.50E-15
2.28594772942165E-16,1.55E-15,1.56E-15,1.98E-15,2.50E-15
2.22687230518446E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.23731222601053E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.23909178935801E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.22243957840412E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.24768441516623E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.19566288237180E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.17888732204761E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.24353569621881E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.17408206642503E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.10148501732675E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.12367306941925E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.15706332065641E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.16052080292026E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.16848045675970E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.17514430748565E-16,1.56E-15,1.56E-15,1.98E-15,2.50E-15
2.20032353895360E-16,1.57E-15,1.56E-15,1.98E-15,2.50E-15
2.15504511682534E-16,1.55E-15,1.56E-15,1.98E-15,2.50E-15
2.07539070262179E-16,1.58E-15,1.56E-15,1.98E-15,2.50E-15
2.06660656627900E-16,0,0,0,0
2.09960932062837E-16,0,0,0,0
2.08596275240127E-16,0,0,0,0
2.10102777747631E-16,0,0,0,0
2.11204146436148E-16,0,0,0,0
2.10080756094602E-16,0,0,0,0
2.17360069505752E-16,0,0,0,0
2.13898119269000E-16,0,0,0,0
2.05212524494173E-16,0,0,0,0
2.12568465255393E-16,0,0,0,0
2.15121407891872E-16,0,0,0,0
2.14722612963745E-16,0,0,0,0
2.15446605789975E-16,0,0,0,0
2.06128058314828E-16,0,0,0,0
2.01871399588195E-16,0,0,0,0
2.02252565579784E-16,0,0,0,0
2.02692856761457E-16,0,0,0,0
2.04405079584044E-16,0,0,0,0
1.98926253608823E-16,0,0,0,0
1.99736229853215E-16,0,0,0,0
2.10043601402497E-16,0,0,0,0
2.04019328092971E-16,0,0,0,0
2.01709755243638E-16,0,0,0,0
2.01725475421760E-16,0,0,0,0
1.97698573662012E-16,0,0,0,0
1.99864002901606E-16,0,0,0,0
2.04512981429151E-16,0,0,0,0
1.97317714657747E-16,0,0,0,0
1.96058853701776E-16,0,0,0,0
1.93626727800194E-16,0,0,0,0
1.90698689145615E-16,0,0,0,0
1.91559154203703E-16,0,0,0,0
1.88901880779356E-16,0,0,0,0
1.84867984257392E-16,0,0,0,0
1.86765684457161E-16,0,0,0,0
1.88871964658455E-16,0,0,0,0
1.86403353400030E-16,0,0,0,0
1.86441134594581E-16,0,0,0,0
1.89158640229650E-16,0,0,0,0
1.86168719442266E-16,0,0,0,0
1.86136109777873E-16,0,0,0,0
1.85033825661519E-16,0,0,0,0
1.84299778801617E-16,0,0,0,0
1.86499408708195E-16,0,0,0,0
1.83425845228212E-16,0,0,0,0
1.78734429274717E-16,0,0,0,0
1.81384633246267E-16,0,0,0,0
1.85882931445040E-16,0,0,0,0
1.80419322535317E-16,0,0,0,0
1.78494224725921E-16,0,0,0,0
1.80069342966453E-16,0,0,0,0
1.76340641735704E-16,0,0,0,0
1.77891670733401E-16,0,0,0,0
1.79486707680117E-16,0,0,0,0
1.76585391517215E-16,0,0,0,0
1.75923929327162E-16,0,0,0,0
1.74324403417567E-16,0,0,0,0
1.75209897813501E-16,0,0,0,0
1.76118098726990E-16,0,0,0,0
1.70070012772001E-16,0,0,0,0
1.68342874878235E-16,0,0,0,0
1.71720393042854E-16,0,0,0,0
1.70994026405540E-16,0,0,0,0
1.67910206483272E-16,0,0,0,0
1.74434379182144E-16,0,0,0,0
1.77549348412215E-16,0,0,0,0
1.71212991144794E-16,0,0,0,0
1.76190012324100E-16,0,0,0,0
1.74881447222214E-16,0,0,0,0
1.69626107389056E-16,0,0,0,0
1.69198844878276E-16,0,0,0,0
1.65393920095529E-16,0,0,0,0
1.64272271145553E-16,0,0,0,0
1.64183548025281E-16,0,0,0,0
1.61904369555199E-16,0,0,0,0
1.63175866393503E-16,0,0,0,0
1.66034012163210E-16,0,0,0,0
1.63172855746020E-16,0,0,0,0
1.64615086286603E-16,0,0,0,0
1.63669276107968E-16,0,0,0,0
1.62462185483929E-16,0,0,0,0
1.63583030602464E-16,0,0,0,0
1.59401098550840E-16,0,0,0,0
1.58414787083040E-16,0,0,0,0
1.58760529174232E-16,0,0,0,0
1.57153583547731E-16,0,0,0,0
1.54585998075842E-16,0,0,0,0
1.56126927722855E-16,0,0,0,0
1.56169873684361E-16,0,0,0,0
1.54535959258650E-16,0,0,0,0
1.56512563302311E-16,0,0,0,0
1.56798337877155E-16,0,0,0,0
1.52801601172592E-16,0,0,0,0
1.53130324549876E-16,0,0,0,0
1.54660227458899E-16,0,0,0,0
1.52131892958618E-16,0,0,0,0
1.55570589465875E-16,0,0,0,0
1.59226608525053E-16,0,0,0,0
1.52662604568193E-16,0,0,0,0
1.52533484712888E-16,0,0,0,0
1.50403267703075E-16,0,0,0,0
1.47382872082566E-16,0,0,0,0
1.48093078803400E-16,0,0,0,0
1.49779799922024E-16,0,0,0,0
1.51433278232915E-16,0,0,0,0
1.50722260576068E-16,0,0,0,0
1.46468863751881E-16,0,0,0,0
1.48044135118029E-16,0,0,0,0
1.50785012349083E-16,0,0,0,0
1.46896727318176E-16,0,0,0,0
1.46476292966436E-16,0,0,0,0
1.46601535383791E-16,0,0,0,0
1.43694042662394E-16,0,0,0,0
1.42740732753464E-16,0,0,0,0
1.41295829125971E-16,0,0,0,0
1.40389412614303E-16,0,0,0,0
1.41168994340787E-16,0,0,0,0
1.40494214571665E-16,0,0,0,0
1.37791550858081E-16,0,0,0,0
1.38712273853616E-16,0,0,0,0
1.41065338892523E-16,0,0,0,0
1.41830803727872E-16,0,0,0,0
1.38726287163243E-16,0,0,0,0
1.35528291708863E-16,0,0,0,0
1.35315065499464E-16,0,0,0,0
1.34976207553362E-16,0,0,0,0
1.37005173272111E-16,0,0,0,0
1.39542343930685E-16,0,0,0,0
1.35592916791644E-16,0,0,0,0
1.36617873036245E-16,0,0,0,0
1.38304191996420E-16,0,0,0,0
1.33846796049756E-16,0,0,0,0
1.32994782971177E-16,0,0,0,0
1.30524476632225E-16,0,0,0,0
1.30029447119721E-16,0,0,0,0
1.30618647889941E-16,0,0,0,0
1.27163536696380E-16,0,0,0,0
1.25987380518242E-16,0,0,0,0
1.30221807628949E-16,0,0,0,0
1.28500582185983E-16,0,0,0,0
1.24708393801655E-16,0,0,0,0
1.24892713237121E-16,0,0,0,0
1.20755599451626E-16,0,0,0,0
1.19855902318812E-16,0,0,0,0
1.24286708426380E-16,0,0,0,0
1.25593018920086E-16,0,0,0,0
1.22933893272712E-16,0,0,0,0
1.20812530014681E-16,0,0,0,0
1.19283164274070E-16,0,0,0,0
1.19384894684401E-16,0,0,0,0
1.18320425669184E-16,0,0,0,0
1.19727860013839E-16,0,0,0,0
1.19829562338243E-16,0,0,0,0
1.14195127779253E-16,0,0,0,0
1.12654656191647E-16,0,0,0,0
1.15003017738386E-16,0,0,0,0
1.14210764627429E-16,0,0,0,0
1.11642021562322E-16,0,0,0,0
1.13460162266860E-16,0,0,0,0
1.15719360084922E-16,0,0,0,0
1.12473485882865E-16,0,0,0,0
1.11037247627612E-16,0,0,0,0
1.11465540869961E-16,0,0,0,0
1.10186940847854E-16,0,0,0,0
1.11214906571487E-16,0,0,0,0
1.12435584986518E-16,0,0,0,0
1.10944702016775E-16,0,0,0,0
1.11346362322127E-16,0,0,0,0
1.12943042207560E-16,0,0,0,0
1.10875793047994E-16,0,0,0,0
1.10818510211109E-16,0,0,0,0
1.10269451620554E-16,0,0,0,0
1.10753279979747E-16,0,0,0,0
1.09782021202680E-16,0,0,0,0
1.05751997857751E-16,0,0,0,0
1.04940673043702E-16,0,0,0,0
1.05821374516487E-16,0,0,0,0
1.04578872711682E-16,0,0,0,0
1.03372545236502E-16,0,0,0,0
1.04925957574113E-16,0,0,0,0
1.06031234612475E-16,0,0,0,0
1.04881667951745E-16,0,0,0,0
1.05460337988714E-16,0,0,0,0
1.05200070842569E-16,0,0,0,0
1.03230054198416E-16,0,0,0,0
1.04039369986863E-16,0,0,0,0
1.07855835339550E-16,0,0,0,0
1.07876565621668E-16,0,0,0,0
1.04233442827839E-16,0,0,0,0
1.01705632798764E-16,0,0,0,0
1.02265200271666E-16,0,0,0,0
9.96549407938146E-17,0,0,0,0
9.80764701909395E-17,0,0,0,0
1.00323581624662E-16,0,0,0,0
1.00864030576272E-16,0,0,0,0
9.89910640613274E-17,0,0,0,0
1.00493379917263E-16,0,0,0,0
9.93018405695128E-17,0,0,0,0
9.56736177413157E-17,0,0,0,0
9.58685514901937E-17,0,0,0,0
9.75292702762557E-17,0,0,0,0
1.00050621068494E-16,0,0,0,0
1.00671370184712E-16,0,0,0,0
9.85839810241827E-17,0,0,0,0
9.74614855511643E-17,0,0,0,0
9.67124513341837E-17,0,0,0,0
9.41057321792754E-17,0,0,0,0
9.37752720839440E-17,0,0,0,0
9.58609654205695E-17,0,0,0,0
9.44002065173179E-17,0,0,0,0
9.20983155236441E-17,0,0,0,0
9.17665057604427E-17,0,0,0,0
9.16653419253227E-17,0,0,0,0
9.09421982240292E-17,0,0,0,0
9.15432860970812E-17,0,0,0,0
9.16417234736933E-17,0,0,0,0
9.01726696393798E-17,0,0,0,0
9.32174581462770E-17,0,0,0,0
9.37158464148248E-17,0,0,0,0
9.18552232767069E-17,0,0,0,0
9.29550990694162E-17,0,0,0,0
9.07448220807280E-17,0,0,0,0
9.00330824567677E-17,0,0,0,0
9.01695781993725E-17,0,0,0,0
8.77577716988018E-17,0,0,0,0
8.64713969940759E-17,0,0,0,0
8.72766977469457E-17,0,0,0,0
8.63217731166691E-17,0,0,0,0
8.54458160214517E-17,0,0,0,0
8.74840640717204E-17,0,0,0,0
8.96858071628558E-17,0,0,0,0
8.94242331892017E-17,0,0,0,0
8.66739387471312E-17,0,0,0,0
8.41038470521505E-17,0,0,0,0
8.42541560326297E-17,0,0,0,0
8.49164701769357E-17,0,0,0,0
8.32568964787013E-17,0,0,0,0
8.46029425427709E-17,0,0,0,0
8.74402173511980E-17,0,0,0,0
8.36749964900748E-17,0,0,0,0
8.26370638534606E-17,0,0,0,0
8.46301438351249E-17,0,0,0,0
8.65298218621081E-17,0,0,0,0
8.63196087802024E-17,0,0,0,0
8.27617166284107E-17,0,0,0,0
8.17056383348199E-17,0,0,0,0
8.16129964267244E-17,0,0,0,0
8.10174222602256E-17,0,0,0,0
8.22984993376276E-17,0,0,0,0
8.23712752777064E-17,0,0,0,0
8.14028940222900E-17,0,0,0,0
8.22356254261732E-17,0,0,0,0
8.03161547876341E-17,0,0,0,0
7.76241766026343E-17,0,0,0,0
7.80488160649424E-17,0,0,0,0
7.87647028333363E-17,0,0,0,0
7.77420902634031E-17,0,0,0,0
7.93075787768937E-17,0,0,0,0
7.95497865941825E-17,0,0,0,0
7.72871773321568E-17,0,0,0,0
7.69050511649376E-17,0,0,0,0
7.73701258184684E-17,0,0,0,0
7.64783437275816E-17,0,0,0,0
7.71957323296447E-17,0,0,0,0
7.76761840060425E-17,0,0,0,0
7.57347808286498E-17,0,0,0,0
7.66227519452671E-17,0,0,0,0
7.75136316011217E-17,0,0,0,0
7.65159948658239E-17,0,0,0,0
7.45748618911619E-17,0,0,0,0
7.29605227327412E-17,0,0,0,0
7.29585031602546E-17,0,0,0,0
7.36996201268043E-17,0,0,0,0
7.48233993949092E-17,0,0,0,0
7.62051162734885E-17,0,0,0,0
7.44962451167870E-17,0,0,0,0
7.10740311031760E-17,0,0,0,0
7.11148485998830E-17,0,0,0,0
7.15392535296742E-17,0,0,0,0
6.97305388784761E-17,0,0,0,0
6.92715220063754E-17,0,0,0,0
7.09849748401520E-17,0,0,0,0
7.11527590328835E-17,0,0,0,0
7.02634684363750E-17,0,0,0,0
7.16476060669468E-17,0,0,0,0
7.14475971624365E-17,0,0,0,0
6.98754836241723E-17,0,0,0,0
6.95366066512169E-17,0,0,0,0
6.84498905080366E-17,0,0,0,0
7.01472747443748E-17,0,0,0,0
7.11294501753796E-17,0,0,0,0
6.93108604690919E-17,0,0,0,0
6.90394037731138E-17,0,0,0,0
6.81174275009154E-17,0,0,0,0
6.68098272996469E-17,0,0,0,0
6.77360048366717E-17,0,0,0,0
6.69105661625730E-17,0,0,0,0
6.65031283179074E-17,0,0,0,0
6.59540517308099E-17,0,0,0,0
6.40403132520817E-17,0,0,0,0
6.36260490003032E-17,0,0,0,0
6.47308351023011E-17,0,0,0,0
6.55233844761323E-17,0,0,0,0
6.77159275314007E-17,0,0,0,0
6.78903034689191E-17,0,0,0,0
6.37382048067603E-17,0,0,0,0
6.29534779831413E-17,0,0,0,0
6.52712111065543E-17,0,0,0,0
6.47749632821979E-17,0,0,0,0
6.35220140136031E-17,0,0,0,0
6.23347320174033E-17,0,0,0,0
6.08541822106768E-17,0,0,0,0
6.03486050063247E-17,0,0,0,0
6.01916436603006E-17,0,0,0,0
6.02220371417780E-17,0,0,0,0
6.06410412270147E-17,0,0,0,0
6.00115581706535E-17,0,0,0,0
5.84685645503273E-17,0,0,0,0
5.90283090558232E-17,0,0,0,0
6.18843990219221E-17,0,0,0,0
6.09116910882763E-17,0,0,0,0
5.93143120164164E-17,0,0,0,0
5.84862864804788E-17,0,0,0,0
5.75393685431664E-17,0,0,0,0
5.77093740920130E-17,0,0,0,0
5.81240070229579E-17,0,0,0,0
5.70379997662333E-17,0,0,0,0
5.69712036226202E-17,0,0,0,0
5.86661277750424E-17,0,0,0,0
5.77997228334762E-17,0,0,0,0
5.66846165264802E-17,0,0,0,0
5.66532679260929E-17,0,0,0,0
5.70082976657854E-17,0,0,0,0
5.83518157410291E-17,0,0,0,0
5.81968239539731E-17,0,0,0,0
5.71155466298075E-17,0,0,0,0
5.72213634609973E-17,0,0,0,0
5.65514676168221E-17,0,0,0,0
5.66653483774848E-17,0,0,0,0
5.69009826272584E-17,0,0,0,0
5.56202492774578E-17,0,0,0,0
5.53341849826791E-17,0,0,0,0
5.55069724239728E-17,0,0,0,0
5.47232989935196E-17,0,0,0,0
5.49888252436325E-17,0,0,0,0
5.51763533328070E-17,0,0,0,0
5.36645425532781E-17,0,0,0,0
5.30870445864268E-17,0,0,0,0
5.37793306226184E-17,0,0,0,0
5.35901436324528E-17,0,0,0,0
5.31518199853716E-17,0,0,0,0
5.35648433785566E-17,0,0,0,0
5.38728128794160E-17,0,0,0,0
5.33189057715423E-17,0,0,0,0
5.28289158786037E-17,0,0,0,0
5.22225651902438E-17,0,0,0,0
5.35132292004285E-17,0,0,0,0
5.46950537031199E-17,0,0,0,0
5.36509493069890E-17,0,0,0,0
5.40652678667848E-17,0,0,0,0
5.33389669797303E-17,0,0,0,0
5.29483179874846E-17,0,0,0,0
5.26106606302943E-17,0,0,0,0
5.02948824083466E-17,0,0,0,0
4.98167821793003E-17,0,0,0,0
5.04587244783488E-17,0,0,0,0
5.01714273367273E-17,0,0,0,0
4.95932120426819E-17,0,0,0,0
5.05128144690246E-17,0,0,0,0
5.07010154190126E-17,0,0,0,0
5.16691386771965E-17,0,0,0,0
5.14944511131642E-17,0,0,0,0
4.84350094158951E-17,0,0,0,0
4.80258313484052E-17,0,0,0,0
4.98656677108255E-17,0,0,0,0
5.01810968649866E-17,0,0,0,0
4.94644622537541E-17,0,0,0,0
4.95444086357167E-17,0,0,0,0
4.92839180896883E-17,0,0,0,0
4.94875903027523E-17,0,0,0,0
4.83806131171929E-17,0,0,0,0
4.68133394959085E-17,0,0,0,0
4.69770787583519E-17,0,0,0,0
4.68970919072843E-17,0,0,0,0
4.63738815957713E-17,0,0,0,0
4.71209753468977E-17,0,0,0,0
4.70760064078847E-17,0,0,0,0
4.68729043549743E-17,0,0,0,0
4.84848710883870E-17,0,0,0,0
4.79764177081255E-17,0,0,0,0
4.55022857565026E-17,0,0,0,0
4.52782825744398E-17,0,0,0,0
4.56754240093991E-17,0,0,0,0
4.68225709333355E-17,0,0,0,0
4.66729715350896E-17,0,0,0,0
4.55688142658965E-17,0,0,0,0
4.61541983191437E-17,0,0,0,0
4.60971870405931E-17,0,0,0,0
4.46611690836310E-17,0,0,0,0
4.42638182016000E-17,0,0,0,0
4.48330060903312E-17,0,0,0,0
4.44531739500705E-17,0,0,0,0
4.33385786949682E-17,0,0,0,0
4.26948512667819E-17,0,0,0,0
4.29389329060794E-17,0,0,0,0
4.34473977449782E-17,0,0,0,0
4.29694233252934E-17,0,0,0,0
4.21078008349047E-17,0,0,0,0
4.14805342372672E-17,0,0,0,0
4.18524191475326E-17,0,0,0,0
4.21541623075677E-17,0,0,0,0
4.26280964609059E-17,0,0,0,0
4.20160433755467E-17,0,0,0,0
4.12079025060240E-17,0,0,0,0
4.15768489928163E-17,0,0,0,0
4.21039320356149E-17,0,0,0,0
4.20244857178490E-17,0,0,0,0
4.26919158858651E-17,0,0,0,0
4.23853859353092E-17,0,0,0,0
4.12275475991365E-17,0,0,0,0
4.08554644413760E-17,0,0,0,0
4.15039854977575E-17,0,0,0,0
4.09636523887400E-17,0,0,0,0
3.96732402307575E-17,0,0,0,0
4.02220614304152E-17,0,0,0,0
4.06800903685255E-17,0,0,0,0
3.92339288087541E-17,0,0,0,0
3.83872879019101E-17,0,0,0,0
3.84857330873366E-17,0,0,0,0
3.86778636343699E-17,0,0,0,0
3.85316087649138E-17,0,0,0,0
3.87284271756361E-17,0,0,0,0
3.93276023716280E-17,0,0,0,0
3.94129863988487E-17,0,0,0,0
3.81866857977788E-17,0,0,0,0
3.76965189501360E-17,0,0,0,0
3.75493653108000E-17,0,0,0,0
3.78964257139839E-17,0,0,0,0
3.81275673067577E-17,0,0,0,0
3.79389314050583E-17,0,0,0,0
3.79964426255025E-17,0,0,0,0
3.73742155152457E-17,0,0,0,0
3.69929629594029E-17,0,0,0,0
3.69646448204303E-17,0,0,0,0
3.72835221759335E-17,0,0,0,0
3.83909997167277E-17,0,0,0,0
3.75394605898304E-17,0,0,0,0
3.66285328269536E-17,0,0,0,0
3.67279891029939E-17,0,0,0,0
3.65440320257271E-17,0,0,0,0
3.59686377805142E-17,0,0,0,0
3.69875611895521E-17,0,0,0,0
3.68662779641113E-17,0,0,0,0
3.59856376509654E-17,0,0,0,0
3.66107902642596E-17,0,0,0,0
3.62697734058525E-17,0,0,0,0
3.57052003927929E-17,0,0,0,0
3.58751416227935E-17,0,0,0,0
3.56321194336543E-17,0,0,0,0
3.56781009604636E-17,0,0,0,0
3.50762054015241E-17,0,0,0,0
3.49343460568724E-17,0,0,0,0
3.50589732974621E-17,0,0,0,0
3.50271175776463E-17,0,0,0,0
3.58080041778322E-17,0,0,0,0
3.58523504267313E-17,0,0,0,0
3.38899495921302E-17,0,0,0,0
3.40679613755890E-17,0,0,0,0
3.45231421425939E-17,0,0,0,0
3.40478570306442E-17,0,0,0,0
3.35808768914265E-17,0,0,0,0
3.34502994067544E-17,0,0,0,0
3.32113594670569E-17,0,0,0,0
3.34751952271633E-17,0,0,0,0
3.32957521792526E-17,0,0,0,0
3.29645999966643E-17,0,0,0,0
3.33295055319865E-17,0,0,0,0
3.31710808895197E-17,0,0,0,0
3.28849210517366E-17,0,0,0,0
3.48822528748686E-17,0,0,0,0
3.47271403258950E-17,0,0,0,0
3.31247915689076E-17,0,0,0,0
3.30710864329926E-17,0,0,0,0
3.28442335942573E-17,0,0,0,0
3.28118046621700E-17,0,0,0,0
3.24530655989345E-17,0,0,0,0
3.16941600057361E-17,0,0,0,0
3.23321289927898E-17,0,0,0,0
3.27586485770662E-17,0,0,0,0
3.16493625634981E-17,0,0,0,0
3.14713120509613E-17,0,0,0,0
3.21019458387085E-17,0,0,0,0
3.19134454185532E-17,0,0,0,0
3.15954778799586E-17,0,0,0,0
3.15898196831229E-17,0,0,0,0
3.14125970330018E-17,0,0,0,0
3.13555385393273E-17,0,0,0,0
3.14356895140143E-17,0,0,0,0
3.11323865796965E-17,0,0,0,0
3.13319567076266E-17,0,0,0,0
3.09792223065173E-17,0,0,0,0
3.02195404412149E-17,0,0,0,0
3.06304602896578E-17,0,0,0,0
3.18828175005720E-17,0,0,0,0
3.12075117014284E-17,0,0,0,0
3.07795386375425E-17,0,0,0,0
3.05147538696969E-17,0,0,0,0
3.04881019968084E-17,0,0,0,0
3.09117506206601E-17,0,0,0,0
2.98965824242358E-17,0,0,0,0
2.97214630531786E-17,0,0,0,0
3.03952839453406E-17,0,0,0,0
2.95239014717721E-17,0,0,0,0
2.91450556725607E-17,0,0,0,0
2.89010826533930E-17,0,0,0,0
2.84985223801962E-17,0,0,0,0
2.80586912128572E-17,0,0,0,0
2.78894753472904E-17,0,0,0,0
2.78217989515250E-17,0,0,0,0
2.80027760728697E-17,0,0,0,0
2.82211805763026E-17,0,0,0,0
2.81909025130176E-17,0,0,0,0
2.84465768179958E-17,0,0,0,0
2.88400863264770E-17,0,0,0,0
2.76899566456498E-17,0,0,0,0
2.74616925521191E-17,0,0,0,0
2.75114733215145E-17,0,0,0,0
2.76545288578065E-17,0,0,0,0
2.75790076364886E-17,0,0,0,0
2.71710881490538E-17,0,0,0,0
2.69095866347072E-17,0,0,0,0
2.68150776540586E-17,0,0,0,0
2.68750399529945E-17,0,0,0,0
2.73432902965799E-17,0,0,0,0
2.85254606770574E-17,0,0,0,0
2.78788398315881E-17,0,0,0,0
2.71415322807121E-17,0,0,0,0
2.65094624982588E-17,0,0,0,0
2.60930554120623E-17,0,0,0,0
2.61094982194168E-17,0,0,0,0
2.67297607912554E-17,0,0,0,0
2.65448008202203E-17,0,0,0,0
2.62553681320766E-17,0,0,0,0
2.64325889000346E-17,0,0,0,0
2.66103023498613E-17,0,0,0,0
2.63837009944385E-17,0,0,0,0
2.57071459077944E-17,0,0,0,0
2.58974125099807E-17,0,0,0,0
2.67722332015881E-17,0,0,0,0
2.54706075062051E-17,0,0,0,0
2.49690579646493E-17,0,0,0,0
2.55078578502948E-17,0,0,0,0
2.56557032365069E-17,0,0,0,0
2.51624997046404E-17,0,0,0,0
2.48749327046257E-17,0,0,0,0
2.45158901491314E-17,0,0,0,0
2.44533176957234E-17,0,0,0,0
2.42054006199248E-17,0,0,0,0
2.42701537307406E-17,0,0,0,0
2.41739085275022E-17,0,0,0,0
2.35708065468124E-17,0,0,0,0
2.35880475156441E-17,0,0,0,0
2.40227813107197E-17,0,0,0,0
2.37294175930773E-17,0,0,0,0
2.36564145495099E-17,0,0,0,0
2.35787255092661E-17,0,0,0,0
2.30020635664104E-17,0,0,0,0
2.31099808552103E-17,0,0,0,0
2.34962272602355E-17,0,0,0,0
2.37665612940593E-17,0,0,0,0
2.37084303974507E-17,0,0,0,0
2.28799553779558E-17,0,0,0,0
2.24078605356726E-17,0,0,0,0
2.23129537757867E-17,0,0,0,0
2.23854678661933E-17,0,0,0,0
2.24332786033043E-17,0,0,0,0
2.22009534220211E-17,0,0,0,0
2.16893300392068E-17,0,0,0,0
2.16394601284203E-17,0,0,0,0
2.16790812589777E-17,0,0,0,0
2.13079857482957E-17,0,0,0,0
2.11331823276887E-17,0,0,0,0
2.17588877850717E-17,0,0,0,0
2.19552599787934E-17,0,0,0,0
2.14686216208768E-17,0,0,0,0
2.14481226858676E-17,0,0,0,0
2.10911916849960E-17,0,0,0,0
2.06295464632681E-17,0,0,0,0
2.06359202338207E-17,0,0,0,0
2.07830685496674E-17,0,0,0,0
2.05089249888870E-17,0,0,0,0
2.01468040172473E-17,0,0,0,0
2.02997860121065E-17,0,0,0,0
2.10494262296198E-17,0,0,0,0
2.13973589757170E-17,0,0,0,0
2.07480220284953E-17,0,0,0,0
2.01928771979498E-17,0,0,0,0
2.04589027313955E-17,0,0,0,0
2.06665408010237E-17,0,0,0,0
2.02339822132979E-17,0,0,0,0
1.94033976335970E-17,0,0,0,0
1.92408913536498E-17,0,0,0,0
1.97919361834790E-17,0,0,0,0
1.95361711070532E-17,0,0,0,0
1.89186459856447E-17,0,0,0,0
1.91223752343013E-17,0,0,0,0
1.94394578414816E-17,0,0,0,0
1.92114332168177E-17,0,0,0,0
1.88621259717835E-17,0,0,0,0
1.87925807218068E-17,0,0,0,0
1.88001242471966E-17,0,0,0,0
1.83264795859654E-17,0,0,0,0
1.78552734679640E-17,0,0,0,0
1.78477892257400E-17,0,0,0,0
1.79661820308608E-17,0,0,0,0
1.77564228988522E-17,0,0,0,0
1.78805924945474E-17,0,0,0,0
1.80805669789004E-17,0,0,0,0
1.77973615509995E-17,0,0,0,0
1.74874815914225E-17,0,0,0,0
1.75873806162116E-17,0,0,0,0
1.75755867558174E-17,0,0,0,0
1.74691783755191E-17,0,0,0,0
1.72911805793739E-17,0,0,0,0
1.74471770650822E-17,0,0,0,0
1.77999643906554E-17,0,0,0,0
1.76599356152368E-17,0,0,0,0
1.72317703877722E-17,0,0,0,0
1.72097366420776E-17,0,0,0,0
1.69603040018469E-17,0,0,0,0
1.71876181073192E-17,0,0,0,0
1.72756553467155E-17,0,0,0,0
1.65819090532870E-17,0,0,0,0
1.62809424427619E-17,0,0,0,0
1.65259098442168E-17,0,0,0,0
1.65305955891843E-17,0,0,0,0
1.66038334382071E-17,0,0,0,0
1.68898748687459E-17,0,0,0,0
1.66916629655346E-17,0,0,0,0
1.64244111104160E-17,0,0,0,0
1.61419190387354E-17,0,0,0,0
1.59505014466201E-17,0,0,0,0
1.61636771153409E-17,0,0,0,0
1.61763383791103E-17,0,0,0,0
1.57551542985469E-17,0,0,0,0
1.58961536268990E-17,0,0,0,0
1.58442569424585E-17,0,0,0,0
1.55659749179708E-17,0,0,0,0
1.54820390036822E-17,0,0,0,0
1.57153275841357E-17,0,0,0,0
1.57262728618670E-17,0,0,0,0
1.55461133605473E-17,0,0,0,0
1.53579930556859E-17,0,0,0,0
1.54491797362550E-17,0,0,0,0
1.57335015645070E-17,0,0,0,0
1.58706399853435E-17,0,0,0,0
1.55880122133400E-17,0,0,0,0
1.51829456289324E-17,0,0,0,0
1.47958525446882E-17,0,0,0,0
1.46546294614087E-17,0,0,0,0
1.44511756569528E-17,0,0,0,0
1.43560901538790E-17,0,0,0,0
1.46239553764888E-17,0,0,0,0
1.44431281992065E-17,0,0,0,0
1.43291842831576E-17,0,0,0,0
1.43685160215066E-17,0,0,0,0
1.42262488877092E-17,0,0,0,0
1.45557826046930E-17,0,0,0,0
1.47983060564635E-17,0,0,0,0
1.39752846461065E-17,0,0,0,0
1.37877910872973E-17,0,0,0,0
1.39087112016173E-17,0,0,0,0
1.38106153561765E-17,0,0,0,0
1.34837659059279E-17,0,0,0,0
1.34102044129152E-17,0,0,0,0
1.35145132667338E-17,0,0,0,0
1.36675428183067E-17,0,0,0,0
1.37428125483632E-17,0,0,0,0
1.38886112022043E-17,0,0,0,0
1.37762008335533E-17,0,0,0,0
1.33605331507599E-17,0,0,0,0
1.30603685798656E-17,0,0,0,0
1.32140437212197E-17,0,0,0,0
1.34217217452448E-17,0,0,0,0
1.31786635055288E-17,0,0,0,0
1.31430229316363E-17,0,0,0,0
1.32079886586000E-17,0,0,0,0
1.28522467654375E-17,0,0,0,0
1.27679971359281E-17,0,0,0,0
1.28680752973023E-17,0,0,0,0
1.29475515900206E-17,0,0,0,0
1.28539168852592E-17,0,0,0,0
1.24950374225529E-17,0,0,0,0
1.22178144223736E-17,0,0,0,0
1.23500393617727E-17,0,0,0,0
1.25251959074457E-17,0,0,0,0
1.24727051566841E-17,0,0,0,0
1.24457478620191E-17,0,0,0,0
1.23688751709200E-17,0,0,0,0
1.22510971569994E-17,0,0,0,0
1.20323182559356E-17,0,0,0,0
1.18093618366900E-17,0,0,0,0
1.16794228852690E-17,0,0,0,0
1.16935323734652E-17,0,0,0,0
1.17367225527426E-17,0,0,0,0
1.16584030359341E-17,0,0,0,0
1.17736469886494E-17,0,0,0,0
1.17145274579152E-17,0,0,0,0
1.15550280109060E-17,0,0,0,0
1.20647798072609E-17,0,0,0,0
1.20544737363270E-17,0,0,0,0
1.15364085590183E-17,0,0,0,0
1.16227776593900E-17,0,0,0,0
1.15436907595252E-17,0,0,0,0
1.18763689466992E-17,0,0,0,0
1.17320081139334E-17,0,0,0,0
1.13074199280820E-17,0,0,0,0
1.12637294935856E-17,0,0,0,0
1.12807148876621E-17,0,0,0,0
1.12706340418252E-17,0,0,0,0
1.10927944741799E-17,0,0,0,0
1.07717042621717E-17,0,0,0,0
1.07293332830137E-17,0,0,0,0
1.08460186447222E-17,0,0,0,0
1.07098031622322E-17,0,0,0,0
1.05104445836234E-17,0,0,0,0
1.06161756758511E-17,0,0,0,0
1.08106811733806E-17,0,0,0,0
1.08548618504815E-17,0,0,0,0
1.07210554597792E-17,0,0,0,0
1.06019368101363E-17,0,0,0,0
1.04304098574887E-17,0,0,0,0
1.04116119727730E-17,0,0,0,0
1.04274314067311E-17,0,0,0,0
1.05422497517990E-17,0,0,0,0
1.06559037709615E-17,0,0,0,0
1.02376144265661E-17,0,0,0,0
1.00398775449838E-17,0,0,0,0
1.01981317394160E-17,0,0,0,0
1.03194874009239E-17,0,0,0,0
1.03185153021530E-17,0,0,0,0
1.03587702913609E-17,0,0,0,0
1.02186923543828E-17,0,0,0,0
1.02308081846571E-17,0,0,0,0
1.00679741384807E-17,0,0,0,0
1.00328209383825E-17,0,0,0,0
1.01364897402148E-17,0,0,0,0
9.77249401745001E-18,0,0,0,0
9.70244843559531E-18,0,0,0,0
1.00965484278664E-17,0,0,0,0
1.00745989699784E-17,0,0,0,0
9.81758807086847E-18,0,0,0,0
9.68096004504349E-18,0,0,0,0
9.49983566045097E-18,0,0,0,0
9.46458300488435E-18,0,0,0,0
9.60648751373175E-18,0,0,0,0
9.75934893700384E-18,0,0,0,0
9.85616321824784E-18,0,0,0,0
9.62385953055876E-18,0,0,0,0
9.37295035398394E-18,0,0,0,0
9.58765120710292E-18,0,0,0,0
9.69626983096129E-18,0,0,0,0
9.39835792006105E-18,0,0,0,0
9.39577411920677E-18,0,0,0,0
9.18197295804896E-18,0,0,0,0
9.38796463893900E-18,0,0,0,0
9.72486629327329E-18,0,0,0,0
9.19875220823481E-18,0,0,0,0
8.94726122997913E-18,0,0,0,0
9.21988930811055E-18,0,0,0,0
9.38082681920820E-18,0,0,0,0
9.35625996934371E-18,0,0,0,0
9.26834989276898E-18,0,0,0,0
9.45593773191606E-18,0,0,0,0
9.47840710511813E-18,0,0,0,0
8.93784773782938E-18,0,0,0,0
8.75028224646011E-18,0,0,0,0
8.73795216585446E-18,0,0,0,0
8.79886513052263E-18,0,0,0,0
8.96458603048848E-18,0,0,0,0
8.84613895571338E-18,0,0,0,0
8.59939228001377E-18,0,0,0,0
8.59708832917429E-18,0,0,0,0
8.53337822362404E-18,0,0,0,0
8.46603494204792E-18,0,0,0,0
8.41232572812475E-18,0,0,0,0
8.55908021973450E-18,0,0,0,0
8.68395975803994E-18,0,0,0,0
8.54431416225896E-18,0,0,0,0
8.45151350729388E-18,0,0,0,0
8.57549171276307E-18,0,0,0,0
8.48725611955794E-18,0,0,0,0
8.33938889330419E-18,0,0,0,0
8.25351473684253E-18,0,0,0,0
8.21624988381631E-18,0,0,0,0
8.11611130521370E-18,0,0,0,0
8.00730970175465E-18,0,0,0,0
7.94611014629651E-18,0,0,0,0
8.23666304829660E-18,0,0,0,0
8.37963098922567E-18,0,0,0,0
8.16371328054262E-18,0,0,0,0
7.93682354948447E-18,0,0,0,0
7.87435788449514E-18,0,0,0,0
7.88676862786101E-18,0,0,0,0
7.79188831134211E-18,0,0,0,0
7.71848679447236E-18,0,0,0,0
7.81995135418011E-18,0,0,0,0
7.77106394185698E-18,0,0,0,0
7.65643629694887E-18,0,0,0,0
7.75982456924166E-18,0,0,0,0
7.80790900207820E-18,0,0,0,0
7.80475550344744E-18,0,0,0,0
7.57104854104248E-18,0,0,0,0
7.41802442915903E-18,0,0,0,0
7.42863946399196E-18,0,0,0,0
7.30995930192904E-18,0,0,0,0
7.08828835389023E-18,0,0,0,0
7.19080694488257E-18,0,0,0,0
7.51011248978025E-18,0,0,0,0
7.48049990377441E-18,0,0,0,0
7.25059209961683E-18,0,0,0,0
7.12309677246225E-18,0,0,0,0
6.99853429988792E-18,0,0,0,0
7.05955294154020E-18,0,0,0,0
7.05167004863339E-18,0,0,0,0
6.91933295227997E-18,0,0,0,0
6.91274060549150E-18,0,0,0,0
7.05909416518223E-18,0,0,0,0
7.07364502279719E-18,0,0,0,0
7.18155175032234E-18,0,0,0,0
7.45245968558068E-18,0,0,0,0
7.00679130274231E-18,0,0,0,0
6.86644799500930E-18,0,0,0,0
6.86733105009484E-18,0,0,0,0
6.76180882347824E-18,0,0,0,0
6.80764670425816E-18,0,0,0,0
6.85975071033664E-18,0,0,0,0
6.76068080006064E-18,0,0,0,0
6.77692983601197E-18,0,0,0,0
6.79552182342158E-18,0,0,0,0
6.72768493767820E-18,0,0,0,0
6.61114855678319E-18,0,0,0,0
6.52086560233015E-18,0,0,0,0
6.54991557222542E-18,0,0,0,0
6.69265198543471E-18,0,0,0,0
6.58671096785540E-18,0,0,0,0
6.38721795270371E-18,0,0,0,0
6.23483746893106E-18,0,0,0,0
6.17868521639572E-18,0,0,0,0
6.26561919091500E-18,0,0,0,0
6.27617449187834E-18,0,0,0,0
6.22802526315717E-18,0,0,0,0
6.33662990577863E-18,0,0,0,0
6.31645135489025E-18,0,0,0,0
6.06103242270332E-18,0,0,0,0
6.01852833755828E-18,0,0,0,0
6.08385361331426E-18,0,0,0,0
6.14658343885413E-18,0,0,0,0
6.08591634386368E-18,0,0,0,0
6.03552331790742E-18,0,0,0,0
5.99030854872957E-18,0,0,0,0
5.98677549717489E-18,0,0,0,0
5.99677316900665E-18,0,0,0,0
5.99461887979217E-18,0,0,0,0
6.03693195110774E-18,0,0,0,0
5.91360540973295E-18,0,0,0,0
5.75076087791157E-18,0,0,0,0
5.72028454080447E-18,0,0,0,0
5.63977253329657E-18,0,0,0,0
5.55390881676938E-18,0,0,0,0
5.64595828112338E-18,0,0,0,0
5.72969406866449E-18,0,0,0,0
5.79830220605681E-18,0,0,0,0
5.92099640656100E-18,0,0,0,0
5.66003607381436E-18,0,0,0,0
5.56307209343675E-18,0,0,0,0
5.65139124618296E-18,0,0,0,0
5.49764275861247E-18,0,0,0,0
5.48990526399775E-18,0,0,0,0
5.70723277681940E-18,0,0,0,0
5.64636318641943E-18,0,0,0,0
5.44824379988210E-18,0,0,0,0
5.40162882072135E-18,0,0,0,0
5.41137601243000E-18,0,0,0,0
5.51195677343804E-18,0,0,0,0
5.51783681321783E-18,0,0,0,0
5.46654418027726E-18,0,0,0,0
5.47080043976954E-18,0,0,0,0
5.35780153738190E-18,0,0,0,0
5.41900777106051E-18,0,0,0,0
5.59650471934466E-18,0,0,0,0
5.46080094151481E-18,0,0,0,0
5.31016848250166E-18,0,0,0,0
5.17909329499627E-18,0,0,0,0
5.13153168492267E-18,0,0,0,0
5.21599950415961E-18,0,0,0,0
5.27497476454081E-18,0,0,0,0
5.29184829113354E-18,0,0,0,0
5.22539823384859E-18,0,0,0,0
5.11345124767512E-18,0,0,0,0
5.14960845172058E-18,0,0,0,0
5.10110084329459E-18,0,0,0,0
4.94103853333494E-18,0,0,0,0
4.99004549650790E-18,0,0,0,0
5.21601601392561E-18,0,0,0,0
5.06353910260744E-18,0,0,0,0
4.98921042438282E-18,0,0,0,0
5.05827656918627E-18,0,0,0,0
4.96079480432268E-18,0,0,0,0
4.80419643307035E-18,0,0,0,0
4.75743643448360E-18,0,0,0,0
4.84772401559758E-18,0,0,0,0
4.92267158803065E-18,0,0,0,0
4.80175159846548E-18,0,0,0,0
4.72248827048892E-18,0,0,0,0
4.82175653753303E-18,0,0,0,0
4.82750382344545E-18,0,0,0,0
4.81281665587498E-18,0,0,0,0
4.75194597060801E-18,0,0,0,0
4.73622532590363E-18,0,0,0,0
4.66541162724458E-18,0,0,0,0
4.58634361547852E-18,0,0,0,0
4.67152441145468E-18,0,0,0,0
4.60368379602662E-18,0,0,0,0
4.48488918856965E-18,0,0,0,0
4.57070479167855E-18,0,0,0,0
4.62659926942184E-18,0,0,0,0
4.49966392199361E-18,0,0,0,0
4.47234153891547E-18,0,0,0,0
4.55332240495157E-18,0,0,0,0
4.52978062307410E-18,0,0,0,0
4.42514287160650E-18,0,0,0,0
4.35619598661320E-18,0,0,0,0
4.35145713667967E-18,0,0,0,0
4.31882855773068E-18,0,0,0,0
4.30294554919697E-18,0,0,0,0
4.34886216007945E-18,0,0,0,0
4.29108893586679E-18,0,0,0,0
4.20620212526293E-18,0,0,0,0
4.30914597627728E-18,0,0,0,0
4.41472231501192E-18,0,0,0,0
4.23363971092847E-18,0,0,0,0
4.17649558693316E-18,0,0,0,0
4.10585309345829E-18,0,0,0,0
4.10731448406826E-18,0,0,0,0
4.16205062316521E-18,0,0,0,0
4.07621812491532E-18,0,0,0,0
4.05329791106798E-18,0,0,0,0
4.09261539982689E-18,0,0,0,0
4.00837024078741E-18,0,0,0,0
3.95583368911855E-18,0,0,0,0
4.05490958807965E-18,0,0,0,0
4.12060761001870E-18,0,0,0,0
4.11700189097697E-18,0,0,0,0
4.10322421631234E-18,0,0,0,0
4.00121797894000E-18,0,0,0,0
3.90669181079707E-18,0,0,0,0
3.84200400472994E-18,0,0,0,0
3.86667105224933E-18,0,0,0,0
3.84236330290181E-18,0,0,0,0
3.80412526862095E-18,0,0,0,0
3.84021120062611E-18,0,0,0,0
3.77903695974418E-18,0,0,0,0
3.65010128719455E-18,0,0,0,0
3.63816142437014E-18,0,0,0,0
3.64995029805583E-18,0,0,0,0
3.63345250979688E-18,0,0,0,0
3.63032995642602E-18,0,0,0,0
3.60921048299194E-18,0,0,0,0
3.68608985314717E-18,0,0,0,0
3.77935928578462E-18,0,0,0,0
3.59596417477082E-18,0,0,0,0
3.54839370159384E-18,0,0,0,0
3.59240774182765E-18,0,0,0,0
3.54978350873236E-18,0,0,0,0
3.45020760702430E-18,0,0,0,0
3.39998877056572E-18,0,0,0,0
3.38311097514776E-18,0,0,0,0
3.41069029760823E-18,0,0,0,0
3.36435270974640E-18,0,0,0,0
3.31941078107412E-18,0,0,0,0
3.39597714956416E-18,0,0,0,0
3.49266661758162E-18,0,0,0,0
3.41521557340940E-18,0,0,0,0
3.30467637757438E-18,0,0,0,0
3.32512940234674E-18,0,0,0,0
3.37101307290797E-18,0,0,0,0
3.30739161763497E-18,0,0,0,0
3.23253957718583E-18,0,0,0,0
3.17043509142252E-18,0,0,0,0
3.14478321716855E-18,0,0,0,0
3.15982910946680E-18,0,0,0,0
3.18645759665723E-18,0,0,0,0
3.17753091288441E-18,0,0,0,0
3.21021804295779E-18,0,0,0,0
3.18819998742967E-18,0,0,0,0
3.13817390905146E-18,0,0,0,0
3.11775298331062E-18,0,0,0,0
3.06955872844561E-18,0,0,0,0
3.06065236696973E-18,0,0,0,0
3.10982008068705E-18,0,0,0,0

